A nonlinear relapse model with disaggregated contact rates: analysis of a forward-backward bifurcation

We developed a nonlinear differential equation model to explore the dynamics of relapse phenomena. Our incidence rate function is formulated, taking inspiration from recent adaptive algorithms. It incorporates contact behavior for individuals in each health class. We use constant contact rates at each health status for our analytical results and prove conditions for different forward-backward bifurcation scenarios. The relationship between the different contact rates influences these conditions. Numerical examples show the sensitivity of the model toward initial conditions. In particular, we highlight the effect of temporarily recovered individuals and infected initial conditions.

==> Comparison_Data/dat_influenza_1.dat <==
t y0 y1 y2 y3 y4 y5 y6 y7 y8 y9
0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.1502 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.3003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.4505 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.6006 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.7508 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.9009 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.0511 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.2012 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.3514 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.5015 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.6517 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.8018 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
1.952 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
2.1021 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
2.2523 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
2.4024 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
2.5526 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
2.7027 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
2.8529 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.003 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.1532 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.3033 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.4535 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.6036 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.7538 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
3.9039 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.0541 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.2042 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.3544 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.5045 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.6547 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.8048 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
4.955 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.1051 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.2553 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.4054 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.5556 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.7057 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
5.8559 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002
6.006 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.1562 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.3063 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.4565 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.6066 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.7568 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
6.9069 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.0571 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.2072 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.3574 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.5075 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.6577 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.8078 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
7.958 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
8.1081 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003 0.0003
8.2583 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
8.4084 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
8.5586 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
8.7087 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
8.8589 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.009 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.1592 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.3093 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.4595 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.6096 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.7598 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004 0.0004
9.9099 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.0601 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.2102 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.3604 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.5105 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.6607 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.8108 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
10.961 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
11.1111 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005 0.0005
11.2613 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
11.4114 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
11.5616 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
11.7117 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
11.8619 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
12.012 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
12.1622 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006 0.0006
12.3123 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
12.4625 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
12.6126 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
12.7628 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
12.9129 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
13.0631 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007 0.0007
13.2132 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0007 0.0007 0.0007
13.3634 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008
13.5135 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008
13.6637 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008
13.8138 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008
13.964 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008 0.0008
14.1141 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009
14.2643 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009
14.4144 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009
14.5646 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009
14.7147 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009 0.0009
14.8649 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001
15.015 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001
15.1652 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001
15.3153 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001 0.001
15.4655 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011
15.6156 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011
15.7658 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011
15.9159 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011 0.0011
16.0661 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012
16.2162 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012
16.3664 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012
16.5165 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012 0.0012
16.6667 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013
16.8168 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013
16.967 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013 0.0013
17.1171 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014
17.2673 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014
17.4174 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014 0.0014
17.5676 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015
17.7177 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015
17.8679 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015 0.0015
18.018 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016
18.1682 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016
18.3183 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016 0.0016
18.4685 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017
18.6186 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017
18.7688 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017 0.0017
18.9189 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018
19.0691 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018 0.0018
19.2192 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019
19.3694 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019 0.0019
19.5195 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.0019 0.0019 0.0019
19.6697 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002
19.8198 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002 0.002
19.97 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021
20.1201 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021 0.0021
20.2703 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022
20.4204 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022 0.0022
20.5706 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023
20.7207 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023 0.0023
20.8709 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024
21.021 0.0025 0.0025 0.0025 0.0025 0.0024 0.0024 0.0024 0.0024 0.0024 0.0024
21.1712 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025
21.3213 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026
21.4715 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026 0.0026
21.6216 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027
21.7718 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027 0.0027
21.9219 0.0028 0.0028 0.0028 0.0028 0.0028 0.0028 0.0028 0.0028 0.0028 0.0028
22.0721 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029
22.2222 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029 0.0029
22.3724 0.003 0.003 0.003 0.003 0.003 0.003 0.003 0.003 0.003 0.003
22.5225 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031
22.6727 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031 0.0031
22.8228 0.0032 0.0032 0.0032 0.0032 0.0032 0.0032 0.0032 0.0032 0.0032 0.0032
22.973 0.0033 0.0033 0.0033 0.0033 0.0033 0.0033 0.0033 0.0033 0.0033 0.0033
23.1231 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0033 0.0033 0.0033
23.2733 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034 0.0034
23.4234 0.0035 0.0035 0.0035 0.0035 0.0035 0.0035 0.0035 0.0035 0.0035 0.0035
23.5736 0.0036 0.0036 0.0036 0.0036 0.0036 0.0036 0.0036 0.0036 0.0036 0.0036
23.7237 0.0037 0.0037 0.0037 0.0037 0.0037 0.0037 0.0037 0.0037 0.0037 0.0037
23.8739 0.0038 0.0038 0.0038 0.0038 0.0038 0.0038 0.0037 0.0037 0.0037 0.0037
24.024 0.0039 0.0039 0.0038 0.0038 0.0038 0.0038 0.0038 0.0038 0.0038 0.0038
24.1742 0.0039 0.0039 0.0039 0.0039 0.0039 0.0039 0.0039 0.0039 0.0039 0.0039
24.3243 0.004 0.004 0.004 0.004 0.004 0.004 0.004 0.004 0.004 0.004
24.4745 0.0041 0.0041 0.0041 0.0041 0.0041 0.0041 0.0041 0.0041 0.0041 0.0041
24.6246 0.0042 0.0042 0.0042 0.0042 0.0042 0.0042 0.0042 0.0042 0.0042 0.0042
24.7748 0.0043 0.0043 0.0043 0.0043 0.0043 0.0043 0.0043 0.0043 0.0043 0.0043
24.9249 0.0044 0.0044 0.0044 0.0044 0.0044 0.0044 0.0044 0.0044 0.0044 0.0044
25.0751 0.0045 0.0045 0.0045 0.0045 0.0045 0.0045 0.0045 0.0045 0.0045 0.0045
25.2252 0.0046 0.0046 0.0046 0.0046 0.0046 0.0046 0.0046 0.0046 0.0046 0.0046
25.3754 0.0047 0.0047 0.0047 0.0047 0.0047 0.0047 0.0047 0.0047 0.0047 0.0047
25.5255 0.0048 0.0048 0.0048 0.0048 0.0048 0.0048 0.0048 0.0048 0.0048 0.0048
25.6757 0.0049 0.0049 0.0049 0.0049 0.0049 0.0049 0.0049 0.0049 0.0049 0.0049
25.8258 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005
25.976 0.0052 0.0052 0.0051 0.0051 0.0051 0.0051 0.0051 0.0051 0.0051 0.0051
26.1261 0.0053 0.0053 0.0053 0.0053 0.0053 0.0052 0.0052 0.0052 0.0052 0.0052
26.2763 0.0054 0.0054 0.0054 0.0054 0.0054 0.0054 0.0054 0.0053 0.0053 0.0053
26.4264 0.0055 0.0055 0.0055 0.0055 0.0055 0.0055 0.0055 0.0055 0.0055 0.0055
26.5766 0.0056 0.0056 0.0056 0.0056 0.0056 0.0056 0.0056 0.0056 0.0056 0.0056
26.7267 0.0058 0.0058 0.0058 0.0057 0.0057 0.0057 0.0057 0.0057 0.0057 0.0057
26.8769 0.0059 0.0059 0.0059 0.0059 0.0059 0.0059 0.0058 0.0058 0.0058 0.0058
27.027 0.006 0.006 0.006 0.006 0.006 0.006 0.006 0.006 0.006 0.006
27.1772 0.0062 0.0062 0.0062 0.0061 0.0061 0.0061 0.0061 0.0061 0.0061 0.0061
27.3273 0.0063 0.0063 0.0063 0.0063 0.0063 0.0063 0.0062 0.0062 0.0062 0.0062
27.4775 0.0065 0.0064 0.0064 0.0064 0.0064 0.0064 0.0064 0.0064 0.0064 0.0064
27.6276 0.0066 0.0066 0.0066 0.0066 0.0066 0.0065 0.0065 0.0065 0.0065 0.0065
27.7778 0.0067 0.0067 0.0067 0.0067 0.0067 0.0067 0.0067 0.0067 0.0067 0.0066
27.9279 0.0069 0.0069 0.0069 0.0069 0.0068 0.0068 0.0068 0.0068 0.0068 0.0068
28.0781 0.007 0.007 0.007 0.007 0.007 0.007 0.007 0.007 0.0069 0.0069
28.2282 0.0072 0.0072 0.0072 0.0072 0.0072 0.0071 0.0071 0.0071 0.0071 0.0071
28.3784 0.0074 0.0074 0.0073 0.0073 0.0073 0.0073 0.0073 0.0073 0.0073 0.0072
28.5285 0.0075 0.0075 0.0075 0.0075 0.0075 0.0075 0.0074 0.0074 0.0074 0.0074
28.6787 0.0077 0.0077 0.0077 0.0077 0.0076 0.0076 0.0076 0.0076 0.0076 0.0076
28.8288 0.0079 0.0079 0.0078 0.0078 0.0078 0.0078 0.0078 0.0078 0.0077 0.0077
28.979 0.008 0.008 0.008 0.008 0.008 0.008 0.0079 0.0079 0.0079 0.0079
29.1291 0.0082 0.0082 0.0082 0.0082 0.0082 0.0081 0.0081 0.0081 0.0081 0.0081
29.2793 0.0084 0.0084 0.0084 0.0084 0.0083 0.0083 0.0083 0.0083 0.0083 0.0082
29.4294 0.0086 0.0086 0.0086 0.0085 0.0085 0.0085 0.0085 0.0085 0.0084 0.0084
29.5796 0.0088 0.0088 0.0087 0.0087 0.0087 0.0087 0.0087 0.0087 0.0086 0.0086
29.7297 0.009 0.009 0.0089 0.0089 0.0089 0.0089 0.0089 0.0088 0.0088 0.0088
29.8799 0.0092 0.0092 0.0091 0.0091 0.0091 0.0091 0.0091 0.009 0.009 0.009
30.03 0.0094 0.0094 0.0093 0.0093 0.0093 0.0093 0.0093 0.0092 0.0092 0.0092
30.1802 0.0096 0.0096 0.0095 0.0095 0.0095 0.0095 0.0095 0.0094 0.0094 0.0094
30.3303 0.0098 0.0098 0.0098 0.0097 0.0097 0.0097 0.0097 0.0096 0.0096 0.0096
30.4805 0.01 0.01 0.01 0.0099 0.0099 0.0099 0.0099 0.0098 0.0098 0.0098
30.6306 0.0102 0.0102 0.0102 0.0102 0.0101 0.0101 0.0101 0.0101 0.01 0.01
30.7808 0.0105 0.0104 0.0104 0.0104 0.0104 0.0103 0.0103 0.0103 0.0102 0.0102
30.9309 0.0107 0.0107 0.0106 0.0106 0.0106 0.0105 0.0105 0.0105 0.0105 0.0104
31.0811 0.0109 0.0109 0.0109 0.0108 0.0108 0.0108 0.0107 0.0107 0.0107 0.0107
31.2312 0.0112 0.0111 0.0111 0.0111 0.011 0.011 0.011 0.0109 0.0109 0.0109
31.3814 0.0114 0.0114 0.0113 0.0113 0.0113 0.0112 0.0112 0.0112 0.0112 0.0111
31.5315 0.0117 0.0116 0.0116 0.0116 0.0115 0.0115 0.0115 0.0114 0.0114 0.0114
31.6817 0.0119 0.0119 0.0118 0.0118 0.0118 0.0117 0.0117 0.0117 0.0116 0.0116
31.8318 0.0122 0.0121 0.0121 0.0121 0.012 0.012 0.0119 0.0119 0.0119 0.0118
31.982 0.0124 0.0124 0.0124 0.0123 0.0123 0.0122 0.0122 0.0122 0.0121 0.0121
32.1321 0.0127 0.0127 0.0126 0.0126 0.0125 0.0125 0.0125 0.0124 0.0124 0.0123
32.2823 0.013 0.0129 0.0129 0.0129 0.0128 0.0128 0.0127 0.0127 0.0126 0.0126
32.4324 0.0133 0.0132 0.0132 0.0131 0.0131 0.013 0.013 0.013 0.0129 0.0129
32.5826 0.0136 0.0135 0.0135 0.0134 0.0134 0.0133 0.0133 0.0132 0.0132 0.0131
32.7327 0.0138 0.0138 0.0137 0.0137 0.0136 0.0136 0.0136 0.0135 0.0135 0.0134
32.8829 0.0141 0.0141 0.014 0.014 0.0139 0.0139 0.0138 0.0138 0.0137 0.0137
33.033 0.0144 0.0144 0.0143 0.0143 0.0142 0.0142 0.0141 0.0141 0.014 0.014
33.1832 0.0148 0.0147 0.0146 0.0146 0.0145 0.0145 0.0144 0.0144 0.0143 0.0143
33.3333 0.0151 0.015 0.015 0.0149 0.0148 0.0148 0.0147 0.0147 0.0146 0.0146
33.4835 0.0154 0.0153 0.0153 0.0152 0.0152 0.0151 0.015 0.015 0.0149 0.0149
33.6336 0.0157 0.0157 0.0156 0.0155 0.0155 0.0154 0.0153 0.0153 0.0152 0.0152
33.7838 0.0161 0.016 0.0159 0.0159 0.0158 0.0157 0.0157 0.0156 0.0155 0.0155
33.9339 0.0164 0.0163 0.0163 0.0162 0.0161 0.0161 0.016 0.0159 0.0159 0.0158
34.0841 0.0167 0.0167 0.0166 0.0165 0.0165 0.0164 0.0163 0.0163 0.0162 0.0161
34.2342 0.0171 0.017 0.017 0.0169 0.0168 0.0167 0.0167 0.0166 0.0165 0.0164
34.3844 0.0175 0.0174 0.0173 0.0172 0.0172 0.0171 0.017 0.0169 0.0169 0.0168
34.5345 0.0178 0.0177 0.0177 0.0176 0.0175 0.0174 0.0174 0.0173 0.0172 0.0171
34.6847 0.0182 0.0181 0.018 0.018 0.0179 0.0178 0.0177 0.0176 0.0175 0.0175
34.8348 0.0186 0.0185 0.0184 0.0183 0.0182 0.0182 0.0181 0.018 0.0179 0.0178
34.985 0.019 0.0189 0.0188 0.0187 0.0186 0.0185 0.0184 0.0183 0.0183 0.0182
35.1351 0.0194 0.0193 0.0192 0.0191 0.019 0.0189 0.0188 0.0187 0.0186 0.0185
35.2853 0.0198 0.0197 0.0196 0.0195 0.0194 0.0193 0.0192 0.0191 0.019 0.0189
35.4354 0.0202 0.0201 0.02 0.0199 0.0198 0.0197 0.0196 0.0195 0.0194 0.0193
35.5856 0.0206 0.0205 0.0204 0.0203 0.0202 0.0201 0.02 0.0199 0.0198 0.0197
35.7357 0.021 0.0209 0.0208 0.0207 0.0206 0.0205 0.0204 0.0203 0.0202 0.02
35.8859 0.0215 0.0213 0.0212 0.0211 0.021 0.0209 0.0208 0.0207 0.0206 0.0204
36.036 0.0219 0.0218 0.0217 0.0215 0.0214 0.0213 0.0212 0.0211 0.021 0.0208
36.1862 0.0224 0.0222 0.0221 0.022 0.0218 0.0217 0.0216 0.0215 0.0214 0.0212
36.3363 0.0228 0.0227 0.0225 0.0224 0.0223 0.0222 0.022 0.0219 0.0218 0.0217
36.4865 0.0233 0.0231 0.023 0.0229 0.0227 0.0226 0.0225 0.0223 0.0222 0.0221
36.6366 0.0237 0.0236 0.0235 0.0233 0.0232 0.023 0.0229 0.0228 0.0226 0.0225
36.7868 0.0242 0.0241 0.0239 0.0238 0.0236 0.0235 0.0233 0.0232 0.0231 0.0229
36.9369 0.0247 0.0246 0.0244 0.0242 0.0241 0.0239 0.0238 0.0237 0.0235 0.0234
37.0871 0.0252 0.025 0.0249 0.0247 0.0246 0.0244 0.0243 0.0241 0.024 0.0238
37.2372 0.0257 0.0255 0.0254 0.0252 0.025 0.0249 0.0247 0.0246 0.0244 0.0243
37.3874 0.0262 0.0261 0.0259 0.0257 0.0255 0.0254 0.0252 0.025 0.0249 0.0247
37.5375 0.0268 0.0266 0.0264 0.0262 0.026 0.0259 0.0257 0.0255 0.0253 0.0252
37.6877 0.0273 0.0271 0.0269 0.0267 0.0265 0.0264 0.0262 0.026 0.0258 0.0257
37.8378 0.0278 0.0276 0.0274 0.0272 0.027 0.0269 0.0267 0.0265 0.0263 0.0261
37.988 0.0284 0.0282 0.028 0.0278 0.0276 0.0274 0.0272 0.027 0.0268 0.0266
38.1381 0.0289 0.0287 0.0285 0.0283 0.0281 0.0279 0.0277 0.0275 0.0273 0.0271
38.2883 0.0295 0.0293 0.029 0.0288 0.0286 0.0284 0.0282 0.028 0.0278 0.0276
38.4384 0.0301 0.0298 0.0296 0.0294 0.0292 0.0289 0.0287 0.0285 0.0283 0.0281
38.5886 0.0307 0.0304 0.0302 0.0299 0.0297 0.0295 0.0293 0.029 0.0288 0.0286
38.7387 0.0312 0.031 0.0307 0.0305 0.0303 0.03 0.0298 0.0296 0.0293 0.0291
38.8889 0.0318 0.0316 0.0313 0.0311 0.0308 0.0306 0.0303 0.0301 0.0299 0.0296
39.039 0.0325 0.0322 0.0319 0.0316 0.0314 0.0311 0.0309 0.0306 0.0304 0.0302
39.1892 0.0331 0.0328 0.0325 0.0322 0.032 0.0317 0.0314 0.0312 0.0309 0.0307
39.3393 0.0337 0.0334 0.0331 0.0328 0.0325 0.0323 0.032 0.0317 0.0315 0.0312
39.4895 0.0343 0.034 0.0337 0.0334 0.0331 0.0329 0.0326 0.0323 0.032 0.0318
39.6396 0.035 0.0347 0.0343 0.034 0.0337 0.0334 0.0332 0.0329 0.0326 0.0323
39.7898 0.0356 0.0353 0.035 0.0347 0.0343 0.034 0.0337 0.0335 0.0332 0.0329
39.9399 0.0363 0.0359 0.0356 0.0353 0.035 0.0346 0.0343 0.034 0.0337 0.0335
40.0901 0.037 0.0366 0.0363 0.0359 0.0356 0.0353 0.0349 0.0346 0.0343 0.034
40.2402 0.0376 0.0373 0.0369 0.0366 0.0362 0.0359 0.0355 0.0352 0.0349 0.0346
40.3904 0.0383 0.0379 0.0376 0.0372 0.0369 0.0365 0.0362 0.0358 0.0355 0.0352
40.5405 0.039 0.0386 0.0382 0.0379 0.0375 0.0371 0.0368 0.0364 0.0361 0.0358
40.6907 0.0397 0.0393 0.0389 0.0385 0.0381 0.0378 0.0374 0.0371 0.0367 0.0364
40.8408 0.0404 0.04 0.0396 0.0392 0.0388 0.0384 0.038 0.0377 0.0373 0.037
40.991 0.0412 0.0407 0.0403 0.0399 0.0395 0.0391 0.0387 0.0383 0.0379 0.0376
41.1411 0.0419 0.0414 0.041 0.0406 0.0401 0.0397 0.0393 0.0389 0.0385 0.0382
41.2913 0.0426 0.0422 0.0417 0.0413 0.0408 0.0404 0.04 0.0396 0.0392 0.0388
41.4414 0.0434 0.0429 0.0424 0.0419 0.0415 0.0411 0.0406 0.0402 0.0398 0.0394
41.5916 0.0441 0.0436 0.0431 0.0427 0.0422 0.0417 0.0413 0.0409 0.0404 0.04
41.7417 0.0449 0.0444 0.0439 0.0434 0.0429 0.0424 0.042 0.0415 0.0411 0.0406
41.8919 0.0457 0.0451 0.0446 0.0441 0.0436 0.0431 0.0426 0.0422 0.0417 0.0413
42.042 0.0464 0.0459 0.0453 0.0448 0.0443 0.0438 0.0433 0.0428 0.0424 0.0419
42.1922 0.0472 0.0467 0.0461 0.0455 0.045 0.0445 0.044 0.0435 0.043 0.0426
42.3423 0.048 0.0474 0.0468 0.0463 0.0457 0.0452 0.0447 0.0442 0.0437 0.0432
42.4925 0.0488 0.0482 0.0476 0.047 0.0465 0.0459 0.0454 0.0448 0.0443 0.0438
42.6426 0.0496 0.049 0.0484 0.0478 0.0472 0.0466 0.0461 0.0455 0.045 0.0445
42.7928 0.0504 0.0498 0.0491 0.0485 0.0479 0.0473 0.0468 0.0462 0.0457 0.0451
42.9429 0.0513 0.0506 0.0499 0.0493 0.0487 0.048 0.0475 0.0469 0.0463 0.0458
43.0931 0.0521 0.0514 0.0507 0.05 0.0494 0.0488 0.0482 0.0476 0.047 0.0465
43.2432 0.0529 0.0522 0.0515 0.0508 0.0501 0.0495 0.0489 0.0483 0.0477 0.0471
43.3934 0.0538 0.053 0.0523 0.0516 0.0509 0.0502 0.0496 0.049 0.0484 0.0478
43.5435 0.0546 0.0538 0.0531 0.0524 0.0517 0.051 0.0503 0.0497 0.0491 0.0485
43.6937 0.0555 0.0547 0.0539 0.0531 0.0524 0.0517 0.051 0.0504 0.0497 0.0491
43.8438 0.0563 0.0555 0.0547 0.0539 0.0532 0.0525 0.0518 0.0511 0.0504 0.0498
43.994 0.0572 0.0563 0.0555 0.0547 0.0539 0.0532 0.0525 0.0518 0.0511 0.0505
44.1441 0.058 0.0572 0.0563 0.0555 0.0547 0.0539 0.0532 0.0525 0.0518 0.0511
44.2943 0.0589 0.058 0.0571 0.0563 0.0555 0.0547 0.0539 0.0532 0.0525 0.0518
44.4444 0.0598 0.0588 0.0579 0.0571 0.0563 0.0554 0.0547 0.0539 0.0532 0.0525
44.5946 0.0606 0.0597 0.0588 0.0579 0.057 0.0562 0.0554 0.0546 0.0539 0.0532
44.7447 0.0615 0.0605 0.0596 0.0587 0.0578 0.0569 0.0561 0.0553 0.0546 0.0538
44.8949 0.0624 0.0614 0.0604 0.0595 0.0586 0.0577 0.0569 0.056 0.0553 0.0545
45.045 0.0633 0.0622 0.0612 0.0603 0.0594 0.0585 0.0576 0.0568 0.056 0.0552
45.1952 0.0642 0.0631 0.0621 0.0611 0.0601 0.0592 0.0583 0.0575 0.0566 0.0559
45.3453 0.0651 0.064 0.0629 0.0619 0.0609 0.06 0.0591 0.0582 0.0573 0.0565
45.4955 0.0659 0.0648 0.0637 0.0627 0.0617 0.0607 0.0598 0.0589 0.058 0.0572
45.6456 0.0668 0.0657 0.0646 0.0635 0.0625 0.0615 0.0605 0.0596 0.0587 0.0579
45.7958 0.0677 0.0665 0.0654 0.0643 0.0632 0.0622 0.0612 0.0603 0.0594 0.0585
45.9459 0.0686 0.0674 0.0662 0.0651 0.064 0.063 0.062 0.061 0.0601 0.0592
46.0961 0.0695 0.0682 0.067 0.0659 0.0648 0.0637 0.0627 0.0617 0.0608 0.0598
46.2462 0.0704 0.0691 0.0679 0.0667 0.0655 0.0645 0.0634 0.0624 0.0614 0.0605
46.3964 0.0713 0.0699 0.0687 0.0675 0.0663 0.0652 0.0641 0.0631 0.0621 0.0612
46.5465 0.0721 0.0708 0.0695 0.0683 0.0671 0.0659 0.0648 0.0638 0.0628 0.0618
46.6967 0.073 0.0716 0.0703 0.069 0.0678 0.0667 0.0656 0.0645 0.0634 0.0625
46.8468 0.0739 0.0725 0.0711 0.0698 0.0686 0.0674 0.0663 0.0652 0.0641 0.0631
46.997 0.0748 0.0733 0.0719 0.0706 0.0693 0.0681 0.067 0.0658 0.0648 0.0637
47.1471 0.0756 0.0741 0.0727 0.0714 0.0701 0.0688 0.0677 0.0665 0.0654 0.0644
47.2973 0.0765 0.075 0.0735 0.0721 0.0708 0.0696 0.0683 0.0672 0.0661 0.065
47.4474 0.0773 0.0758 0.0743 0.0729 0.0715 0.0703 0.069 0.0678 0.0667 0.0656
47.5976 0.0782 0.0766 0.0751 0.0736 0.0723 0.071 0.0697 0.0685 0.0673 0.0662
47.7477 0.079 0.0774 0.0759 0.0744 0.073 0.0717 0.0704 0.0691 0.068 0.0668
47.8979 0.0799 0.0782 0.0766 0.0751 0.0737 0.0723 0.071 0.0698 0.0686 0.0674
48.048 0.0807 0.079 0.0774 0.0759 0.0744 0.073 0.0717 0.0704 0.0692 0.068
48.1982 0.0815 0.0798 0.0781 0.0766 0.0751 0.0737 0.0723 0.071 0.0698 0.0686
48.3483 0.0823 0.0806 0.0789 0.0773 0.0758 0.0744 0.073 0.0717 0.0704 0.0692
48.4985 0.0831 0.0813 0.0796 0.078 0.0765 0.075 0.0736 0.0723 0.071 0.0698
48.6486 0.0839 0.0821 0.0804 0.0787 0.0771 0.0757 0.0742 0.0729 0.0716 0.0703
48.7988 0.0847 0.0828 0.0811 0.0794 0.0778 0.0763 0.0748 0.0735 0.0721 0.0709
48.9489 0.0854 0.0836 0.0818 0.0801 0.0785 0.0769 0.0754 0.074 0.0727 0.0714
49.0991 0.0862 0.0843 0.0825 0.0807 0.0791 0.0775 0.076 0.0746 0.0733 0.072
49.2492 0.0869 0.085 0.0831 0.0814 0.0797 0.0781 0.0766 0.0752 0.0738 0.0725
49.3994 0.0877 0.0857 0.0838 0.082 0.0803 0.0787 0.0772 0.0757 0.0743 0.073
49.5495 0.0884 0.0864 0.0845 0.0827 0.0809 0.0793 0.0778 0.0763 0.0749 0.0735
49.6997 0.0891 0.087 0.0851 0.0833 0.0815 0.0799 0.0783 0.0768 0.0754 0.074
49.8498 0.0898 0.0877 0.0857 0.0839 0.0821 0.0804 0.0788 0.0773 0.0759 0.0745
50.0 0.0904 0.0883 0.0863 0.0845 0.0827 0.081 0.0794 0.0778 0.0763 0.0749
50.1502 0.0911 0.089 0.0869 0.085 0.0832 0.0815 0.0799 0.0783 0.0768 0.0754
50.3003 0.0917 0.0896 0.0875 0.0856 0.0838 0.082 0.0804 0.0788 0.0773 0.0758
50.4505 0.0924 0.0902 0.0881 0.0861 0.0843 0.0825 0.0809 0.0793 0.0777 0.0763
50.6006 0.093 0.0907 0.0886 0.0867 0.0848 0.083 0.0813 0.0797 0.0782 0.0767
50.7508 0.0935 0.0913 0.0892 0.0872 0.0853 0.0835 0.0818 0.0802 0.0786 0.0771
50.9009 0.0941 0.0918 0.0897 0.0877 0.0858 0.0839 0.0822 0.0806 0.079 0.0775
51.0511 0.0947 0.0924 0.0902 0.0882 0.0862 0.0844 0.0826 0.081 0.0794 0.0779
51.2012 0.0952 0.0929 0.0907 0.0886 0.0867 0.0848 0.0831 0.0814 0.0798 0.0783
51.3514 0.0957 0.0934 0.0911 0.0891 0.0871 0.0852 0.0835 0.0818 0.0802 0.0786
51.5015 0.0962 0.0938 0.0916 0.0895 0.0875 0.0856 0.0838 0.0821 0.0805 0.079
51.6517 0.0966 0.0943 0.092 0.0899 0.0879 0.086 0.0842 0.0825 0.0809 0.0793
51.8018 0.0971 0.0947 0.0924 0.0903 0.0883 0.0864 0.0846 0.0828 0.0812 0.0796
51.952 0.0975 0.0951 0.0928 0.0907 0.0886 0.0867 0.0849 0.0832 0.0815 0.0799
52.1021 0.0979 0.0955 0.0932 0.091 0.089 0.0871 0.0852 0.0835 0.0818 0.0802
52.2523 0.0983 0.0959 0.0935 0.0914 0.0893 0.0874 0.0855 0.0838 0.0821 0.0805
52.4024 0.0987 0.0962 0.0939 0.0917 0.0896 0.0877 0.0858 0.084 0.0824 0.0808
52.5526 0.099 0.0965 0.0942 0.092 0.0899 0.0879 0.0861 0.0843 0.0826 0.081
52.7027 0.0993 0.0968 0.0945 0.0923 0.0902 0.0882 0.0863 0.0846 0.0829 0.0812
52.8529 0.0996 0.0971 0.0947 0.0925 0.0904 0.0885 0.0866 0.0848 0.0831 0.0815
53.003 0.0999 0.0974 0.095 0.0928 0.0907 0.0887 0.0868 0.085 0.0833 0.0817
53.1532 0.1001 0.0976 0.0952 0.093 0.0909 0.0889 0.087 0.0852 0.0835 0.0818
53.3033 0.1003 0.0978 0.0954 0.0932 0.0911 0.0891 0.0872 0.0854 0.0837 0.082
53.4535 0.1005 0.098 0.0956 0.0934 0.0913 0.0893 0.0873 0.0855 0.0838 0.0822
53.6036 0.1007 0.0982 0.0958 0.0935 0.0914 0.0894 0.0875 0.0857 0.084 0.0823
53.7538 0.1008 0.0983 0.0959 0.0937 0.0916 0.0895 0.0876 0.0858 0.0841 0.0824
53.9039 0.101 0.0984 0.0961 0.0938 0.0917 0.0897 0.0878 0.0859 0.0842 0.0826
54.0541 0.1011 0.0985 0.0962 0.0939 0.0918 0.0898 0.0879 0.086 0.0843 0.0827
54.2042 0.1011 0.0986 0.0962 0.094 0.0919 0.0898 0.0879 0.0861 0.0844 0.0827
54.3544 0.1012 0.0987 0.0963 0.094 0.0919 0.0899 0.088 0.0862 0.0845 0.0828
54.5045 0.1012 0.0987 0.0963 0.0941 0.092 0.09 0.0881 0.0862 0.0845 0.0829
54.6547 0.1012 0.0987 0.0963 0.0941 0.092 0.09 0.0881 0.0863 0.0845 0.0829
54.8048 0.1012 0.0987 0.0963 0.0941 0.092 0.09 0.0881 0.0863 0.0846 0.0829
54.955 0.1012 0.0987 0.0963 0.0941 0.092 0.09 0.0881 0.0863 0.0846 0.0829
55.1051 0.1011 0.0986 0.0963 0.094 0.0919 0.09 0.0881 0.0863 0.0846 0.0829
55.2553 0.101 0.0985 0.0962 0.094 0.0919 0.0899 0.088 0.0862 0.0845 0.0829
55.4054 0.1009 0.0984 0.0961 0.0939 0.0918 0.0899 0.088 0.0862 0.0845 0.0829
55.5556 0.1008 0.0983 0.096 0.0938 0.0917 0.0898 0.0879 0.0861 0.0844 0.0828
55.7057 0.1006 0.0982 0.0959 0.0937 0.0916 0.0897 0.0878 0.0861 0.0844 0.0828
55.8559 0.1004 0.098 0.0957 0.0936 0.0915 0.0896 0.0877 0.086 0.0843 0.0827
56.006 0.1002 0.0978 0.0955 0.0934 0.0914 0.0894 0.0876 0.0859 0.0842 0.0826
56.1562 0.1 0.0976 0.0954 0.0932 0.0912 0.0893 0.0875 0.0857 0.0841 0.0825
56.3063 0.0997 0.0974 0.0951 0.093 0.091 0.0891 0.0873 0.0856 0.0839 0.0824
56.4565 0.0995 0.0971 0.0949 0.0928 0.0908 0.089 0.0872 0.0854 0.0838 0.0822
56.6066 0.0992 0.0969 0.0947 0.0926 0.0906 0.0888 0.087 0.0853 0.0836 0.0821
56.7568 0.0988 0.0966 0.0944 0.0924 0.0904 0.0885 0.0868 0.0851 0.0835 0.0819
56.9069 0.0985 0.0963 0.0941 0.0921 0.0902 0.0883 0.0866 0.0849 0.0833 0.0818
57.0571 0.0982 0.0959 0.0938 0.0918 0.0899 0.0881 0.0863 0.0847 0.0831 0.0816
57.2072 0.0978 0.0956 0.0935 0.0915 0.0896 0.0878 0.0861 0.0845 0.0829 0.0814
57.3574 0.0974 0.0952 0.0932 0.0912 0.0893 0.0875 0.0858 0.0842 0.0827 0.0812
57.5075 0.097 0.0948 0.0928 0.0909 0.089 0.0873 0.0856 0.084 0.0824 0.0809
57.6577 0.0966 0.0944 0.0924 0.0905 0.0887 0.087 0.0853 0.0837 0.0822 0.0807
57.8078 0.0961 0.094 0.092 0.0902 0.0884 0.0866 0.085 0.0834 0.0819 0.0805
57.958 0.0956 0.0936 0.0916 0.0898 0.088 0.0863 0.0847 0.0831 0.0816 0.0802
58.1081 0.0952 0.0931 0.0912 0.0894 0.0876 0.086 0.0844 0.0828 0.0813 0.0799
58.2583 0.0947 0.0927 0.0908 0.089 0.0873 0.0856 0.084 0.0825 0.081 0.0796
58.4084 0.0941 0.0922 0.0903 0.0886 0.0869 0.0852 0.0837 0.0822 0.0807 0.0793
58.5586 0.0936 0.0917 0.0899 0.0881 0.0865 0.0849 0.0833 0.0818 0.0804 0.079
58.7087 0.0931 0.0912 0.0894 0.0877 0.086 0.0845 0.0829 0.0815 0.0801 0.0787
58.8589 0.0925 0.0907 0.0889 0.0872 0.0856 0.0841 0.0826 0.0811 0.0797 0.0784
59.009 0.0919 0.0901 0.0884 0.0868 0.0852 0.0836 0.0822 0.0808 0.0794 0.0781
59.1592 0.0913 0.0896 0.0879 0.0863 0.0847 0.0832 0.0818 0.0804 0.079 0.0777
59.3093 0.0907 0.089 0.0874 0.0858 0.0842 0.0828 0.0813 0.08 0.0787 0.0774
59.4595 0.0901 0.0884 0.0868 0.0853 0.0838 0.0823 0.0809 0.0796 0.0783 0.077
59.6096 0.0895 0.0879 0.0863 0.0848 0.0833 0.0819 0.0805 0.0792 0.0779 0.0766
59.7598 0.0889 0.0873 0.0857 0.0842 0.0828 0.0814 0.08 0.0787 0.0775 0.0763
59.9099 0.0882 0.0867 0.0851 0.0837 0.0823 0.0809 0.0796 0.0783 0.0771 0.0759
60.0601 0.0876 0.086 0.0846 0.0831 0.0818 0.0804 0.0791 0.0779 0.0767 0.0755
60.2102 0.0869 0.0854 0.084 0.0826 0.0812 0.0799 0.0786 0.0774 0.0762 0.0751
60.3604 0.0862 0.0848 0.0834 0.082 0.0807 0.0794 0.0782 0.077 0.0758 0.0747
60.5105 0.0855 0.0841 0.0828 0.0814 0.0801 0.0789 0.0777 0.0765 0.0754 0.0742
60.6607 0.0848 0.0835 0.0821 0.0808 0.0796 0.0784 0.0772 0.076 0.0749 0.0738
60.8108 0.0841 0.0828 0.0815 0.0803 0.079 0.0778 0.0767 0.0755 0.0744 0.0734
60.961 0.0834 0.0821 0.0809 0.0797 0.0785 0.0773 0.0762 0.0751 0.074 0.0729
61.1111 0.0827 0.0814 0.0802 0.079 0.0779 0.0768 0.0756 0.0746 0.0735 0.0725
61.2613 0.082 0.0808 0.0796 0.0784 0.0773 0.0762 0.0751 0.0741 0.073 0.072
61.4114 0.0812 0.0801 0.0789 0.0778 0.0767 0.0756 0.0746 0.0736 0.0726 0.0716
61.5616 0.0805 0.0794 0.0783 0.0772 0.0761 0.0751 0.074 0.073 0.0721 0.0711
61.7117 0.0797 0.0787 0.0776 0.0766 0.0755 0.0745 0.0735 0.0725 0.0716 0.0706
61.8619 0.079 0.078 0.0769 0.0759 0.0749 0.0739 0.073 0.072 0.0711 0.0702
62.012 0.0782 0.0772 0.0763 0.0753 0.0743 0.0733 0.0724 0.0715 0.0706 0.0697
62.1622 0.0775 0.0765 0.0756 0.0746 0.0737 0.0728 0.0718 0.0709 0.0701 0.0692
62.3123 0.0767 0.0758 0.0749 0.074 0.0731 0.0722 0.0713 0.0704 0.0695 0.0687
62.4625 0.0759 0.0751 0.0742 0.0733 0.0724 0.0716 0.0707 0.0699 0.069 0.0682
62.6126 0.0752 0.0743 0.0735 0.0727 0.0718 0.071 0.0701 0.0693 0.0685 0.0677
62.7628 0.0744 0.0736 0.0728 0.072 0.0712 0.0704 0.0696 0.0688 0.068 0.0672
62.9129 0.0736 0.0729 0.0721 0.0713 0.0705 0.0698 0.069 0.0682 0.0674 0.0667
63.0631 0.0729 0.0721 0.0714 0.0707 0.0699 0.0692 0.0684 0.0677 0.0669 0.0662
63.2132 0.0721 0.0714 0.0707 0.07 0.0693 0.0685 0.0678 0.0671 0.0664 0.0657
63.3634 0.0713 0.0707 0.07 0.0693 0.0686 0.0679 0.0672 0.0665 0.0658 0.0652
63.5135 0.0705 0.0699 0.0693 0.0686 0.068 0.0673 0.0666 0.066 0.0653 0.0646
63.6637 0.0698 0.0692 0.0686 0.068 0.0673 0.0667 0.0661 0.0654 0.0648 0.0641
63.8138 0.069 0.0684 0.0679 0.0673 0.0667 0.0661 0.0655 0.0648 0.0642 0.0636
63.964 0.0682 0.0677 0.0672 0.0666 0.066 0.0655 0.0649 0.0643 0.0637 0.0631
64.1141 0.0674 0.067 0.0665 0.0659 0.0654 0.0648 0.0643 0.0637 0.0631 0.0625
64.2643 0.0666 0.0662 0.0657 0.0653 0.0647 0.0642 0.0637 0.0631 0.0626 0.062
64.4144 0.0659 0.0655 0.065 0.0646 0.0641 0.0636 0.0631 0.0625 0.062 0.0615
64.5646 0.0651 0.0647 0.0643 0.0639 0.0634 0.063 0.0625 0.062 0.0615 0.0609
64.7147 0.0643 0.064 0.0636 0.0632 0.0628 0.0623 0.0619 0.0614 0.0609 0.0604
64.8649 0.0636 0.0633 0.0629 0.0625 0.0621 0.0617 0.0613 0.0608 0.0603 0.0599
65.015 0.0628 0.0625 0.0622 0.0619 0.0615 0.0611 0.0607 0.0602 0.0598 0.0593
65.1652 0.062 0.0618 0.0615 0.0612 0.0608 0.0605 0.0601 0.0597 0.0592 0.0588
65.3153 0.0613 0.0611 0.0608 0.0605 0.0602 0.0598 0.0595 0.0591 0.0587 0.0583
65.4655 0.0605 0.0603 0.0601 0.0598 0.0595 0.0592 0.0589 0.0585 0.0581 0.0577
65.6156 0.0598 0.0596 0.0594 0.0592 0.0589 0.0586 0.0583 0.0579 0.0576 0.0572
65.7658 0.059 0.0589 0.0587 0.0585 0.0582 0.058 0.0577 0.0573 0.057 0.0567
65.9159 0.0583 0.0582 0.058 0.0578 0.0576 0.0574 0.0571 0.0568 0.0565 0.0561
66.0661 0.0575 0.0574 0.0573 0.0572 0.057 0.0567 0.0565 0.0562 0.0559 0.0556
66.2162 0.0568 0.0567 0.0566 0.0565 0.0563 0.0561 0.0559 0.0556 0.0553 0.055
66.3664 0.056 0.056 0.056 0.0558 0.0557 0.0555 0.0553 0.055 0.0548 0.0545
66.5165 0.0553 0.0553 0.0553 0.0552 0.0551 0.0549 0.0547 0.0545 0.0542 0.054
66.6667 0.0546 0.0546 0.0546 0.0545 0.0544 0.0543 0.0541 0.0539 0.0537 0.0534
66.8168 0.0539 0.0539 0.0539 0.0539 0.0538 0.0537 0.0535 0.0533 0.0531 0.0529
66.967 0.0531 0.0532 0.0533 0.0532 0.0532 0.0531 0.0529 0.0528 0.0526 0.0524
67.1171 0.0524 0.0525 0.0526 0.0526 0.0525 0.0525 0.0524 0.0522 0.052 0.0518
67.2673 0.0517 0.0519 0.0519 0.0519 0.0519 0.0519 0.0518 0.0516 0.0515 0.0513
67.4174 0.051 0.0512 0.0513 0.0513 0.0513 0.0513 0.0512 0.0511 0.051 0.0508
67.5676 0.0503 0.0505 0.0506 0.0507 0.0507 0.0507 0.0506 0.0505 0.0504 0.0503
67.7177 0.0496 0.0498 0.05 0.05 0.0501 0.0501 0.05 0.05 0.0499 0.0497
67.8679 0.049 0.0492 0.0493 0.0494 0.0495 0.0495 0.0495 0.0494 0.0493 0.0492
68.018 0.0483 0.0485 0.0487 0.0488 0.0489 0.0489 0.0489 0.0489 0.0488 0.0487
68.1682 0.0476 0.0479 0.048 0.0482 0.0483 0.0483 0.0483 0.0483 0.0483 0.0482
68.3183 0.0469 0.0472 0.0474 0.0476 0.0477 0.0477 0.0478 0.0478 0.0477 0.0477
68.4685 0.0463 0.0466 0.0468 0.047 0.0471 0.0472 0.0472 0.0472 0.0472 0.0472
68.6186 0.0456 0.0459 0.0462 0.0464 0.0465 0.0466 0.0467 0.0467 0.0467 0.0467
68.7688 0.045 0.0453 0.0456 0.0458 0.0459 0.046 0.0461 0.0462 0.0462 0.0461
68.9189 0.0443 0.0447 0.0449 0.0452 0.0453 0.0455 0.0456 0.0456 0.0456 0.0456
69.0691 0.0437 0.044 0.0443 0.0446 0.0448 0.0449 0.045 0.0451 0.0451 0.0451
69.2192 0.0431 0.0434 0.0437 0.044 0.0442 0.0444 0.0445 0.0446 0.0446 0.0446
69.3694 0.0424 0.0428 0.0431 0.0434 0.0436 0.0438 0.0439 0.044 0.0441 0.0441
69.5195 0.0418 0.0422 0.0425 0.0428 0.0431 0.0433 0.0434 0.0435 0.0436 0.0436
69.6697 0.0412 0.0416 0.042 0.0423 0.0425 0.0427 0.0429 0.043 0.0431 0.0432
69.8198 0.0406 0.041 0.0414 0.0417 0.042 0.0422 0.0423 0.0425 0.0426 0.0427
69.97 0.04 0.0404 0.0408 0.0411 0.0414 0.0416 0.0418 0.042 0.0421 0.0422
70.1201 0.0394 0.0399 0.0402 0.0406 0.0409 0.0411 0.0413 0.0415 0.0416 0.0417
70.2703 0.0388 0.0393 0.0397 0.04 0.0403 0.0406 0.0408 0.041 0.0411 0.0412
70.4204 0.0383 0.0387 0.0391 0.0395 0.0398 0.0401 0.0403 0.0405 0.0406 0.0407
70.5706 0.0377 0.0382 0.0386 0.0389 0.0393 0.0395 0.0398 0.04 0.0401 0.0403
70.7207 0.0371 0.0376 0.038 0.0384 0.0387 0.039 0.0393 0.0395 0.0397 0.0398
70.8709 0.0366 0.0371 0.0375 0.0379 0.0382 0.0385 0.0388 0.039 0.0392 0.0393
71.021 0.036 0.0365 0.037 0.0374 0.0377 0.038 0.0383 0.0385 0.0387 0.0389
71.1712 0.0355 0.036 0.0364 0.0368 0.0372 0.0375 0.0378 0.038 0.0382 0.0384
71.3213 0.0349 0.0354 0.0359 0.0363 0.0367 0.037 0.0373 0.0376 0.0378 0.038
71.4715 0.0344 0.0349 0.0354 0.0358 0.0362 0.0365 0.0368 0.0371 0.0373 0.0375
71.6216 0.0339 0.0344 0.0349 0.0353 0.0357 0.036 0.0364 0.0366 0.0369 0.0371
71.7718 0.0333 0.0339 0.0344 0.0348 0.0352 0.0356 0.0359 0.0362 0.0364 0.0366
71.9219 0.0328 0.0334 0.0339 0.0343 0.0347 0.0351 0.0354 0.0357 0.036 0.0362
72.0721 0.0323 0.0329 0.0334 0.0338 0.0342 0.0346 0.035 0.0352 0.0355 0.0357
72.2222 0.0318 0.0324 0.0329 0.0334 0.0338 0.0342 0.0345 0.0348 0.0351 0.0353
72.3724 0.0313 0.0319 0.0324 0.0329 0.0333 0.0337 0.034 0.0344 0.0346 0.0349
72.5225 0.0308 0.0314 0.0319 0.0324 0.0328 0.0332 0.0336 0.0339 0.0342 0.0344
72.6727 0.0303 0.0309 0.0315 0.0319 0.0324 0.0328 0.0331 0.0335 0.0338 0.034
72.8228 0.0299 0.0305 0.031 0.0315 0.0319 0.0323 0.0327 0.033 0.0333 0.0336
72.973 0.0294 0.03 0.0305 0.031 0.0315 0.0319 0.0323 0.0326 0.0329 0.0332
73.1231 0.0289 0.0295 0.0301 0.0306 0.031 0.0315 0.0318 0.0322 0.0325 0.0328
73.2733 0.0285 0.0291 0.0296 0.0301 0.0306 0.031 0.0314 0.0318 0.0321 0.0324
73.4234 0.028 0.0286 0.0292 0.0297 0.0302 0.0306 0.031 0.0313 0.0317 0.032
73.5736 0.0276 0.0282 0.0287 0.0293 0.0297 0.0302 0.0306 0.0309 0.0313 0.0316
73.7237 0.0271 0.0277 0.0283 0.0288 0.0293 0.0297 0.0302 0.0305 0.0309 0.0312
73.8739 0.0267 0.0273 0.0279 0.0284 0.0289 0.0293 0.0297 0.0301 0.0305 0.0308
74.024 0.0263 0.0269 0.0275 0.028 0.0285 0.0289 0.0293 0.0297 0.0301 0.0304
74.1742 0.0259 0.0265 0.027 0.0276 0.0281 0.0285 0.0289 0.0293 0.0297 0.03
74.3243 0.0254 0.0261 0.0266 0.0272 0.0277 0.0281 0.0285 0.0289 0.0293 0.0296
74.4745 0.025 0.0257 0.0262 0.0268 0.0273 0.0277 0.0281 0.0285 0.0289 0.0292
74.6246 0.0246 0.0252 0.0258 0.0264 0.0269 0.0273 0.0278 0.0282 0.0285 0.0289
74.7748 0.0242 0.0249 0.0254 0.026 0.0265 0.0269 0.0274 0.0278 0.0282 0.0285
74.9249 0.0238 0.0245 0.025 0.0256 0.0261 0.0266 0.027 0.0274 0.0278 0.0281
75.0751 0.0235 0.0241 0.0247 0.0252 0.0257 0.0262 0.0266 0.027 0.0274 0.0278
75.2252 0.0231 0.0237 0.0243 0.0248 0.0253 0.0258 0.0263 0.0267 0.027 0.0274
75.3754 0.0227 0.0233 0.0239 0.0244 0.025 0.0254 0.0259 0.0263 0.0267 0.027
75.5255 0.0223 0.0229 0.0235 0.0241 0.0246 0.0251 0.0255 0.0259 0.0263 0.0267
75.6757 0.022 0.0226 0.0232 0.0237 0.0242 0.0247 0.0252 0.0256 0.026 0.0263
75.8258 0.0216 0.0222 0.0228 0.0234 0.0239 0.0244 0.0248 0.0252 0.0256 0.026
75.976 0.0212 0.0219 0.0225 0.023 0.0235 0.024 0.0245 0.0249 0.0253 0.0257
76.1261 0.0209 0.0215 0.0221 0.0227 0.0232 0.0237 0.0241 0.0245 0.025 0.0253
76.2763 0.0206 0.0212 0.0218 0.0223 0.0228 0.0233 0.0238 0.0242 0.0246 0.025
76.4264 0.0202 0.0208 0.0214 0.022 0.0225 0.023 0.0234 0.0239 0.0243 0.0247
76.5766 0.0199 0.0205 0.0211 0.0216 0.0222 0.0226 0.0231 0.0235 0.024 0.0243
76.7267 0.0195 0.0202 0.0207 0.0213 0.0218 0.0223 0.0228 0.0232 0.0236 0.024
76.8769 0.0192 0.0198 0.0204 0.021 0.0215 0.022 0.0225 0.0229 0.0233 0.0237
77.027 0.0189 0.0195 0.0201 0.0207 0.0212 0.0217 0.0221 0.0226 0.023 0.0234
77.1772 0.0186 0.0192 0.0198 0.0203 0.0209 0.0214 0.0218 0.0223 0.0227 0.0231
77.3273 0.0183 0.0189 0.0195 0.02 0.0205 0.021 0.0215 0.0219 0.0224 0.0228
77.4775 0.018 0.0186 0.0192 0.0197 0.0202 0.0207 0.0212 0.0216 0.0221 0.0225
77.6276 0.0177 0.0183 0.0189 0.0194 0.0199 0.0204 0.0209 0.0213 0.0218 0.0222
77.7778 0.0174 0.018 0.0186 0.0191 0.0196 0.0201 0.0206 0.021 0.0215 0.0219
77.9279 0.0171 0.0177 0.0183 0.0188 0.0193 0.0198 0.0203 0.0207 0.0212 0.0216
78.0781 0.0168 0.0174 0.018 0.0185 0.019 0.0195 0.02 0.0204 0.0209 0.0213
78.2282 0.0165 0.0171 0.0177 0.0182 0.0187 0.0192 0.0197 0.0202 0.0206 0.021
78.3784 0.0162 0.0168 0.0174 0.0179 0.0185 0.019 0.0194 0.0199 0.0203 0.0207
78.5285 0.016 0.0166 0.0171 0.0177 0.0182 0.0187 0.0191 0.0196 0.02 0.0204
78.6787 0.0157 0.0163 0.0169 0.0174 0.0179 0.0184 0.0189 0.0193 0.0197 0.0201
78.8288 0.0154 0.016 0.0166 0.0171 0.0176 0.0181 0.0186 0.019 0.0195 0.0199
78.979 0.0152 0.0158 0.0163 0.0169 0.0174 0.0179 0.0183 0.0188 0.0192 0.0196
79.1291 0.0149 0.0155 0.0161 0.0166 0.0171 0.0176 0.0181 0.0185 0.0189 0.0193
79.2793 0.0147 0.0152 0.0158 0.0163 0.0168 0.0173 0.0178 0.0182 0.0187 0.0191
79.4294 0.0144 0.015 0.0155 0.0161 0.0166 0.0171 0.0175 0.018 0.0184 0.0188
79.5796 0.0142 0.0147 0.0153 0.0158 0.0163 0.0168 0.0173 0.0177 0.0181 0.0185
79.7297 0.0139 0.0145 0.015 0.0156 0.0161 0.0166 0.017 0.0175 0.0179 0.0183
79.8799 0.0137 0.0143 0.0148 0.0153 0.0158 0.0163 0.0168 0.0172 0.0176 0.018
80.03 0.0135 0.014 0.0146 0.0151 0.0156 0.0161 0.0165 0.017 0.0174 0.0178
80.1802 0.0132 0.0138 0.0143 0.0148 0.0153 0.0158 0.0163 0.0167 0.0171 0.0175
80.3303 0.013 0.0136 0.0141 0.0146 0.0151 0.0156 0.016 0.0165 0.0169 0.0173
80.4805 0.0128 0.0133 0.0139 0.0144 0.0149 0.0153 0.0158 0.0162 0.0167 0.0171
80.6306 0.0126 0.0131 0.0136 0.0141 0.0146 0.0151 0.0156 0.016 0.0164 0.0168
80.7808 0.0124 0.0129 0.0134 0.0139 0.0144 0.0149 0.0153 0.0158 0.0162 0.0166
80.9309 0.0121 0.0127 0.0132 0.0137 0.0142 0.0147 0.0151 0.0155 0.016 0.0164
81.0811 0.0119 0.0125 0.013 0.0135 0.014 0.0144 0.0149 0.0153 0.0157 0.0161
81.2312 0.0117 0.0123 0.0128 0.0133 0.0137 0.0142 0.0147 0.0151 0.0155 0.0159
81.3814 0.0115 0.0121 0.0126 0.0131 0.0135 0.014 0.0144 0.0149 0.0153 0.0157
81.5315 0.0113 0.0119 0.0124 0.0128 0.0133 0.0138 0.0142 0.0147 0.0151 0.0155
81.6817 0.0111 0.0117 0.0122 0.0126 0.0131 0.0136 0.014 0.0144 0.0149 0.0152
81.8318 0.011 0.0115 0.012 0.0124 0.0129 0.0134 0.0138 0.0142 0.0146 0.015
81.982 0.0108 0.0113 0.0118 0.0122 0.0127 0.0132 0.0136 0.014 0.0144 0.0148
82.1321 0.0106 0.0111 0.0116 0.012 0.0125 0.013 0.0134 0.0138 0.0142 0.0146
82.2823 0.0104 0.0109 0.0114 0.0119 0.0123 0.0128 0.0132 0.0136 0.014 0.0144
82.4324 0.0102 0.0107 0.0112 0.0117 0.0121 0.0126 0.013 0.0134 0.0138 0.0142
82.5826 0.01 0.0105 0.011 0.0115 0.0119 0.0124 0.0128 0.0132 0.0136 0.014
82.7327 0.0099 0.0104 0.0108 0.0113 0.0117 0.0122 0.0126 0.013 0.0134 0.0138
82.8829 0.0097 0.0102 0.0107 0.0111 0.0116 0.012 0.0124 0.0128 0.0132 0.0136
83.033 0.0095 0.01 0.0105 0.0109 0.0114 0.0118 0.0122 0.0126 0.013 0.0134
83.1832 0.0094 0.0098 0.0103 0.0108 0.0112 0.0116 0.012 0.0125 0.0128 0.0132
83.3333 0.0092 0.0097 0.0101 0.0106 0.011 0.0114 0.0119 0.0123 0.0127 0.013
83.4835 0.009 0.0095 0.01 0.0104 0.0108 0.0113 0.0117 0.0121 0.0125 0.0129
83.6336 0.0089 0.0094 0.0098 0.0102 0.0107 0.0111 0.0115 0.0119 0.0123 0.0127
83.7838 0.0087 0.0092 0.0096 0.0101 0.0105 0.0109 0.0113 0.0117 0.0121 0.0125
83.9339 0.0086 0.009 0.0095 0.0099 0.0103 0.0108 0.0112 0.0116 0.0119 0.0123
84.0841 0.0084 0.0089 0.0093 0.0098 0.0102 0.0106 0.011 0.0114 0.0118 0.0121
84.2342 0.0083 0.0087 0.0092 0.0096 0.01 0.0104 0.0108 0.0112 0.0116 0.012
84.3844 0.0081 0.0086 0.009 0.0094 0.0099 0.0103 0.0107 0.0111 0.0114 0.0118
84.5345 0.008 0.0084 0.0089 0.0093 0.0097 0.0101 0.0105 0.0109 0.0113 0.0116
84.6847 0.0079 0.0083 0.0087 0.0091 0.0095 0.0099 0.0103 0.0107 0.0111 0.0115
84.8348 0.0077 0.0082 0.0086 0.009 0.0094 0.0098 0.0102 0.0106 0.0109 0.0113
84.985 0.0076 0.008 0.0084 0.0088 0.0092 0.0096 0.01 0.0104 0.0108 0.0111
85.1351 0.0075 0.0079 0.0083 0.0087 0.0091 0.0095 0.0099 0.0103 0.0106 0.011
85.2853 0.0073 0.0077 0.0082 0.0086 0.009 0.0093 0.0097 0.0101 0.0105 0.0108
85.4354 0.0072 0.0076 0.008 0.0084 0.0088 0.0092 0.0096 0.01 0.0103 0.0107
85.5856 0.0071 0.0075 0.0079 0.0083 0.0087 0.0091 0.0094 0.0098 0.0102 0.0105
85.7357 0.007 0.0074 0.0078 0.0081 0.0085 0.0089 0.0093 0.0097 0.01 0.0104
85.8859 0.0068 0.0072 0.0076 0.008 0.0084 0.0088 0.0091 0.0095 0.0099 0.0102
86.036 0.0067 0.0071 0.0075 0.0079 0.0083 0.0086 0.009 0.0094 0.0097 0.0101
86.1862 0.0066 0.007 0.0074 0.0078 0.0081 0.0085 0.0089 0.0092 0.0096 0.0099
86.3363 0.0065 0.0069 0.0073 0.0076 0.008 0.0084 0.0087 0.0091 0.0094 0.0098
86.4865 0.0064 0.0068 0.0071 0.0075 0.0079 0.0082 0.0086 0.009 0.0093 0.0096
86.6366 0.0063 0.0066 0.007 0.0074 0.0078 0.0081 0.0085 0.0088 0.0092 0.0095
86.7868 0.0062 0.0065 0.0069 0.0073 0.0076 0.008 0.0083 0.0087 0.009 0.0094
86.9369 0.006 0.0064 0.0068 0.0071 0.0075 0.0079 0.0082 0.0086 0.0089 0.0092
87.0871 0.0059 0.0063 0.0067 0.007 0.0074 0.0077 0.0081 0.0084 0.0088 0.0091
87.2372 0.0058 0.0062 0.0066 0.0069 0.0073 0.0076 0.008 0.0083 0.0086 0.009
87.3874 0.0057 0.0061 0.0064 0.0068 0.0072 0.0075 0.0078 0.0082 0.0085 0.0088
87.5375 0.0056 0.006 0.0063 0.0067 0.007 0.0074 0.0077 0.0081 0.0084 0.0087
87.6877 0.0055 0.0059 0.0062 0.0066 0.0069 0.0073 0.0076 0.0079 0.0083 0.0086
87.8378 0.0054 0.0058 0.0061 0.0065 0.0068 0.0072 0.0075 0.0078 0.0081 0.0085
87.988 0.0053 0.0057 0.006 0.0064 0.0067 0.007 0.0074 0.0077 0.008 0.0083
88.1381 0.0053 0.0056 0.0059 0.0063 0.0066 0.0069 0.0073 0.0076 0.0079 0.0082
88.2883 0.0052 0.0055 0.0058 0.0062 0.0065 0.0068 0.0071 0.0075 0.0078 0.0081
88.4384 0.0051 0.0054 0.0057 0.0061 0.0064 0.0067 0.007 0.0074 0.0077 0.008
88.5886 0.005 0.0053 0.0056 0.006 0.0063 0.0066 0.0069 0.0072 0.0076 0.0079
88.7387 0.0049 0.0052 0.0055 0.0059 0.0062 0.0065 0.0068 0.0071 0.0074 0.0077
88.8889 0.0048 0.0051 0.0054 0.0058 0.0061 0.0064 0.0067 0.007 0.0073 0.0076
89.039 0.0047 0.005 0.0054 0.0057 0.006 0.0063 0.0066 0.0069 0.0072 0.0075
89.1892 0.0046 0.005 0.0053 0.0056 0.0059 0.0062 0.0065 0.0068 0.0071 0.0074
89.3393 0.0046 0.0049 0.0052 0.0055 0.0058 0.0061 0.0064 0.0067 0.007 0.0073
89.4895 0.0045 0.0048 0.0051 0.0054 0.0057 0.006 0.0063 0.0066 0.0069 0.0072
89.6396 0.0044 0.0047 0.005 0.0053 0.0056 0.0059 0.0062 0.0065 0.0068 0.0071
89.7898 0.0043 0.0046 0.0049 0.0052 0.0055 0.0058 0.0061 0.0064 0.0067 0.007
89.9399 0.0042 0.0045 0.0048 0.0051 0.0054 0.0057 0.006 0.0063 0.0066 0.0069
90.0901 0.0042 0.0045 0.0048 0.0051 0.0053 0.0056 0.0059 0.0062 0.0065 0.0068
90.2402 0.0041 0.0044 0.0047 0.005 0.0053 0.0055 0.0058 0.0061 0.0064 0.0067
90.3904 0.004 0.0043 0.0046 0.0049 0.0052 0.0055 0.0057 0.006 0.0063 0.0066
90.5405 0.004 0.0042 0.0045 0.0048 0.0051 0.0054 0.0057 0.0059 0.0062 0.0065
90.6907 0.0039 0.0042 0.0044 0.0047 0.005 0.0053 0.0056 0.0058 0.0061 0.0064
90.8408 0.0038 0.0041 0.0044 0.0046 0.0049 0.0052 0.0055 0.0058 0.006 0.0063
90.991 0.0038 0.004 0.0043 0.0046 0.0048 0.0051 0.0054 0.0057 0.0059 0.0062
91.1411 0.0037 0.004 0.0042 0.0045 0.0048 0.005 0.0053 0.0056 0.0059 0.0061
91.2913 0.0036 0.0039 0.0042 0.0044 0.0047 0.005 0.0052 0.0055 0.0058 0.006
91.4414 0.0036 0.0038 0.0041 0.0044 0.0046 0.0049 0.0052 0.0054 0.0057 0.0059
91.5916 0.0035 0.0038 0.004 0.0043 0.0045 0.0048 0.0051 0.0053 0.0056 0.0059
91.7417 0.0034 0.0037 0.0039 0.0042 0.0045 0.0047 0.005 0.0053 0.0055 0.0058
91.8919 0.0034 0.0036 0.0039 0.0041 0.0044 0.0047 0.0049 0.0052 0.0054 0.0057
92.042 0.0033 0.0036 0.0038 0.0041 0.0043 0.0046 0.0048 0.0051 0.0054 0.0056
92.1922 0.0033 0.0035 0.0038 0.004 0.0043 0.0045 0.0048 0.005 0.0053 0.0055
92.3423 0.0032 0.0034 0.0037 0.0039 0.0042 0.0044 0.0047 0.0049 0.0052 0.0054
92.4925 0.0031 0.0034 0.0036 0.0039 0.0041 0.0044 0.0046 0.0049 0.0051 0.0054
92.6426 0.0031 0.0033 0.0036 0.0038 0.0041 0.0043 0.0045 0.0048 0.005 0.0053
92.7928 0.003 0.0033 0.0035 0.0037 0.004 0.0042 0.0045 0.0047 0.005 0.0052
92.9429 0.003 0.0032 0.0034 0.0037 0.0039 0.0042 0.0044 0.0046 0.0049 0.0051
93.0931 0.0029 0.0032 0.0034 0.0036 0.0039 0.0041 0.0043 0.0046 0.0048 0.0051
93.2432 0.0029 0.0031 0.0033 0.0036 0.0038 0.004 0.0043 0.0045 0.0047 0.005
93.3934 0.0028 0.0031 0.0033 0.0035 0.0037 0.004 0.0042 0.0044 0.0047 0.0049
93.5435 0.0028 0.003 0.0032 0.0034 0.0037 0.0039 0.0041 0.0044 0.0046 0.0048
93.6937 0.0027 0.0029 0.0032 0.0034 0.0036 0.0038 0.0041 0.0043 0.0045 0.0048
93.8438 0.0027 0.0029 0.0031 0.0033 0.0036 0.0038 0.004 0.0042 0.0045 0.0047
93.994 0.0026 0.0028 0.0031 0.0033 0.0035 0.0037 0.0039 0.0042 0.0044 0.0046
94.1441 0.0026 0.0028 0.003 0.0032 0.0034 0.0037 0.0039 0.0041 0.0043 0.0046
94.2943 0.0025 0.0027 0.003 0.0032 0.0034 0.0036 0.0038 0.004 0.0043 0.0045
94.4444 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0038 0.004 0.0042 0.0044
94.5946 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037 0.0039 0.0041 0.0044
94.7447 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0037 0.0039 0.0041 0.0043
94.8949 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0036 0.0038 0.004 0.0042
95.045 0.0023 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037 0.004 0.0042
95.1952 0.0023 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037 0.0039 0.0041
95.3453 0.0022 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0036 0.0038 0.0041
95.4955 0.0022 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0036 0.0038 0.004
95.6456 0.0022 0.0024 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037 0.0039
95.7958 0.0021 0.0023 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037 0.0039
95.9459 0.0021 0.0023 0.0025 0.0026 0.0028 0.003 0.0032 0.0034 0.0036 0.0038
96.0961 0.0021 0.0022 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0036 0.0038
96.2462 0.002 0.0022 0.0024 0.0026 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037
96.3964 0.002 0.0022 0.0023 0.0025 0.0027 0.0029 0.0031 0.0033 0.0035 0.0037
96.5465 0.0019 0.0021 0.0023 0.0025 0.0027 0.0028 0.003 0.0032 0.0034 0.0036
96.6967 0.0019 0.0021 0.0023 0.0024 0.0026 0.0028 0.003 0.0032 0.0034 0.0035
96.8468 0.0019 0.002 0.0022 0.0024 0.0026 0.0027 0.0029 0.0031 0.0033 0.0035
96.997 0.0018 0.002 0.0022 0.0024 0.0025 0.0027 0.0029 0.0031 0.0033 0.0034
97.1471 0.0018 0.002 0.0021 0.0023 0.0025 0.0027 0.0028 0.003 0.0032 0.0034
97.2973 0.0018 0.0019 0.0021 0.0023 0.0024 0.0026 0.0028 0.003 0.0032 0.0033
97.4474 0.0018 0.0019 0.0021 0.0022 0.0024 0.0026 0.0028 0.0029 0.0031 0.0033
97.5976 0.0017 0.0019 0.002 0.0022 0.0024 0.0025 0.0027 0.0029 0.0031 0.0032
97.7477 0.0017 0.0018 0.002 0.0022 0.0023 0.0025 0.0027 0.0028 0.003 0.0032
97.8979 0.0017 0.0018 0.002 0.0021 0.0023 0.0025 0.0026 0.0028 0.003 0.0031
98.048 0.0016 0.0018 0.0019 0.0021 0.0023 0.0024 0.0026 0.0028 0.0029 0.0031
98.1982 0.0016 0.0018 0.0019 0.0021 0.0022 0.0024 0.0025 0.0027 0.0029 0.0031
98.3483 0.0016 0.0017 0.0019 0.002 0.0022 0.0023 0.0025 0.0027 0.0028 0.003
98.4985 0.0015 0.0017 0.0018 0.002 0.0021 0.0023 0.0025 0.0026 0.0028 0.003
98.6486 0.0015 0.0017 0.0018 0.002 0.0021 0.0023 0.0024 0.0026 0.0028 0.0029
98.7988 0.0015 0.0016 0.0018 0.0019 0.0021 0.0022 0.0024 0.0026 0.0027 0.0029
98.9489 0.0015 0.0016 0.0017 0.0019 0.002 0.0022 0.0024 0.0025 0.0027 0.0028
99.0991 0.0014 0.0016 0.0017 0.0019 0.002 0.0022 0.0023 0.0025 0.0026 0.0028
99.2492 0.0014 0.0016 0.0017 0.0018 0.002 0.0021 0.0023 0.0024 0.0026 0.0028
99.3994 0.0014 0.0015 0.0017 0.0018 0.0019 0.0021 0.0022 0.0024 0.0026 0.0027
99.5495 0.0014 0.0015 0.0016 0.0018 0.0019 0.0021 0.0022 0.0024 0.0025 0.0027
99.6997 0.0013 0.0015 0.0016 0.0017 0.0019 0.002 0.0022 0.0023 0.0025 0.0026
99.8498 0.0013 0.0014 0.0016 0.0017 0.0019 0.002 0.0021 0.0023 0.0024 0.0026
100.0 0.0013 0.0014 0.0016 0.0017 0.0018 0.002 0.0021 0.0023 0.0024 0.0026
100.1502 0.0013 0.0014 0.0015 0.0017 0.0018 0.0019 0.0021 0.0022 0.0024 0.0025
100.3003 0.0013 0.0014 0.0015 0.0016 0.0018 0.0019 0.002 0.0022 0.0023 0.0025
100.4505 0.0012 0.0014 0.0015 0.0016 0.0017 0.0019 0.002 0.0022 0.0023 0.0024
100.6006 0.0012 0.0013 0.0015 0.0016 0.0017 0.0018 0.002 0.0021 0.0023 0.0024
100.7508 0.0012 0.0013 0.0014 0.0016 0.0017 0.0018 0.0019 0.0021 0.0022 0.0024
100.9009 0.0012 0.0013 0.0014 0.0015 0.0017 0.0018 0.0019 0.0021 0.0022 0.0023
101.0511 0.0011 0.0013 0.0014 0.0015 0.0016 0.0018 0.0019 0.002 0.0022 0.0023
101.2012 0.0011 0.0012 0.0014 0.0015 0.0016 0.0017 0.0019 0.002 0.0021 0.0023
101.3514 0.0011 0.0012 0.0013 0.0015 0.0016 0.0017 0.0018 0.002 0.0021 0.0022
101.5015 0.0011 0.0012 0.0013 0.0014 0.0015 0.0017 0.0018 0.0019 0.0021 0.0022
101.6517 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0018 0.0019 0.002 0.0022
101.8018 0.001 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017 0.0019 0.002 0.0021
101.952 0.001 0.0011 0.0012 0.0014 0.0015 0.0016 0.0017 0.0018 0.002 0.0021
102.1021 0.001 0.0011 0.0012 0.0013 0.0015 0.0016 0.0017 0.0018 0.0019 0.0021
102.2523 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0017 0.0018 0.0019 0.002
102.4024 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0018 0.0019 0.002
102.5526 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017 0.0019 0.002
102.7027 0.0009 0.001 0.0011 0.0012 0.0014 0.0015 0.0016 0.0017 0.0018 0.002
102.8529 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0016 0.0017 0.0018 0.0019
103.003 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0017 0.0018 0.0019
103.1532 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0018 0.0019
103.3033 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017 0.0018
103.4535 0.0009 0.001 0.0011 0.0011 0.0013 0.0014 0.0015 0.0016 0.0017 0.0018
103.6036 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0016 0.0017 0.0018
103.7538 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0018
103.9039 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017
104.0541 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017
104.2042 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016 0.0017
104.3544 0.0008 0.0009 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0016 0.0017
104.5045 0.0008 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016
104.6547 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016
104.8048 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016
104.955 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015 0.0016
105.1051 0.0007 0.0008 0.0009 0.001 0.001 0.0011 0.0012 0.0013 0.0014 0.0015
105.2553 0.0007 0.0008 0.0009 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015
105.4054 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015
105.5556 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015
105.7057 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014 0.0015
105.8559 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0011 0.0012 0.0013 0.0014
106.006 0.0006 0.0007 0.0008 0.0009 0.001 0.001 0.0011 0.0012 0.0013 0.0014
106.1562 0.0006 0.0007 0.0008 0.0009 0.0009 0.001 0.0011 0.0012 0.0013 0.0014
106.3063 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014
106.4565 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0012 0.0013 0.0014
106.6066 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0011 0.0012 0.0013
106.7568 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.001 0.0011 0.0012 0.0013
106.9069 0.0006 0.0006 0.0007 0.0008 0.0009 0.0009 0.001 0.0011 0.0012 0.0013
107.0571 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0012 0.0013
107.2072 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0012 0.0013
107.3574 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.0011 0.0011 0.0012
107.5075 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.001 0.0011 0.0012
107.6577 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009 0.001 0.0011 0.0012
107.8078 0.0005 0.0006 0.0006 0.0007 0.0008 0.0009 0.0009 0.001 0.0011 0.0012
107.958 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0012
108.1081 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011 0.0011
108.2583 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.001 0.0011
108.4084 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.001 0.0011
108.5586 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009 0.001 0.0011
108.7087 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011
108.8589 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011
109.009 0.0004 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001 0.0011
109.1592 0.0004 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008 0.0009 0.001 0.001
109.3093 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009 0.001
109.4595 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009 0.001
109.6096 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001
109.7598 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009 0.001
109.9099 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008 0.0009 0.001
110.0601 0.0004 0.0004 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009
110.2102 0.0004 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009 0.0009
110.3604 0.0004 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0008 0.0009
110.5105 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009
110.6607 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008 0.0009
110.8108 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008 0.0009
110.961 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008 0.0009
111.1111 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0009
111.2613 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008 0.0008
111.4114 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008
111.5616 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008 0.0008
111.7117 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008
111.8619 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007 0.0008
112.012 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0007 0.0007 0.0008
112.1622 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008
112.3123 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0008
112.4625 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007
112.6126 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007
112.7628 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007 0.0007
112.9129 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0005 0.0006 0.0007 0.0007
113.0631 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007
113.2132 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007
113.3634 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007
113.5135 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007
113.6637 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006 0.0007
113.8138 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0005 0.0006 0.0007
113.964 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006
114.1141 0.0002 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006
114.2643 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006
114.4144 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006
114.5646 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006 0.0006
114.7147 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0005 0.0006
114.8649 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006
115.015 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006
115.1652 0.0002 0.0002 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005 0.0006
115.3153 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006
115.4655 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0006
115.6156 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0005
115.7658 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005 0.0005
115.9159 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005
116.0661 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005
116.2162 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005 0.0005
116.3664 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005
116.5165 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005
116.6667 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005 0.0005
116.8168 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005
116.967 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005
117.1171 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004 0.0005
117.2673 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005
117.4174 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005
117.5676 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0005
117.7177 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004
117.8679 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004
118.018 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004
118.1682 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004 0.0004
118.3183 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0003 0.0004 0.0004
118.4685 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
118.6186 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
118.7688 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
118.9189 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
119.0691 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
119.2192 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004 0.0004
119.3694 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0003 0.0004
119.5195 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004
119.6697 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004
119.8198 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004
119.97 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004
120.1201 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0004
120.2703 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0003
120.4204 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003 0.0003
120.5706 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
120.7207 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
120.8709 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
121.021 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
121.1712 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
121.3213 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
121.4715 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003 0.0003
121.6216 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
121.7718 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
121.9219 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
122.0721 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
122.2222 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
122.3724 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
122.5225 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003 0.0003
122.6727 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003
122.8228 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003
122.973 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003
123.1231 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002 0.0003
123.2733 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003
123.4234 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003
123.5736 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0003
123.7237 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002
123.8739 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002
124.024 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002
124.1742 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002
124.3243 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0002
124.4745 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
124.6246 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
124.7748 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
124.9249 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
125.0751 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
125.2252 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
125.3754 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002
125.5255 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
125.6757 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
125.8258 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
125.976 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
126.1261 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
126.2763 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
126.4264 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
126.5766 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002
126.7267 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
126.8769 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.027 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.1772 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.3273 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.4775 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.6276 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.7778 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002
127.9279 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.0781 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.2282 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.3784 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.5285 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.6787 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.8288 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002
128.979 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.1291 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.2793 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.4294 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.5796 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.7297 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
129.8799 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.03 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.1802 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.3303 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.4805 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.6306 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.7808 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
130.9309 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.0811 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.2312 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.3814 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.5315 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.6817 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.8318 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
131.982 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.1321 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.2823 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.4324 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.5826 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.7327 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
132.8829 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
133.033 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
133.1832 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
133.3333 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
133.4835 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
133.6336 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
133.7838 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
133.9339 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.0841 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.2342 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.3844 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.5345 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.6847 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.8348 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001 0.0001
134.985 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.1351 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.2853 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.4354 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.5856 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.7357 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
135.8859 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
136.036 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
136.1862 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001 0.0001
136.3363 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
136.4865 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
136.6366 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
136.7868 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
136.9369 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
137.0871 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
137.2372 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
137.3874 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
137.5375 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001 0.0001
137.6877 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
137.8378 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
137.988 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.1381 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.2883 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.4384 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.5886 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.7387 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
138.8889 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001 0.0001
139.039 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.1892 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.3393 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.4895 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.6396 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.7898 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
139.9399 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
140.0901 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
140.2402 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0001
140.3904 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
140.5405 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
140.6907 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
140.8408 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
140.991 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.1411 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.2913 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.4414 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.5916 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.7417 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
141.8919 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.042 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.1922 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.3423 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.4925 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.6426 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.7928 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
142.9429 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.0931 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.2432 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.3934 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.5435 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.6937 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.8438 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
143.994 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.1441 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.2943 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.4444 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.5946 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.7447 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
144.8949 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.045 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.1952 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.3453 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.4955 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.6456 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.7958 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
145.9459 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.0961 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.2462 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.3964 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.5465 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.6967 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.8468 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
146.997 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.1471 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.2973 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.4474 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.5976 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.7477 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
147.8979 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.048 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.1982 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.3483 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.4985 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.6486 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.7988 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
148.9489 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.0991 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.2492 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.3994 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.5495 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.6997 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
149.8498 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
150.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0


==> Comparison_Data/dat_influenza_2.dat <==
t y0 y1 y2 y3 y4 y5 y6 y7 y8 y9
0.0 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.15015015015015015 0.00010231944094140564 0.00010231943981574493 0.0001023194386900327 0.00010231943756435586 0.00010231943643867956 0.00010231943531298644 0.00010231943418727655 0.00010231943306163672 0.00010231943193592799 0.00010231943081028926
0.3003003003003003 0.00010469264975691091 0.00010469264511425147 0.00010469264047154649 0.00010469263582888009 0.00010469263118621859 0.00010469262654354515 0.0001046926219008598 0.00010469261725824661 0.00010469261261557102 0.0001046926079729676
0.45045045045045046 0.00010712087047396619 0.00010712085970320564 0.00010712084893241303 0.00010712083816167133 0.0001071208273909473 0.00010712081662022433 0.00010712080584950247 0.00010712079507886465 0.00010712078430817813 0.0001071207735375756
0.6006006006006006 0.00010960537667475716 0.00010960535693096928 0.00010960533718717468 0.00010960531744345931 0.00010960529769978875 0.0001096052779561458 0.0001096052582125305 0.00010960523846902876 0.00010960521872550309 0.00010960519898209098
0.7507507507507507 0.00011214747173298229 0.00011214743992234586 0.00011214740811174688 0.00011214737630127895 0.00011214734449090457 0.00011214731268060508 0.00011214728087038044 0.00011214724906032423 0.00011214721725028671 0.00011214718544041761
0.9009009009009009 0.00011474848879567549 0.00011474844156012098 0.00011474839432468214 0.00011474834708945403 0.00011474829985439863 0.00011474825261949686 0.00011474820538474877 0.00011474815815024945 0.00011474811091584673 0.00011474806368169275
1.0510510510510511 0.00011740979178992426 0.00011740972549055464 0.00011740965919141977 0.00011740959289261623 0.00011740952659410537 0.00011740946029586785 0.00011740939399790364 0.0001174093277003095 0.00011740926140293065 0.00011740919510592176
1.2012012012012012 0.00012013277628945634 0.00012013268698902922 0.00012013259768900218 0.00012013250838948528 0.00012013241909043451 0.00012013232979182766 0.00012013224049366493 0.00012013215119605647 0.00012013206189882588 0.00012013197260214954
1.3513513513513513 0.0001229188701218828 0.00012291875356662654 0.0001229186370120103 0.0001229185204581461 0.00012291840390498928 0.00012291828735251707 0.0001229181708007296 0.0001229180542497394 0.0001229179376993664 0.00012291782114979072
1.5015015015015014 0.00012576953346329954 0.00012576938506421784 0.00012576923666611498 0.00012576908826908193 0.0001257689398730825 0.00012576879147809794 0.00012576864308412844 0.00012576849469126598 0.00012576834629936335 0.00012576819790856782
1.6516516516516517 0.0001286862605472368 0.00012868607535888667 0.00012868589017195068 0.00012868570498651385 0.00012868551980254236 0.00012868533462001864 0.0001286851494389429 0.0001286849642594011 0.0001286847790812556 0.00012868459390464408
1.8018018018018018 0.00013167058045415842 0.00013167035315313178 0.00013167012585407216 0.00013166989855707733 0.0001316696712621084 0.00013166944396914522 0.00013166921667818798 0.0001316689893893352 0.00013166876210242916 0.00013166853481762754
1.951951951951952 0.00013472405761441708 0.00013472378247715352 0.00013472350734256526 0.0001347232322107606 0.00013472295708169638 0.00013472268195535033 0.00013472240683172265 0.00013472213171092232 0.00013472185659277485 0.00013472158147745462
2.1021021021021022 0.00013784829201437553 0.00013784796289353693 0.00013784763377627205 0.00013784730466269204 0.00013784697555275255 0.0001378466464464308 0.00013784631734372685 0.00013784598824475262 0.00013784565914932897 0.0001378453300576348
2.2522522522522523 0.00014104492075470783 0.00014104453105386733 0.00014104414135771858 0.000141043751666376 0.0001410433619797938 0.0001410429722979486 0.00014104258262084046 0.00014104219294858446 0.00014104180328099622 0.0001410414136182599
2.4024024024024024 0.00014431561873292045 0.00014431516138011368 0.00014431470403337564 0.00014431424669282574 0.00014431378935841622 0.0001443133320301226 0.00014431287470794495 0.0001443124173920032 0.00014431196008210504 0.00014431150277844254
2.5525525525525525 0.00014766209943670126 0.00014766156685684051 0.00014766103428473168 0.00014766050172049531 0.0001476599691640832 0.00014765943661547033 0.00014765890407465688 0.0001476583715417641 0.0001476578390165974 0.00014765730649935103
2.7027027027027026 0.0001510861158078188 0.0001510854998933864 0.00015108488398874503 0.00015108426809401704 0.00015108365220915348 0.00015108303633412876 0.00015108242046894306 0.0001510818046137195 0.0001510811887682602 0.0001510805729327626
2.8528528528528527 0.00015458946134238658 0.00015458875342233338 0.00015458804551452142 0.00015458733761907736 0.00015458662973595036 0.00015458592186511392 0.00015458521400656805 0.00015458450616044028 0.00015458379832652554 0.0001545830905050282
3.003003003003003 0.00015817397076121686 0.0001581731615691899 0.0001581723523923352 0.00015817154323077753 0.0001581707340844667 0.00015816992495337628 0.0001581691158375062 0.0001581683067369824 0.00015816749765160205 0.00015816668858156704
3.1531531531531534 0.0001618415211083204 0.00016184060074772688 0.00016183968040578282 0.00016183876008261962 0.00016183783977818418 0.00016183691949244865 0.00016183599922541276 0.00016183507897720893 0.00016183415874762363 0.0001618332385368691
3.3033033033033035 0.00016559403273481331 0.0001655929906436517 0.0001655919485752499 0.00016559090652974132 0.00016558986450707173 0.0001655888225072127 0.00016558778053016375 0.0001655867385760594 0.00016558569664468223 0.0001655846547362481
3.4534534534534536 0.00016943347020357687 0.00016943229511475928 0.00016943112005356195 0.00016942994502014145 0.00016942877001443208 0.00016942759503639943 0.00016942642008604188 0.00016942524516351472 0.00016942407026856389 0.00016942289540143853
3.6036036036036037 0.0001733618438158686 0.0001733605237141112 0.00017335920364576382 0.00017335788361103852 0.0001733565636098385 0.0001733552436421124 0.00017335392370785327 0.0001733526038072677 0.00017335128394000752 0.0001733499641064037
3.7537537537537538 0.00017738120976903277 0.00017737973185333385 0.00017737825397792065 0.00017737677614307012 0.00017737529834864263 0.0001773738205945611 0.00017737234288080778 0.00017737086520765074 0.00017736938757462086 0.00017736790998214646
3.903903903903904 0.00018149367136903013 0.00018149202200968558 0.0001814903726987465 0.0001814887234365514 0.0001814870742229094 0.00018148542505771006 0.00018148377594091853 0.00018148212687286235 0.00018148047785294184 0.00018147882888167906
4.054054054054054 0.0001857013800791261 0.00018569954477309228 0.00018569770952499612 0.0001856958743352154 0.00018569403920350606 0.0001856922041297189 0.00018569036911379445 0.00018568853415610044 0.00018568669925592314 0.000185684864413847
4.2042042042042045 0.000190006536545079 0.00019000449986945978 0.00019000246326290022 0.0001900004267257701 0.0001899983902577791 0.00018999635385873734 0.0001899943175285526 0.00018999228126759046 0.0001899902450750749 0.00018998820895158502
4.354354354354355 0.0001944113921581045 0.0001944091377350331 0.00019440688339355746 0.0001944046291339924 0.00019440237495600829 0.00019440012085937522 0.00019439786684396265 0.00019439561291009422 0.00019439335905697643 0.00019439110528513692
4.504504504504505 0.00019891825139324896 0.00019891576181296403 0.00019891327232796736 0.0001989107829385298 0.00019890829364431982 0.00019890580444509957 0.0001989033153407264 0.000198900826331486 0.00019889833741661803 0.0001988958485965966
4.654654654654655 0.00020352947137634655 0.00020352672814029265 0.00020352398501484378 0.0002035212420002265 0.00020351849909612464 0.00020351575630230703 0.00020351301361863029 0.00020351027104534007 0.0002035075285817352 0.00020350478622823364
4.804804804804805 0.00020824746375971862 0.00020824444722307206 0.00020824143081413248 0.00020823841453310724 0.0002082353983797078 0.0002082323823537243 0.00020822936645502747 0.0002082263506838435 0.00020822333503952737 0.00020822031952247357
4.954954954954955 0.00021307469598158993 0.00021307138527762275 0.00021306807472056674 0.00021306476431067907 0.00021306145404771654 0.00021305814393151302 0.00021305483396197956 0.0002130515241393802 0.00021304821446309702 0.0002130449049335706
5.105105105105105 0.00021801369086104678 0.0002180100638399888 0.00021800643698855965 0.00021800281030704064 0.00021799918379518415 0.00021799555745282347 0.00021799193127987245 0.0002179883052766167 0.0002179846794424097 0.00021798105377772412
5.255255255255255 0.00022306702940550887 0.0002230630625884432 0.00022305909596692034 0.00022305512954125245 0.00022305116331117634 0.00022304719727651677 0.00022304323143718476 0.000223039265793494 0.00022303530034474734 0.00022303133509145976
5.405405405405405 0.0002282373520643183 0.0002282330205596455 0.0002282286892800427 0.00022822435822584825 0.00022822002739677187 0.0002282156967926186 0.0002282113664132877 0.00022820703625911785 0.00022820270632934654 0.00022819837662452764
5.555555555555555 0.00023352735976461014 0.00023352263719589428 0.00023351791488591692 0.0002335131928350011 0.00023350847104280486 0.0002335037495090889 0.0002334990282337162 0.0002334943072170174 0.0002334895864581616 0.00023348486595770352
5.7057057057057055 0.00023893981580366138 0.0002389346742371109 0.00023892953296658826 0.0002389243919924189 0.00023891925131424725 0.0002389141109318234 0.00023890897084500194 0.0002389038310541163 0.00023889869155831124 0.00023889355235814946
5.8558558558558556 0.0002444775471721222 0.00024447195701012654 0.00024446636718609526 0.00024446077770035377 0.00024445518855253397 0.00024444959974237516 0.0002444440112697235 0.0002444384231349129 0.0002444328353370664 0.0002444272478767517
6.006006006006006 0.0002501434455327974 0.0002501373754366242 0.00025013130572550384 0.0002501252363997605 0.00025011916745901446 0.00025011309890299484 0.0002501070307315396 0.00025010096294498184 0.0002500948955424252 0.00025008882852444033
6.156156156156157 0.0002559404689272388 0.00025593388572415734 0.0002559273029589387 0.00025592072063190704 0.00025591413874267126 0.0002559075572909509 0.0002559009762765758 0.0002558943956998791 0.0002558878155599441 0.0002558812358573457
6.306306306306307 0.0002618716432857219 0.0002618645118720619 0.0002618573809554478 0.00026185025053620354 0.0002618431206139229 0.00026183599118831255 0.0002618288622591915 0.0002618217338268925 0.0002618146058904725 0.0002618074784505108
6.456456456456457 0.0002679400639773067 0.00026793234721669975 0.00026792463101932805 0.00026791691538551336 0.00026790920031483285 0.0002679014858069789 0.00026789377186175854 0.00026788605847950233 0.00026787834565923993 0.0002678706334015539
6.606606606606607 0.00027414889735053843 0.00027414055596631864 0.00027413221521927763 0.00027412387510973433 0.0002741155356372479 0.0002741071968014954 0.0002740988586022702 0.0002740905210399001 0.00027408218411338554 0.0002740738478233113
6.756756756756757 0.00028050138233641324 0.0002804923747992788 0.0002804833679818524 0.00028047436188444923 0.0002804653565066082 0.0002804563518479879 0.0002804473479083666 0.00028043834468806806 0.0002804293421860593 0.0002804203404029269
6.906906906906907 0.0002870008320881087 0.0002869911144993635 0.00028698139772234823 0.00028697168175736824 0.0002869619666039341 0.0002869522522616794 0.00028694253873036006 0.0002869328260102908 0.00028692311410039815 0.00028691340300126584
7.057057057057057 0.00029365063578535417 0.00029364016175219434 0.00029362968863309776 0.0002936192164283627 0.00029360874513747494 0.00029359827476004583 0.0002935878052958118 0.00029357733674508044 0.00029356686910673925 0.0002935564023813716
7.207207207207207 0.0003004542602082622 0.00030044298071145675 0.00030043170224252627 0.00030042042480176107 0.0003004091483886181 0.0003003978730026828 0.0003003865986436688 0.00030037532531187544 0.00030036405300614484 0.0003003527817270594
7.357357357357357 0.00030741525147542486 0.0003074031147344271 0.00030739097914778173 0.00030737884471576974 0.0003073667114378129 0.0003073545793134653 0.0003073424483424125 0.000307330318524944 0.00030731818985984746 0.0003073060623477029
7.5075075075075075 0.0003145372368324161 0.0003145241881630727 0.0003145111407886088 0.0003144980947092804 0.0003144850499244553 0.0003144720064336389 0.00031445896423647364 0.0003144459233332259 0.00031443288372261236 0.00031441984540519867
7.657657657657658 0.00032182392667171045 0.0003218099083402392 0.0003217958914591513 0.00032178187602867954 0.00032176786204815013 0.0003217538495170298 0.0003217398384349249 0.0003217258288020788 0.0003217118206171527 0.00032169781388069604
7.807807807807808 0.0003292791163568585 0.0003292640674120098 0.0003292490200897645 0.00032923397439032804 0.0003292189303129804 0.000329203887857145 0.00032918884702238757 0.00032917380780892434 0.00032915877021535566 0.0003291437342422105
7.957957957957958 0.00033690668795534676 0.00033689054406730635 0.0003368744019924599 0.0003368582617309819 0.00033684212328209917 0.0003368259866451855 0.00033680985181976005 0.00033679371880600755 0.00033677758760245873 0.00033676145820961845
8.108108108108109 0.0003447106122604317 0.0003446933055473471 0.00034467600085823935 0.00034465869819324754 0.0003446413975515358 0.00034462409893241903 0.00034460680233536125 0.0003445895077605116 0.00034457221520631725 0.00034455492467325513
8.258258258258259 0.00035269495083878235 0.00035267640968726475 0.0003526578707935966 0.0003526393341568262 0.000352620799776039 0.0003526022676504762 0.0003525837377795316 0.00035256521016329947 0.000352546684800136 0.0003525281616904715
8.408408408408409 0.0003608638582102234 0.00036084400708172526 0.0003608241584669977 0.0003608043123659637 0.00036078446877763336 0.00036076462770117534 0.00036074478913591425 0.0003607249530818892 0.00036070511953736515 0.000360685288502725
8.558558558558559 0.0003692215836812254 0.0003692003429067365 0.0003691791049292156 0.0003691578697486243 0.000369136637363887 0.0003691154077740896 0.0003690941809784779 0.00036907295697702824 0.0003690517357679014 0.0003690305173514255
8.70870870870871 0.000377772473533197 0.0003777497591074436 0.0003777270477909449 0.00037770433958359565 0.00037768163448421944 0.00037765893249180606 0.000377636233605509 0.0003776135378252337 0.00037759084514901704 0.0003775681555771252
8.85885885885886 0.0003865209732123923 0.00038649669657038883 0.00038647242338721874 0.0003864481536571387 0.0003864238873788407 0.0003863996245511886 0.00038637536517321556 0.00038635110924472557 0.00038632685676360986 0.00038630260773004304
9.00900900900901 0.0003954716298487744 0.00039544569758456815 0.00039541976922173426 0.0003953938446901403 0.00039536792398835435 0.0003953420071151191 0.00039531609406934877 0.00039529018485073706 0.0003952642794570425 0.0003952383778883361
9.15915915915916 0.0004046290941585167 0.0004046014078090622 0.0004045737259208397 0.00040454604827966774 0.00040451837488397773 0.0004044907057323769 0.00040446304082364615 0.0004044353801573517 0.0004044077237311083 0.00040438007154486533
9.30930930930931 0.0004139981227667506 0.0004139685785956928 0.0004139390395525565 0.00041390950521345084 0.00041387997557665307 0.00041385045064061803 0.00041382093040397524 0.0004137914148661462 0.00041376190402458437 0.00041373239787909907
9.45945945945946 0.0004235835805914005 0.00042355206936642927 0.00042352056398857864 0.0004234890638167551 0.00042345756884905816 0.0004234260790837673 0.0004233945945193389 0.00042336311515503276 0.00042333164098811197 0.000423300172018229
9.60960960960961 0.0004333904432257869 0.0004333568500039239 0.0004333232632827514 0.0004332896823188447 0.00043325610711008656 0.00043322253765454456 0.00043318897395046817 0.00043315541599693293 0.0004331218637909637 0.0004330883173320372
9.75975975975976 0.000443423799980893 0.00044338800355212584 0.00044335221435902586 0.0004433164315277505 0.0004432806550559437 0.0004432448849414385 0.0004432091211822552 0.0004431733637772604 0.0004431376127232192 0.0004431018680194095
9.90990990990991 0.0004536888560746531 0.0004536507286087197 0.00045361260938080194 0.0004535744971774965 0.00045353639199617694 0.0004534982938344108 0.0004534602026899575 0.0004534221185614455 0.0004533840414453477 0.00045334597134071323
10.06006006006006 0.0004641909348437586 0.0004641503417647571 0.0004641097581854872 0.0004640691823570383 0.0004640286142764782 0.0004639880539410746 0.0004639475013482918 0.0004639069564964858 0.0004638664193818021 0.0004638258900030281
10.21021021021021 0.0004749354805716795 0.0004748922803239421 0.0004748490909849176 0.00047480591019196473 0.00047476273794180824 0.00047471957423137726 0.0004746764190578034 0.00047463327241913236 0.00047459013431114353 0.0004745470047323257
10.36036036036036 0.0004859280611357194 0.00048588210499332505 0.00048583616103964274 0.00048579022650241 0.00048574430137796656 0.0004856983856628623 0.0004856524793538541 0.00048560658244863584 0.0004855606949425792 0.0004855148168338333
10.51051051051051 0.0004971743710439318 0.0004971255025375529 0.0004970766472953285 0.0004970278024217536 0.0004969789679127341 0.000496930143764391 0.0004968813299730574 0.000496832526536026 0.0004967837334482113 0.0004967349507073726
10.66066066066066 0.0005086802345244752 0.0005086282884817232 0.000508576357069532 0.0005085244370671658 0.0005084725284700394 0.0005084206312737884 0.0005083687454742662 0.0005083168710683113 0.0005082650080503218 0.0005082131564176146
10.81081081081081 0.0005204516075685803 0.0005203964101795682 0.0005203412291000487 0.0005202860605682463 0.0005202309045790224 0.000520175761127465 0.000520120630208886 0.0005200655118196102 0.0005200104059534551 0.0005199553126072365
10.96096096096096 0.0005324945811475704 0.0005324359496400205 0.0005323773363519569 0.0005323187368546073 0.0005322601511422098 0.0005322015792092353 0.0005321430210503856 0.0005320844766614043 0.0005320259460354566 0.0005319674291687912
11.11111111111111 0.0005448153841624018 0.0005447531265008653 0.0005446908889709112 0.0005446286665888421 0.0005445664593481948 0.0005445042672427464 0.0005444420902665108 0.0005443799284145738 0.0005443177816793706 0.0005442556500565072
11.26126126126126 0.0005574203865932741 0.0005573543010428429 0.0005572882372760019 0.0005572221901382385 0.0005571561596223017 0.0005570901457211862 0.0005570241484281297 0.0005569581677374691 0.0005568922036408248 0.0005568262561330683
11.411411411411411 0.0005703161032899683 0.0005702459771647258 0.0005701758747096975 0.0005701057904996401 0.0005700357245264175 0.0005699656767821454 0.0005698956472591883 0.0005698256359510355 0.0005697556428483985 0.0005696856679453142
11.561561561561561 0.0005835091961599277 0.000583434805689302 0.0005833604411227223 0.0005832860965631801 0.0005832117720015443 0.000583137467428942 0.0005830631828367553 0.0005829889182175162 0.0005829146735609184 0.0005828404488600551
11.711711711711711 0.0005970064776084113 0.0005969275875484227 0.0005968487259347964 0.0005967698862488823 0.0005966910684804306 0.0005966122726194568 0.0005965334986562371 0.0005964547465822244 0.0005963760163859703 0.0005962973080595031
11.861861861861861 0.0006108149138741607 0.0006107312770563777 0.00061064767138192 0.0006105640897278963 0.0006104805320827996 0.0006103969984353939 0.0006103134887747115 0.0006102300030909881 0.0006101465413714948 0.0006100631036070575
12.012012012012011 0.0006249416283905507 0.0006248529852620928 0.0006247643758416606 0.0006246757927209948 0.0006245872358871706 0.0006244987053275415 0.000624410201029736 0.0006243217229826145 0.000624233271172006 0.0006241448455873773
12.162162162162163 0.000639393906000205 0.0006392999833848193 0.0006392060972363771 0.0006391122398694427 0.0006390184112695055 0.0006389246114223405 0.0006388308403140049 0.0006387370979318163 0.0006386433842599945 0.0006385496992864787
12.312312312312313 0.0006541791957574253 0.0006540797062921861 0.0006539802564854847 0.0006538808381613051 0.0006537814513033581 0.0006536820958956473 0.000653582771922467 0.0006534834793694013 0.0006533842182188671 0.0006532849884570867
12.462462462462463 0.0006693051143540437 0.0006691997560570977 0.0006690944410321186 0.0006689891604282509 0.0006688839142272111 0.000668778702411017 0.0006686735249619849 0.0006685683818637519 0.0006684632730967168 0.0006683581986451722
12.612612612612613 0.0006847794499315212 0.0006846679055928513 0.0006845564084452166 0.0006844449489146098 0.0006843335269805127 0.0006842221426227168 0.0006841107958213203 0.0006839994865577752 0.0006838882148102214 0.000683776980560785
12.762762762762764 0.0007006101657633686 0.0007004921023568465 0.0007003740900897571 0.0007002561189142454 0.000700138188807289 0.0007000202997461845 0.000699902451708544 0.0006997846446733678 0.0006996668786162684 0.0006995491535169409
12.912912912912914 0.0007168054046108119 0.0007166804721412222 0.000716555594877865 0.000716430762482678 0.0007163059749298182 0.0007161812321937709 0.000716056534249347 0.0007159318810727789 0.0007158072726368359 0.0007156827089184662
13.063063063063064 0.000733373492584925 0.0007332413229290836 0.0007331092130883467 0.0007329771522190683 0.0007328451402922621 0.0007327131772792808 0.0007325812631518121 0.0007324493978830008 0.0007323175814424507 0.0007321858138040434
13.213213213213214 0.0007503229423534517 0.0007501831488063334 0.0007500434202445601 0.0007499037451110398 0.0007497641233732714 0.000749624554999103 0.0007494850399567286 0.0007493455782158355 0.000749206169742491 0.0007490668145071416
13.363363363363364 0.0007676624575089923 0.0007675146339767792 0.0007673668810868582 0.0007672191864643995 0.0007670715500729731 0.0007669239718765092 0.0007667764518392949 0.0007666289899271491 0.0007664815861021897 0.0007663342403310187
13.513513513513514 0.0007854009366428419 0.0007852446568470187 0.0007850884536154836 0.0007849323139041843 0.0007847762376723014 0.0007846202248793868 0.0007844642754853621 0.0007843083894517194 0.0007841525667361686 0.0007839968073010121
13.663663663663664 0.0008035474777831416 0.0008033822942005262 0.0008032171932176512 0.0008030521614554288 0.0008028871988680946 0.0008027223054102676 0.0008025574810369507 0.0008023927257047598 0.000802228039366446 0.0008020634219794643
13.813813813813814 0.0008221113833727724 0.0008219368254716097 0.0008217623568896992 0.0008215879637128249 0.0008214136458897248 0.0008212394033695364 0.000821065236101793 0.0008208911440376825 0.0008207171271244467 0.0008205431853141411
13.963963963963964 0.0008411021633674299 0.0008409177370347536 0.0008407334074879831 0.0008405491600535688 0.000840364994674114 0.0008401809112926356 0.0008399969098525622 0.000839812990299019 0.000839629152573102 0.0008394453966208346
14.114114114114114 0.0008605295401328384 0.0008603347266304574 0.0008601400181004107 0.0008599453989551211 0.0008597508691303489 0.0008595564285622835 0.0008593620771875425 0.0008591678149444857 0.0008589736417673561 0.0008587795575954458
14.264264264264265 0.0008804034529464257 0.0008801977078644885 0.0008799920764928496 0.0008797865423888193 0.0008795811054805307 0.0008793757656965623 0.0008791705229659375 0.0008789653772194713 0.000878760328383772 0.0008785553763906235
14.414414414414415 0.0009007340626864497 0.0009005168147921708 0.0009002996896375329 0.0009000826702930063 0.0008998657566781503 0.0008996489487129926 0.0008994322463180271 0.0008992156494155942 0.0008989991579237364 0.0008987827717658115
14.564564564564565 0.0009215317574981869 0.0009213024066015284 0.000921073188328112 0.0009208440851204093 0.0009206150968884609 0.0009203862235427959 0.0009201574649944303 0.0009199288211562777 0.0009197002919368694 0.0009194718772501779
14.714714714714715 0.0009428071564452589 0.0009425650723601901 0.0009423231318760261 0.0009420813164826742 0.0009418396260795692 0.0009415980605666576 0.0009413566198443945 0.0009411153038151861 0.0009408741123769709 0.0009406330454332593
14.864864864864865 0.0009645711145316037 0.0009643156358640509 0.0009640603128954375 0.0009638051258734327 0.0009635500746856632 0.0009632951592202913 0.0009630403793660131 0.0009627857350135322 0.0009625312260489959 0.0009622768523642625
15.015015015015015 0.0009868347278314178 0.0009865651605781738 0.0009862957621764442 0.0009860265114736543 0.0009857574083442927 0.0009854884526634105 0.0009852196443066194 0.000984950983151601 0.0009846824690713837 0.0009844141019448606
15.165165165165165 0.0010096093385528306 0.0010093249546670722 0.0010090407536466294 0.0010087567130447714 0.001008472832721343 0.0010081891125368664 0.001007905552352405 0.0010076221520311636 0.0010073389114315847 0.0010070558304181478
15.315315315315315 0.001032906540206263 0.0010326065761010878 0.0010323068093891687 0.0010320072168621037 0.001031707798363271 0.0010314085537366817 0.0010311094828269762 0.0010308105854809945 0.0010305118615407702 0.0010302133108646713
15.465465465465465 0.0010567381836021326 0.0010564218378822266 0.0010561057047970223 0.0010557897607891345 0.0010554740056837144 0.001055158439306569 0.0010548430614841502 0.0010545278720451268 0.0010542128708132918 0.0010538980576859662
15.615615615615615 0.0010811163817822666 0.0010807828133664512 0.001080449473835968 0.001080116339489644 0.0010797834101322393 0.0010794506855691627 0.001079118165606442 0.0010787858500522847 0.001078453738709869 0.0010781218315742992
15.765765765765765 0.0011060535151997829 0.0011057018416630931 0.0011053504143511488 0.0011049992096393573 0.0011046482273096828 0.0011042974671446933 0.001103946928927498 0.0011035966124432854 0.0011032465174719462 0.0011028966441764966
15.915915915915916 0.0011315622376004656 0.001131191533139412 0.0011308210934865 0.0011304508952606899 0.0011300809382184885 0.0011297112221169132 0.0011293417467133859 0.0011289725117672336 0.0011286035170320692 0.0011282347629184746
16.066066066066067 0.0011576554817563681 0.0011572647750236165 0.0011568743531992698 0.0011564841931492496 0.0011560942946016678 0.0011557046572850008 0.0011553152809279195 0.0011549261652607536 0.0011545373100075062 0.0011541487159126254
16.216216216216218 0.0011843464653135897 0.0011839347371075074 0.0011835233158707162 0.0011831121783930877 0.0011827013243711152 0.0011822907535014434 0.0011818804654806245 0.0011814704600065441 0.0011810607367699099 0.001180651296937798
16.366366366366368 0.0012116486962134958 0.0012112148775103662 0.0012107813899708067 0.0012103482099495775 0.001209915337103473 0.0012094827710882495 0.0012090505115578763 0.0012086185581719419 0.0012081869105916195 0.0012077555704751884
16.516516516516518 0.001239575978435505 0.0012391189484505037 0.0012386622756136946 0.0012382059359785946 0.001237749929164553 0.001237294254790144 0.001236838912472479 0.001236383901828133 0.0012359292224630196 0.0012354748759894653
16.666666666666668 0.0012681424191823176 0.0012676610024671135 0.001267179970805478 0.001266699300083636 0.0012662189898791868 0.0012657390397691893 0.001265259449329529 0.0012647802181359206 0.0012643013457539216 0.0012638228337591962
16.816816816816818 0.0012973624346399358 0.0012968553984551007 0.0012963487773554113 0.0012958425471457863 0.001295336707357239 0.0012948312575204247 0.001294326197165042 0.0012938215258208872 0.001293317243007965 0.0012928133504232053
16.966966966966968 0.0013272507563242676 0.001326716807861114 0.0013261833069343736 0.0013256502292290436 0.001325117574224134 0.001324585341398393 0.0013240535302297158 0.0013235221401962166 0.0013229911707663426 0.0013224606239743341
17.117117117117118 0.0013578224375499022 0.0013572602209978553 0.0013566984872684473 0.001356137211653922 0.0013555763935752339 0.0013550160324530462 0.0013544561277071111 0.0013538966787573247 0.001353337685013663 0.001352779149128395
17.26726726726727 0.0013890928598025442 0.0013885009534650957 0.0013879095684345324 0.0013873186791684615 0.0013867282850230367 0.0013861383853539249 0.0013855489795156046 0.001384960066862375 0.0013843716467378242 0.0013837837227633925
17.41741741741742 0.0014210777387042711 0.0014204546526732414 0.001419832129259004 0.0014192101422175363 0.0014185886908379742 0.0014179677744032804 0.0014173473921946758 0.0014167275434925693 0.0014161082275651426 0.0014154894494292438
17.56756756756757 0.0014537931318739864 0.001453137304044784 0.0014524820833846052 0.0014518274429516313 0.0014511733819312198 0.0014505198995028033 0.0014498669948368246 0.0014492146670926757 0.001448562915471095 0.001447911746459722
17.71771771771772 0.0014872554454755367 0.0014865652380385585 0.0014858756858706077 0.0014851867612579468 0.0014844984633004754 0.001483810791092764 0.0014831237437211207 0.0014824373202615598 0.0014817515197625179 0.0014810663484061527
17.86786786786787 0.001521481441150768 0.0015207551372099254 0.0015200295404974823 0.001519304622383122 0.0015185803818722654 0.0015178568179656773 0.0015171339296566884 0.0015164117159293558 0.0015156901757416449 0.0015149693148860457
18.01801801801802 0.0015564882431279331 0.0015557240429737993 0.0015549606062197987 0.0015541979031008753 0.001553435932517925 0.0015526746933679076 0.0015519141845412397 0.0015511544049201737 0.0015503953533624808 0.0015496370355273252
18.16816816816817 0.0015922933454160105 0.001591489362658231 0.001590686204054576 0.0015898838384162286 0.0015890822645283614 0.0015882814811729326 0.0015874814871262581 0.0015866822811576324 0.0015858838620134582 0.0015850862356432986
18.31831831831832 0.0016289146187391161 0.0016280688766692987 0.0016272240240750029 0.0016263800283892384 0.001625536888268957 0.0016246946023685677 0.0016238531693376708 0.0016230125878199495 0.0016221728564375585 0.0016213339820661254
18.46846846846847 0.0016663703183888764 0.0016654807457682705 0.001664592132509888 0.0016637044450579538 0.0016628176819272564 0.0016619318416305783 0.0016610469226765686 0.0016601629235689277 0.0016592798427906893 0.0016583976890420325
18.61861861861862 0.0017046790917686426 0.0017037435181726228 0.0017028089788033512 0.001701875439428212 0.001700942898353944 0.0017000113539830427 0.001699080804700181 0.0016981512488527513 0.001697222684767479 0.0016962951241525192
18.76876876876877 0.001743859985985081 0.0017428761362528451 0.0017418934016680484 0.0017409117471643104 0.0017399311708691581 0.0017389516708968802 0.0017379732453414746 0.0017369958922689847 0.001736019609794398 0.0017350444121092597
18.91891891891892 0.0017839324556361503 0.0017828979455246383 0.001781864638047049 0.0017808324969337671 0.0017798015201197735 0.0017787717055279507 0.0017777430510622005 0.0017767155545999323 0.0017756892139631838 0.0017746640423728951
19.06906906906907 0.001824916370715776 0.001823828701847999 0.0018227423303421083 0.0018216572181411774 0.001820573362968526 0.0018194907625368262 0.001818409414541469 0.0018173293166533308 0.0018162504664906815 0.0018151728761552157
19.21921921921922 0.0018668320241581678 0.001865688579151825 0.0018645465337644492 0.0018634058477728888 0.0018622665186677453 0.0018611285439307217 0.001859991921028341 0.0018588566474051248 0.0018577227204564864 0.001856590151623134
19.36936936936937 0.0019097001401615656 0.0019084981773370866 0.0019072977240051834 0.001906098737836493 0.0019049012160656435 0.0019037051559203958 0.0019025105546158056 0.0019013174093479748 0.0019001257172680183 0.001898935490006291
19.51951951951952 0.0019535418827458313 0.0019522785302922333 0.0019510168050090367 0.0019497566628947475 0.0019484981009022931 0.0019472411159799957 0.0019459857050662577 0.0019447318650840859 0.0019434795929160285 0.0019422289017490644
19.66966966966967 0.0019983788638822495 0.0019970511139897067 0.001995725116851815 0.00199440082769417 0.0019930782431912685 0.001991757359983621 0.0019904381747048176 0.0019891206839770495 0.0019878048843866513 0.001986490792706041
19.81981981981982 0.0020442331519510697 0.002042837853077783 0.002041444442547067 0.002040052874315099 0.0020386631445533884 0.0020372752494184194 0.0020358891853800875 0.0020345049488620865 0.0020331225361228744 0.0020317419693665693
19.96996996996997 0.0020911272803167493 0.002089661130440544 0.0020881970155652726 0.0020867348877802727 0.0020852747428650896 0.0020838165765769178 0.002082360384637233 0.002080906162715348 0.0020794539065346045 0.002078003642190003
20.12012012012012 0.0021390842556642327 0.002137543796222766 0.002136005530347795 0.0021344694073849144 0.0021329354226841024 0.0021314035715748127 0.0021298738493526225 0.002128346251262638 0.002126820772452796 0.002125297436873149
20.27027027027027 0.0021881275664058174 0.0021865091757102013 0.002184893149332029 0.002183279433527848 0.002181668023177156 0.002180058913141435 0.002178452098250988 0.0021768475732884046 0.0021752453329426233 0.0021736453988024517
20.42042042042042 0.0022382811924672357 0.002236581077918781 0.0022348835112095808 0.0022331884354408705 0.0022314958449770887 0.002229805734167938 0.002228118097335604 0.0022264329287585895 0.002224750222626923 0.0022230699989822748
20.57057057057057 0.0022895696138893066 0.0022877838042889937 0.002286000739293159 0.002284220359231156 0.0022824426579037068 0.0022806676291009065 0.0022788952665900725 0.0022771255641003117 0.002275358515279162 0.002273594140230054
20.72072072072072 0.0023420178199070802 0.0023401421574855774 0.0023382694499763266 0.00233639963600416 0.0023345327087528787 0.0023326686614006304 0.0023308074871086506 0.0023289491790070413 0.0023270937301529166 0.0023252411633841474
20.87087087087087 0.002395651318152316 0.0023936814493811863 0.002391714761030233 0.0023897511900665643 0.002387790729153129 0.0023858333710543938 0.0023838791082692115 0.0023819279332740976 0.002379979838482627 0.0023780348534660515
21.02102102102102 0.002450496143732251 0.002448427507964555 0.00244636229685333 0.002444300444504635 0.0024422419424084242 0.002440186782023697 0.0024381349549474963 0.002436086453662823 0.00243404127000047 0.002431999441260146
21.17117117117117 0.002506578867530836 0.002504406690293538 0.0025022382008971396 0.0025000733298086715 0.0024979120676526536 0.0024957544050244118 0.002493600332467195 0.002491449840442528 0.002489302919467392 0.002487159612507872
21.32132132132132 0.0025639266071625757 0.002561645890121755 0.0025593691441807456 0.0025570962955870384 0.0025548273340184925 0.00255256224912651 0.0025503010305125825 0.0025480436676975334 0.0025457901507640857 0.0025435405162874637
21.47147147147147 0.002622567036138057 0.0026201725469010553 0.002617782333284509 0.0026153963169622428 0.002613014486577749 0.0026106368307520344 0.0026082633380598358 0.0026058939969980034 0.0026035287998409226 0.0026011677690377815
21.62162162162162 0.0026825283933889976 0.0026800146550230836 0.002677505519150421 0.002675000902934508 0.002672500793889709 0.0026700051795134007 0.00266751404726216 0.0026650273845197263 0.002662545188441669 0.0026600674604725007
21.77177177177177 0.002743839493003388 0.002741200773147749 0.0027385670059525457 0.002735938104799205 0.002733314055970515 0.002730694845739561 0.0027280804603463083 0.0027254708859657684 0.0027228661272095753 0.0027202661594591566
21.92192192192192 0.002806529733951111 0.002803760033500489 0.002800995660036407 0.002798236524616174 0.002795482612297489 0.0027927339080203216 0.002789990396701755 0.0027872520632052224 0.0027845189215859193 0.0027817909198595
22.07207207207207 0.002870629108008979 0.002867722147181354 0.0028648209166482388 0.002861925323185291 0.0028590353498464567 0.0028561509807664585 0.0028532721999685747 0.002850398990893677 0.0028475313778064484 0.0028446692844509352
22.22222222222222 0.0029361682116383534 0.0029331174171683943 0.002930072786582796 0.002927034222783707 0.0029240017070847374 0.00292097522077905 0.002917954745121266 0.0029149402630722202 0.0029119318088233533 0.002908929284600179
22.37237237237237 0.003003178256150431 0.002999976748932546 0.0029967818715233283 0.0029935935225336705 0.002990411681389934 0.0029872363275014273 0.0029840674402246306 0.0029809049990398725 0.0029777490391487225 0.0029745994558192644
22.52252252252252 0.0030716910772778418 0.00306833165857255 0.0030649793702009413 0.0030616341060982597 0.0030582958436283524 0.0030549645601427775 0.0030516402329431877 0.0030483228422508433 0.003045012411179151 0.003041708839759687
22.67267267267267 0.003141739145314023 0.0031382142823690755 0.0031346970872532707 0.0031311874489254373 0.0031276853424984027 0.003124190743079351 0.0031207036257305306 0.0031172239747178213 0.0031137517913874826 0.003110286988811829
22.822822822822822 0.0032133555753262287 0.003209657386391787 0.0032059674422185163 0.003202285626637359 0.003198611912307467 0.003194946271891474 0.003191288678014841 0.00318763912230012 0.0031839975754533 0.003180363971159544
22.972972972972972 0.0032865741372405076 0.0032826943761573107 0.003278823478557296 0.0032749613234246736 0.003271107880747108 0.0032672631205279894 0.0032634270127449142 0.0032595995591344754 0.0032557806936999163 0.003251970375723148
23.123123123123122 0.0033614292617068172 0.003357359304022021 0.0033532988723707037 0.003349247840442679 0.003345206176646997 0.003341173848426515 0.003337150822885157 0.003333137113305993 0.0033291326164258572 0.0033251373169105422
23.273273273273272 0.0034379560544987612 0.0034336868746789335 0.0034294279342098315 0.003425179100705283 0.00342094033728595 0.0034167116075852605 0.0034124928778388785 0.003408284172391653 0.003404085358069316 0.0033998964307981497
23.423423423423422 0.0035161903073595673 0.003511712463395814 0.0035072456250143475 0.0035027896530290805 0.0034983445068405713 0.003493910145903303 0.003489486529708114 0.003485073688363358 0.0034806714750550485 0.003476279884623659
23.573573573573572 0.0035961685070567072 0.0035914721221434014 0.0035867875657625463 0.003582114690899675 0.0035774534528852315 0.0035728038071129787 0.003568165711444447 0.0035635391824081985 0.0035589240794304915 0.0035543203858267015
23.723723723723722 0.0036779278456503333 0.0036730025888216298 0.003668090044196444 0.0036631900558695696 0.0036583025747248454 0.0036534275517203715 0.0036485649469809546 0.0036437147511559245 0.0036388768414801213 0.0036340511820130922
23.873873873873872 0.003761506230785861 0.003756341296746662 0.0037511900234949657 0.0037460522452123063 0.0037409279079315383 0.0037358169577730942 0.003730719361139192 0.0037256350710422083 0.00372056399284034 0.0037155060644935966
24.024024024024023 0.0038469422957937284 0.00384152638413116 0.0038361251509098013 0.003830738419728163 0.0038253661313343104 0.0038200082265805757 0.0038146646816080206 0.0038093354029979628 0.0038040203303952944 0.0037987193716078507
24.174174174174176 0.003934275404304693 0.003928596703209829 0.003922933766359221 0.003917286411476955 0.003911654573905413 0.0039060381887684537 0.0039004372439184203 0.003894851596967695 0.0038892812199509165 0.003883725991824855
24.324324324324326 0.004023545665391516 0.004017591820733785 0.004011654907246984 0.004005734731197968 0.003999831221537197 0.003993944310192708 0.003988073996204993 0.003982220095710653 0.0039763825968647925 0.003970561363532412
24.474474474474476 0.004114793944691502 0.004108552035419115 0.004102328310202981 0.004096122565075312 0.004089934720618949 0.00408376469770662 0.004077612503492603 0.004071477930069043 0.004065360966307229 0.004059261466567884
24.624624624624627 0.004208061872741155 0.004201518388505822 0.004194994433069126 0.004188489790516935 0.004182004373492402 0.004175538097201076 0.004169090951352554 0.004162662730911398 0.004156253413043491 0.0041498628419816275
24.774774774774777 0.004303391854888126 0.004296532670013359 0.004289694457308837 0.004282876986807084 0.004276080162465664 0.004269303898217495 0.004262548150974908 0.004255812732698639 0.004249097600596728 0.004242402587969468
24.924924924924927 0.004400827081154028 0.004393637427509468 0.004386470295287812 0.004379325437911471 0.004372202749849485 0.00436510214835477 0.004358023542541314 0.004350966774238872 0.00434393177305125 0.004336918359862275
25.075075075075077 0.004500411535798316 0.0044928759747841366 0.004485364597838378 0.004477877138955667 0.004470413482253744 0.004462973552285225 0.00445555719864465 0.004448164301089816 0.0044407947566121484 0.004433448370861198
25.225225225225227 0.004602189999151335 0.004594292400421949 0.004586420761681385 0.004578574802521031 0.004570754395781774 0.004562959475542089 0.00455518982746568 0.004547445367624666 0.004539725960661965 0.004532031392404633
25.375375375375377 0.004706208063555855 0.004697931571203802 0.004689682936386196 0.004681461864749483 0.004673268220993357 0.004665101947984489 0.004656962775292392 0.004648850636052659 0.004640765371134381 0.004632706754093823
25.525525525525527 0.004812512144506098 0.004803839133101584 0.00479519601822913 0.0047865824885637625 0.004777998387626717 0.004769443666777141 0.0047609180188988316 0.004752421373684463 0.004743953555808635 0.0047355143325536015
25.675675675675677 0.00492114948719752 0.0049120615356208356 0.004903005667484599 0.004893981557801788 0.00488498902090826 0.004876027998626103 0.004867098175502901 0.004858199461809558 0.004849331666714318 0.0048404945543153565
25.825825825825827 0.0050321681753375085 0.005022646032423748 0.005013158318889714 0.0050037046978777715 0.0049942849426387265 0.004984898982925074 0.00497554650615829 0.004966227392461455 0.004956941436614119 0.004947688401035799
25.975975975975977 0.005145617139797313 0.005135640688134138 0.0051257011828607915 0.005115798275650331 0.005105931687556004 0.0050961013334970455 0.0050863069136024225 0.0050765482678256195 0.005066825177531089 0.005057137401886179
26.126126126126128 0.005261546166835653 0.0052510943853055205 0.005240682251021108 0.005230309402127242 0.0052199754993532774 0.00520968044011722 0.005199423942444194 0.005189205799337217 0.0051790257787647336 0.005168883630042293
26.276276276276278 0.005380005895965375 0.005369056831155365 0.005358150301442565 0.005347285935873441 0.00533646333261933 0.005325682369664099 0.005314942778867668 0.005304244305974423 0.0052935867025387775 0.0052829696985488344
26.426426426426428 0.005501047835800451 0.00548957856320196 0.005478154903589448 0.005466776485954793 0.00545544285434333 0.0054441538663879555 0.005432909246710893 0.005421708703733931 0.005410551970952565 0.005399438755400859
26.576576576576578 0.00562472437466246 0.005612710938621142 0.005600746418863753 0.005588830413101889 0.00557696244483962 0.005565142340130211 0.0055533698019598265 0.005541644509750543 0.005529966175109563 0.005518334477974658
26.726726726726728 0.005751088784119446 0.005738506156539023 0.005725975992272101 0.005713497832902821 0.005701071197945517 0.005688695875281807 0.005676371539314332 0.005664097840559593 0.005651874467035734 0.005639701067166932
26.876876876876878 0.005880195225642317 0.005867017264390947 0.005853895574639598 0.005840829617635655 0.005827818921448875 0.005814863231638712 0.005801962185567302 0.005789115405360804 0.00577632255284374 0.005763583240385417
27.027027027027028 0.0060120987569460445 0.0059982981579649545 0.005984557918816638 0.005970877396947982 0.005957256136357468 0.005943693838885197 0.005930190095778782 0.005916744501000805 0.0059033566863530805 0.005890026223930866
27.177177177177178 0.0061468553377427735 0.006132403585420898 0.006118016580529602 0.006103693558396592 0.006089434075719091 0.006075237793654499 0.006061104248937035 0.006047033006254799 0.006033023661972356 0.0060190757446234215
27.32732732732733 0.006284521822227329 0.006269389150890372 0.006254325919597106 0.0062393312474574095 0.006224404682880824 0.006209545855919269 0.006194754242189461 0.006180029371765953 0.006165370801005083 0.0061507780174140745
27.47747747747748 0.0064251559734308525 0.006409311317641877 0.006393541100451145 0.006377844359053371 0.006362220608197774 0.0063466694404558975 0.006331190275315008 0.006315782604426856 0.0063004459390303596 0.006285179724503218
27.62762762762763 0.0065688164724516385 0.006552227403170054 0.006535718090794872 0.006519287532913026 0.006502935191528947 0.006486660608908988 0.006470463153642162 0.006454342273258093 0.006438297428019244 0.006422328019796589
27.77777777777778 0.006715562917387266 0.006698195571220087 0.006680913662364752 0.006663716164638156 0.006646602471699633 0.006629572072125339 0.006612624279900801 0.0065957584946521024 0.006578974119634545 0.006562270511241902
27.92792792792793 0.006865455826404467 0.006847274853435427 0.006829185389521275 0.006811186395728836 0.006793277181541579 0.00677545717905464 0.0067577256434235705 0.006740081921304647 0.006722525353039112 0.0067050552462039935
28.07807807807808 0.007018556640279515 0.006999525140466723 0.006980591646977736 0.00696175510925723 0.006943014738546069 0.0069243699086058924 0.006905819810352683 0.0068873637307127695 0.006869000941811892 0.006850730696636157
28.22822822822823 0.007174927724144078 0.007155007180517169 0.007135191607073406 0.0071154799247834305 0.007095871237661352 0.007076364860661873 0.0070569599129114025 0.0070376556125183445 0.00701845115947709 0.006999345742542596
28.37837837837838 0.0073346323525167985 0.007313782577487342 0.0072930452362197865 0.007272419190378569 0.007251903443183865 0.007231497244416359 0.007211199630938265 0.007191009744870489 0.007170926712538179 0.007150949648549695
28.52852852852853 0.007497734720421321 0.007475913788059582 0.007454213277393181 0.00743263196742162 0.0074111687733472795 0.007389822857395417 0.007368593175917584 0.0073474787859750135 0.007326478733207887 0.00730559205220669
28.67867867867868 0.007664299950158892 0.007641464117032262 0.0076187572504537995 0.007596178034193227 0.007573725291155377 0.00755139808584962 0.007529195288729474 0.007507115862076927 0.0074851587642413165 0.007463322943507149
28.82882882882883 0.007834394083436218 0.007810497714580579 0.007786739453620132 0.0077631178732282665 0.007739631699044921 0.0077162798882052285 0.007693061218155637 0.007669974546271118 0.007647018736065934 0.007624192642666758
28.97897897897898 0.00800808407893243 0.007983079570537212 0.007958222949831208 0.007933512660147603 0.007908947322607794 0.007884525778991899 0.007860246703876205 0.00783610883965191 0.007812110946098056 0.0077882517776465335
29.12912912912913 0.008185437809049703 0.008159275508079846 0.008133271557640832 0.008107424252185474 0.008081732096660094 0.008056193812771777 0.008030807958280652 0.008005573151193627 0.007980488036754002 0.007955551260197924
29.27927927927928 0.008366524055608162 0.008339152176590679 0.008311949841045864 0.00828491517513359 0.008258046550130727 0.008231342566681002 0.008204801645499945 0.008178422273314561 0.00815220296955516 0.008126142253989383
29.42942942942943 0.008551412485396924 0.008522777042200553 0.008494323093532648 0.008466048598109257 0.008437951785884643 0.008410031110821864 0.008382284849643708 0.008354711348860278 0.008327308989386452 0.008300076151865152
29.57957957957958 0.008740173655311054 0.008710218360323931 0.008680457320603574 0.008650888327647812 0.00862150945521448 0.008592318994455811 0.008563315065279643 0.00853449586181393 0.00850585961345913 0.00847740454983574
29.72972972972973 0.008932879014924068 0.008901545182439812 0.00887041923713994 0.008839498792694217 0.008808781752153149 0.008778266229086062 0.008747950170792742 0.00871783160605495 0.008687908598556705 0.008658179214603658
29.87987987987988 0.009129600889243443 0.009096827343322332 0.009064276246828583 0.009031945023225543 0.008999831387250457 0.008967933260835888 0.008936248400972492 0.0089047746564792 0.008873509909889724 0.008842452051680303
30.03003003003003 0.009330412468308938 0.009296135443397762 0.009262096424976347 0.009228292630410589 0.009194721564525284 0.00916138094527885 0.009128268319556314 0.009095381339363752 0.009062717689420189 0.009030275071849145
30.18018018018018 0.009535387795603078 0.009499540833313974 0.00946394850007793 0.009428607785320115 0.009393515957311289 0.009358670520693847 0.009324068790161316 0.00928970820104183 0.009255586222514036 0.009221700351758072
30.33033033033033 0.009744601755073717 0.009707115597024932 0.009669901831468859 0.00963295718796351 0.009596278681126317 0.009559863575346278 0.009523708937450494 0.00948781196627542 0.00945216989700226 0.009416779995674342
30.48048048048048 0.009958130034933668 0.00991893252417723 0.009880026376162896 0.009841408039881473 0.009803074253652642 0.009765022011146795 0.00972724811581383 0.009689749506913972 0.009652523164228863 0.009615566102623577
30.63063063063063 0.010176049123262925 0.010135065094611328 0.010094392680947887 0.010054028030749446 0.010013967579187287 0.009974208024069701 0.009934745882669791 0.009895577810793766 0.009856700509852113 0.009818110722104237
30.78078078078078 0.010398436303896972 0.01035558746153305 0.010313071852892926 0.010270885303221282 0.010229023915201677 0.010187484064665393 0.010146261957041864 0.010105353938697978 0.010064756407791092 0.010024465810953925
30.93093093093093 0.0106253696267698 0.01058057442403907 0.010536135530895465 0.01049204842236977 0.010448308836775427 0.010404912801530566 0.010361856180773059 0.010319134983272806 0.01027674527701312 0.010234683188243375
31.08108108108108 0.0108569278864711 0.010810101401558752 0.01076365585663212 0.01071758634330165 0.010671888201070043 0.010626557083074778 0.010581588477759571 0.01053697802594166 0.010492721436335088 0.01044881448759545
31.23123123123123 0.011093190599150232 0.011044244406515531 0.010995705442982387 0.01094756837417317 0.010899828109740063 0.010852479896252853 0.010805518809381878 0.010758940090462785 0.01071273905692778 0.010666911106777376
31.38138138138138 0.011334237977612984 0.011283080007871931 0.011232357327338065 0.011182064129500457 0.01113219486117799 0.011082744314739676 0.011033707122130178 0.010985078089323473 0.010936852107842582 0.010889024158311614
31.53153153153153 0.011580150881163783 0.01152668529568476 0.011473684948272963 0.011421143506044434 0.011369054912765113 0.011317413464642932 0.011266213310656217 0.011215448782649823 0.011165114308834255 0.011115204415114358
31.68168168168168 0.01183101079720574 0.011775137860969783 0.011719762109383799 0.01166487663724333 0.011610474840976987 0.011556550475969244 0.011503097165050442 0.011450108723936257 0.011397579076975044 0.011345502254572985
31.83183183183183 0.01208689982681868 0.012028515753214754 0.01197066293591316 0.011913333848748167 0.011856521291401915 0.01180021843150367 0.011744418317983138 0.011689114204968279 0.011634299468984017 0.01157996760041672
31.98198198198198 0.012347900639387977 0.012286897441930246 0.012226461832396888 0.012166585612580204 0.012107260929625482 0.012048480314847242 0.011990236190201656 0.011932521199073778 0.01187532812250269 0.01181864986278858
32.132132132132135 0.012614096436442034 0.01255036177602225 0.012487233437993626 0.012424702498496174 0.012362760389721736 0.012301398956036503 0.012240609933586001 0.012180385301969137 0.012120717194981447 0.012061597878885869
32.28228228228228 0.012885570913275541 0.012818987936733294 0.012753052571781881 0.012687755113534866 0.01262308621705523 0.012559036970844505 0.012495598369475896 0.012432761670135779 0.01237051830104906 0.01230885984379549
32.432432432432435 0.013162408218247162 0.013092855380916148 0.013023994183711531 0.01295581405684427 0.012888304808174007 0.012821456702392079 0.012755259927969297 0.012689704956705301 0.012624782449605547 0.01256048324391261
32.58258258258258 0.013444692886918129 0.013372043810267747 0.013300133310064513 0.013228949864784997 0.013158482359537017 0.013088720162123204 0.013019652584433985 0.012951269244799567 0.012883559970658638 0.012816514787548283
32.732732732732735 0.013732509804410936 0.013656633113921708 0.013581545013508037 0.013507232949390964 0.013433684801795196 0.013360888962886123 0.013288833791321682 0.013217507978240147 0.013146900445919292 0.013077000332596424
32.88288288288288 0.014025944175355442 0.013946703313498234 0.01386830432485051 0.013790733536515068 0.013713977734645135 0.013638024251200488 0.013562860408144624 0.013488473889607175 0.013414852635586167 0.013341984812162158
33.033033033033036 0.014325081459645101 0.014242334506127032 0.014160486181994975 0.014079521601158393 0.013999426358975572 0.013920186636728725 0.013841788628693633 0.013764218925589279 0.013687464402224027 0.013611512169457928
33.18318318318318 0.01463000731737626 0.014543606803511824 0.014458165363286455 0.014373666797101706 0.014290095406057688 0.014207436119801974 0.014125673907505555 0.01404479417116749 0.01396478263195205 0.013885625268238192
33.333333333333336 0.01494080755093033 0.014850600260120396 0.01476141641538825 0.014673238385529202 0.014586049063445189 0.014499832017388917 0.01441457088638132 0.014330249780536704 0.014246853164441473 0.014164365808849595
33.48348348348348 0.015257568044113656 0.015163394817200864 0.015070313592371196 0.014978305165599434 0.014887350898815273 0.014797432880285356 0.014708533305032167 0.014620634880973293 0.014533720709581624 0.01444777424710006
33.633633633633636 0.015580374679649765 0.015482070231729528 0.015384930778612664 0.015288935395325146 0.01519406378007028 0.015100296412358903 0.015007613920178329 0.014915997490207862 0.014825428745900648 0.014735889707381454
33.78378378378378 0.015909313276846866 0.015806706002287507 0.015705341411723465 0.015605196711395592 0.01550624979238404 0.015408479385595487 0.015311864419073862 0.015216384429971669 0.015122019439924026 0.015028749893166377
33.933933933933936 0.01624446953832835 0.016137381292941653 0.016031618402442 0.01592715604575382 0.01582397015210679 0.01572203755189669 0.015621335329712657 0.015521841235129327 0.015423533554750023 0.015326391013512722
34.08408408408408 0.01658592896447547 0.016474174853625755 0.016363834051186313 0.016254879539978957 0.01614728511771673 0.01604102555265629 0.01593607592875354 0.01583241205987294 0.0157300103558264 0.01562884768569862
34.234234234234236 0.01693377677505274 0.0168171649332718 0.016702059961305256 0.016588432459297198 0.016476253906779544 0.016365496838973342 0.01625613416554715 0.01614813959777225 0.016041487516245338 0.01593615282140709
34.38438438438438 0.017288097827287068 0.01716642919600122 0.017046366948500005 0.01692787909330374 0.016810934593156444 0.0166955035604308 0.01658155654740105 0.01646906498709081 0.016358001053826284 0.0162483375387346
34.53453453453454 0.017648976530321336 0.017522044631763305 0.017396824946885495 0.017273282661026956 0.017151384005795592 0.017031096464493554 0.016912388034955574 0.016795227682722864 0.0166795851935692 0.01656543106162987
34.68468468468468 0.018016496746500122 0.01788408746103885 0.01775350291139743 0.017624705211048006 0.01749765762946095 0.017372324796412167 0.01724867194369278 0.01712666536562796 0.017006272263225923 0.016887460616809825
34.83483483483484 0.018390741699669196 0.018252633036857265 0.018116468716463382 0.017982207517676464 0.017849809499276337 0.01771923619272803 0.017590449837061137 0.017463413836265648 0.01733809259562222 0.017214451345541264
34.98498498498498 0.018771793888092265 0.0186277557429281 0.018485789051164433 0.018345848974352236 0.01820789209177707 0.018071876571458124 0.01793776141647449 0.017805506905068158 0.017675074420259243 0.017546426218556524
35.13513513513514 0.019159734976822 0.019009528892225052 0.018861529321795703 0.018715687500751668 0.01857195622705548 0.018430290039288044 0.01829064442561332 0.018152976284856966 0.01801724375224085 0.01788340588017093
35.28528528528528 0.01955464569185545 0.019398024617297536 0.019243753531624448 0.01909177941275323 0.018942050958996204 0.018794518779087086 0.01864913455556179 0.018505851525315063 0.018364624296908518 0.018225408558046597
35.43543543543544 0.01995660571008135 0.019793313751512085 0.01963252416105966 0.01947417930274768 0.019318223432360844 0.019164602902992708 0.01901326528032395 0.01886415984216033 0.018717237382389663 0.01857244995225068
35.585585585585584 0.020365693544934397 0.020195465714208816 0.020027902051447694 0.01986293992300164 0.01970051877338356 0.019540580346199963 0.019383067756806868 0.01922792600451962 0.019075101762560838 0.018924543121408757
35.73573573573574 0.020781986433825086 0.020604548388922516 0.020429946281287973 0.020258112060880573 0.020088979965174798 0.019922486743042776 0.01975857070312153 0.019597172223271595 0.019438233527357365 0.01928169837895193
35.885885885885884 0.021205560214806615 0.021020627997334677 0.020838714038395996 0.02065974441026318 0.020483647719539096 0.020310355299831377 0.020139800273228686 0.01997191802826702 0.019806645986731975 0.019643923229119918
36.03603603603604 0.021636489191507322 0.021443768977530513 0.021254260505311852 0.02106788346316152 0.020884560356513485 0.020704216676636238 0.020526779933876953 0.020352180142988296 0.02018034954902708 0.020011222177463966
36.186186186186184 0.022074846005585205 0.021874033863414816 0.021676638730815326 0.021482573379368285 0.021291753708711853 0.02110409890213686 0.0209195303977109 0.020737972395061383 0.02055935159722364 0.020383596633240898
36.33633633633634 0.02252070150032634 0.02231148311999251 0.02210589946208114 0.02190385581323712 0.021705260927252515 0.021510027171110575 0.021318069425986158 0.02112930561632762 0.020943656430097147 0.020761044796263544
36.486486486486484 0.022974124579516725 0.02275617501193981 0.02254209101670573 0.02233176979036031 0.02212511236051856 0.02192202372812626 0.021722411698917334 0.02152618742940466 0.021333265123818432 0.021143561537306503
36.63663663663664 0.023435182061508384 0.023208165458005976 0.022985259136839978 0.022766351563088198 0.022551335415543952 0.022340107733393948 0.02213256869340918 0.021928622155977625 0.02172817533891528 0.02153113828275941
36.786786786786784 0.023903938557614076 0.02366750788039147 0.023435446839178437 0.02320763446235772 0.02298395441300064 0.022764295121498575 0.022548548546389595 0.022336610686295583 0.022128381233827953 0.021923762969334935
36.93693693693694 0.024380456319254597 0.024134253057693688 0.02389269427535167 0.023655648761702078 0.023422990443346 0.023194598459898585 0.022970355915881445 0.02275015034616086 0.022533873338597393 0.02232141985059747
37.087087087087085 0.024864795037472173 0.024608449006642014 0.024357038618410657 0.02411042157704201 0.023868461285675074 0.023631026878581953 0.023397991893128165 0.023169234768864816 0.022944638427406606 0.022724089378701975
37.23723723723724 0.0253570117017982 0.025090140766970234 0.024828513835865623 0.024571976629988657 0.024320381190893962 0.024073585865203386 0.023831453880880458 0.023593853862994847 0.02336065939768499 0.0231317481016569
37.387387387387385 0.025857160432475372 0.025579370249209206 0.02530715054935856 0.025040334114824397 0.024778760726114568 0.024522277100241997 0.024270735362889845 0.02402399357792806 0.02378191523743198 0.023544368545498108
37.53753753753754 0.026365292307723394 0.026076176069849355 0.025792975872341948 0.025515510542351426 0.025243606635210927 0.024977098330903277 0.024715825807279282 0.0244596357683074 0.024208380815770095 0.02396191909726857
37.687687687687685 0.026881455186021197 0.026580593377894684 0.0262860132408624 0.025997518576214584 0.025714921682040467 0.02543804322172781 0.02516671052562784 0.02490075808415158 0.02464002676360591 0.024384363964913662
37.83783783783784 0.027405693583213122 0.027092653681448746 0.02678628224775899 0.02648636687099677 0.026192704491341857 0.02590510120347455 0.025623370530693673 0.02534733383816688 0.025076819371463034 0.02481166302656542
37.987987987987985 0.02793804849858675 0.02761238473677156 0.02729379854884031 0.026982059994763802 0.02667694945836576 0.026378257374539315 0.026085782409978192 0.025799331872738543 0.025518720472295506 0.025243771675417376
38.13813813813814 0.028478557130224534 0.028139810300413164 0.027808573602188375 0.02748459817869276 0.02716764657848953 0.02685749239032375 0.026553918296995056 0.026256716468195117 0.025965687321593146 0.02568064074285849
38.288288288288285 0.02902725273173845 0.02867494994030987 0.02833061449539782 0.0279939771392007 0.027664781215167772 0.027342782196162686 0.027027745591748822 0.026719447279612542 0.026417672480948617 0.026122216392482092
38.43843843843844 0.029584164416160155 0.02921781886299277 0.028859923780814905 0.02851018792932572 0.02816833398085405 0.027834097931354416 0.02750722685048363 0.02718747909704959 0.026874623711352172 0.02656844001599015
38.58858858858859 0.030149316955065494 0.02976842772211384 0.029396499293253726 0.029033216766876854 0.028678280576757992 0.028331405781804812 0.02799231966514841 0.027660761770412694 0.027336483858807076 0.027019248183149044
38.73873873873874 0.030722730573116724 0.030326782424004734 0.029940333965804377 0.02956304486079922 0.029194591631697853 0.028834666831555073 0.028482976528183667 0.02813924009491078 0.027803190744869942 0.027474572576616476
38.88888888888889 0.0313044208097608 0.030892884014082262 0.030491415737491458 0.030099648315344712 0.029717232581955598 0.02934383693459116 0.02897914469825858 0.028622853696164113 0.02827467707234993 0.027934339799035167
39.03903903903904 0.03189439835019473 0.03146672844522548 0.031049727325227865 0.030642997968017272 0.030246163598646 0.02985886669334676 0.02948076616971556 0.029111536911151398 0.028750870407730104 0.028398471333415862
39.18918918918919 0.032492668692952364 0.032048306322407266 0.03161524597966037 0.031193059108396166 0.030781339277373265 0.030379701160595768 0.029987777521076873 0.029605218686193563 0.029231692991642303 0.028866883461837863
39.33933933933934 0.03309923199795291 0.03263760274078287 0.0321879433405589 0.03174979136504102 0.03132270854124415 0.03090627973467524 0.03050010969689743 0.03010382247066798 0.02971706166700151 0.029339487187694555
39.48948948948949 0.03371408287648489 0.033234597084828496 0.03276778525145758 0.03231314853662972 0.03187021449391156 0.03143853604030979 0.031017687945130153 0.030607266113116923 0.030206887804889105 0.029816188187298708
39.63963963963964 0.034337210178469614 0.03383926282549034 0.03335473157340206 0.03288307842319184 0.03242379426894626 0.031976397795867445 0.03154043170233926 0.03111546176215798 0.030701077225590838 0.030296886814600826
39.78978978978979 0.03496859677818704 0.03445156738420244 0.0339487360643133 0.033459522696184726 0.03298337889576102 0.03251978668448214 0.03206825448219804 0.031628315829719096 0.031199530144338166 0.03078147793037253
39.93993993993994 0.03560821935683539 0.03507147198340381 0.034549746262923814 0.034042416857978895 0.03354889329387885 0.03306861834968946 0.03260106379902959 0.03214572891250741 0.0317021411009723 0.031269850887962684
40.090090090090094 0.036256048183636654 0.03569893129887456 0.03515770314588748 0.03463168989327982 0.034120255978924 0.033622802208591825 0.03313876118914267 0.03266759564552146 0.03220879888418338 0.03176188949405385
40.24024024024024 0.03691204689538239 0.036333893327761234 0.035772541021361105 0.03522726417429245 0.03469737894791239 0.034182241275780234 0.03368124193933999 0.033193804665805265 0.0327193864872994 0.032257471971037066
40.390390390390394 0.03757617227417396 0.03697629919270674 0.03639418735686669 0.03582905531952521 0.035280167573550854 0.034746832104173765 0.03422839505307677 0.033724238548887744 0.03323378106213515 0.03275647093338495
40.54054054054054 0.03824837406734393 0.037626082945054554 0.03702256260672971 0.036436972045583785 0.0358685204800665 0.03531646468392181 0.03478010318312961 0.0342587737561182 0.03375185388753455 0.03325875342591157
40.690690690690694 0.038928594889127796 0.038283171411458074 0.03765758007358277 0.037050916031034976 0.03646232942450307 0.03589102234662186 0.035336242559028674 0.034797280602439744 0.03427347036622102 0.033764180843267606
40.84084084084084 0.0396167698257761 0.038947484137826054 0.03829914589282792 0.037670781934401466 0.0370614793029366 0.03647038172700988 0.03589668292260644 0.035339623195275456 0.0347984899676629 0.03427260893604403
40.990990990990994 0.0403128262840833 0.0396189329979384 0.03894715867262813 0.038296457118639486 0.037665847986087 0.03705441276214623 0.03646128757396313 0.03588565940864577 0.03532676622693574 0.0347838878265879
41.14114114114114 0.04101668379099315 0.040297422078966603 0.0396015093960756 0.038927821516857246 0.038275306154080826 0.037642978459732766 0.03702991326108166 0.036435240861834875 0.03585814674443252 0.03529786202476858
41.291291291291294 0.041728253787750344 0.04098284751633849 0.040262081291849154 0.03956474755310855 0.03888971725833121 0.03823593490104249 0.03760241009464892 0.036988212906187846 0.036392473193204385 0.035814370453624685
41.44144144144144 0.04244743949019046 0.04167509732167952 0.04092874969441373 0.04020710003369987 0.03950893744223138 0.03883313119259692 0.03817862155975637 0.037544414638748004 0.03692958134431891 0.03633324649497023
41.591591591591595 0.043174135679416144 0.04237405123303703 0.04160138191758123 0.040854736045144946 0.04013281546960766 0.03943440942290875 0.038758384498821574 0.03810367889906474 0.03746930109006509 0.036854318028380746
41.74174174174174 0.04390822845826856 0.04307958072863728 0.04227983728793412 0.041507504956881845 0.04076119271376496 0.040039604637597585 0.03934152910428382 0.03866583228105045 0.03801145647959948 0.03737740748508208
41.891891891891895 0.04464959509615577 0.043791548685205836 0.04296396688905339 0.042165248346071695 0.041393903165099284 0.04064854490860618 0.0399278789421302 0.03923069516714433 0.038555865771368436 0.03790233191937472
42.04204204204204 0.04539810384901427 0.04450980925808958 0.04365361343882484 0.04282779979874441 0.0420307732554759 0.04126105122222843 0.04051725101198625 0.0397980817687518 0.03910234149453859 0.03842890308840937
42.192192192192195 0.04615361379753459 0.04523420777746386 0.04434861123360126 0.043494984917156615 0.042671621888764215 0.04187693749140433 0.04110945569495627 0.04036780017467766 0.03965069051294755 0.038956927543771225
42.34234234234234 0.04691597479251956 0.04596458062371984 0.045048786063146065 0.044166621271358994 0.04331626042750426 0.042496010585815015 0.04170429682307781 0.04093965240964127 0.040200714091581054 0.03948620669544694
42.492492492492495 0.04768502718271893 0.046700755114266516 0.045753955135043364 0.04484251836131325 0.043964492688999324 0.043118070358326634 0.04230157173523978 0.04151343452012673 0.040752208021971444 0.04001653692218198
42.64264264264264 0.048460601684698505 0.04744254954661436 0.04646392710614045 0.045522477617324995 0.04461611496316951 0.043742909683913936 0.042901071343149855 0.0420889366590639 0.0413049627191667 0.04054770974882142
42.792792792792795 0.0492425192638941 0.04818977300638822 0.04717850202149781 0.04620629247022176 0.04527091609018027 0.044370314526107346 0.04350258020932843 0.04266594318729882 0.04185876334146495 0.04107951195626004
42.94294294294294 0.05003059100907697 0.048942225236140294 0.047897471175812875 0.04689374822424337 0.04592867742483383 0.0450000639994477 0.04410587661238904 0.04324423278413306 0.04241338992071344 0.0416117257308705
43.093093093093096 0.05082461806246428 0.049699696618922345 0.04862061714876711 0.04758462211592635 0.046589172903715226 0.045631930436224766 0.04471073267603313 0.04382357852742055 0.042968617450166106 0.04214412882706906
43.24324324324324 0.05162439157484283 0.05046196812611423 0.04934771379744768 0.04827868335222022 0.047252169117676324 0.046265679489097926 0.045316914492720455 0.044403748078888715 0.043524216088476064 0.042676494690224935
43.393393393393396 0.052429692504979516 0.051228811278001635 0.05007852626259536 0.04897569315675891 0.047917425392485856 0.04690107024084805 0.04592418225037208 0.04498450383335425 0.04407995133342031 0.04320859254662202
43.54354354354354 0.053240291595165606 0.05199998819099857 0.05081281101348569 0.04967540483205153 0.04858469388387263 0.04753785532946065 0.04653229038109309 0.04556560307730015 0.04463558419131757 0.04374018777676594
43.693693693693696 0.05405594931594181 0.05277525158120143 0.05155031593007294 0.05037756385100885 0.04925371965637311 0.04817578106294856 0.04714098772530314 0.04614679816921116 0.04519087137192502 0.04427104205325387
43.84384384384384 0.054876415824996215 0.05355434467142083 0.052290780274812536 0.05108190793699225 0.04992424083410644 0.048814587505816256 0.04775001764408601 0.046727836676001534 0.04574556544697596 0.044800913553819655
43.993993993993996 0.05570143099875777 0.05433700127039678 0.053033934796649876 0.05178816717366821 0.05059598875239362 0.04945400876044115 0.048359118139289066 0.0473084615751181 0.04629941502685002 0.04532955719221435
44.14414414414414 0.056530724388149226 0.05512294581750694 0.053779501823515374 0.05249606413621915 0.05126868810711671 0.050093773112624904 0.048968022231764004 0.0478884115345102 0.04685216508877096 0.04585672482426726
44.294294294294296 0.05736401520971585 0.05591189344488902 0.05452719537041636 0.05320531403718403 0.05194205713112081 0.05073360322690967 0.049576458105393885 0.048467421109970654 0.047403557172842094 0.04638216528423204
44.44444444444444 0.058201012391825784 0.05670355006546868 0.055276721260166084 0.05391562489063177 0.0526158077884627 0.05137321636361818 0.050184149337825425 0.04904522098871324 0.04795332963312629 0.04690562491909165
44.5945945945946 0.05904141462251058 0.05749761248738814 0.05602777722631754 0.054626697620339976 0.053289645896344225 0.05201232460082795 0.050790815149804505 0.049621538219255655 0.04850121788745995 0.047426847793682496
44.74474474474474 0.05988491041957021 0.058293768506612886 0.05678005312604686 0.055338226257029416 0.05396327131265991 0.05265063486973373 0.05139617065254719 0.050196096370938734 0.04904695456231456 0.04794557594166583
44.8948948948949 0.06073117823087997 0.05909169705727195 0.05753323111339096 0.05604989824627223 0.05463637833552169 0.05328784941455311 0.051999926903265103 0.05076861595197916 0.04959026990665301 0.04846154965352175
45.04504504504504 0.06157988652700758 0.059891068373618725 0.05828698583546867 0.05676139463288796 0.055308655884360396 0.05392366607996363 0.05260179138447882 0.0513388146572881 0.050130892065704244 0.0489745077652233
45.1951951951952 0.06243069393644331 0.060691544172735576 0.059040984655334056 0.05747239031348341 0.0559797877736992 0.05455777855094276 0.05320146828956521 0.05190640765924556 0.05066854736250169 0.049484187739872995
45.34534534534534 0.06328324940008363 0.061492777840949066 0.05979488789200602 0.05818255430915068 0.05664945300620378 0.05518987665762561 0.05379865878570471 0.05247110791588169 0.051202960608422235 0.049990326129510536
45.4954954954955 0.06413719234768422 0.06229441455085674 0.06054834891193508 0.05889154998632715 0.057317326030232665 0.05581964669729459 0.05439306132601132 0.05303262635581274 0.051733855319397136 0.05049265891218159
45.645645645645644 0.06499215285646871 0.06309609164248252 0.0613010145291258 0.05959903515599228 0.057983076850457824 0.05644677161190565 0.0549843719569904 0.053590672289769194 0.052260954032927076 0.05099092175018594
45.7957957957958 0.06584775186272385 0.0638974388595325 0.06205252536106757 0.06030466272624717 0.05864637162466308 0.05707093125433039 0.05557228466010228 0.05414495378680857 0.05278397875213538 0.05148485030209254
45.945945945945944 0.06670360146240516 0.06469807862475532 0.06280251609200069 0.061008080930083725 0.05930687292835309 0.05769180297254964 0.05615649171112538 0.05469517797864167 0.053302651220515564 0.05197418056917261
46.0960960960961 0.06755930515154539 0.0654976263522714 0.06355061581237532 0.061708933664965264 0.05996424009111587 0.05830906185027667 0.0567366840335334 0.05524105141158584 0.053816693263001876 0.052458649204835714
46.246246246246244 0.06841445811945078 0.06629569077098979 0.06429644838061745 0.06240686086752121 0.0606181295605067 0.058922381068021126 0.057312551570835646 0.05578228033795716 0.05432582710393143 0.05293799383370082
46.3963963963964 0.06926864755688301 0.06709187401220155 0.06503963264982715 0.0631014988890951 0.06126819524205168 0.05953143228296091 0.057883783564970544 0.05631857098820634 0.05482977557333909 0.053411953395715014
46.546546546546544 0.07012145284201007 0.06788577221895671 0.0657797827678997 0.06379248058998538 0.06191408892990257 0.060135886025183535 0.05845006880869428 0.05684963011218854 0.05532826263403815 0.05388026848566076
46.6966966966967 0.0709724460441308 0.0686769759711218 0.0665165088353693 0.06447943599081302 0.06255546071340279 0.06073541207595386 0.05901109628455778 0.057375165277351106 0.05582101368850095 0.05434268154668888
46.846846846846844 0.07182119231215091 0.06946507063375083 0.06724941720300683 0.06516199271098785 0.06319195939114298 0.06132967988365844 0.05956655544981513 0.0578948852395493 0.056307755918768736 0.05479893723709842
46.996996996997 0.07266725025443702 0.07024963679393002 0.06797811090063274 0.06583977633206943 0.06382323290292435 0.06191835898414906 0.06011613662554278 0.05840850030597105 0.05678821864128836 0.05524878286385047
47.147147147147145 0.07351017237456152 0.07103025072109867 0.06870219007016487 0.06651241083419955 0.06444892855752164 0.06250111936606345 0.06065953137541959 0.058915722563870364 0.057262133548505324 0.0556919686471197
47.2972972972973 0.07434950544643137 0.07180648458489075 0.06942125239763848 0.06717951907273426 0.06506869356675193 0.06307763167159994 0.061196432804425514 0.059416266405131174 0.057729235108428166 0.05612824804268884
47.447447447447445 0.07518479080893854 0.07257790696683246 0.07013489363855374 0.06784072322560947 0.06568217560176515 0.06364756791934575 0.06172653607810837 0.05990984888715168 0.05818926097573909 0.05655737804961142
47.5975975975976 0.07601556516561143 0.07334408356960294 0.07084270809545072 0.06849564526232377 0.06628902317014412 0.06421060184245386 0.06224953879556837 0.06039619008425639 0.05864195229510785 0.05697911952315843
47.747747747747745 0.07684136099271004 0.07410457760191122 0.07154428912694828 0.069143907441393 0.06688888607397789 0.06476640929980952 0.06276514138162399 0.06087501346139429 0.05908705404401228 0.05739323750044955
47.8978978978979 0.07766170706924602 0.07485895029665257 0.07223922962106288 0.06978513281077377 0.06748141580379087 0.0653146686958036 0.06327304748442593 0.06134604616134061 0.05952431534382424 0.05779950149916223
48.048048048048045 0.07847612903807004 0.07560676145165358 0.07292712224229901 0.07041894546539919 0.06806626595656304 0.06585506133798424 0.06377296424937066 0.06180901937154757 0.059953489717707725 0.05819768581782026
48.1981981981982 0.07928414970901096 0.07634756998215673 0.07360756028842423 0.07104497113094754 0.06864309282354379 0.06638727194017717 0.06426460280543927 0.06226366876771398 0.06037433552742197 0.058587569807247886
48.34834834834835 0.08008528975834536 0.07708093448102608 0.07428013815226256 0.07166283781355616 0.06921155580045672 0.06691098903624722 0.06474767867528587 0.06270973482115735 0.06078661625272472 0.05896893813635948
48.4984984984985 0.08087906850677035 0.07780641380572917 0.0749444518352296 0.07227217620730639 0.06977131785360458 0.06742590539591677 0.06522191212980416 0.06314696314519083 0.061190100796434714 0.05934158110989888
48.64864864864865 0.08166500442845827 0.0785235676773116 0.07560009948580647 0.07287262019663629 0.07032204594520444 0.06793171844045434 0.06568702856694776 0.06357510481914262 0.061584563784568856 0.059705294914956984
48.7987987987988 0.0824426157891363 0.07923195709974341 0.07624668180685867 0.07346380730722438 0.07086341137123431 0.06842813055075961 0.06614275883297539 0.06399391666072518 0.061969785822972946 0.06005988187539684
48.94894894894895 0.08321142124603509 0.07993114485153989 0.07688380273082662 0.07404537920340099 0.07139509038937944 0.06891484956192204 0.06658883957977146 0.06440316162420114 0.0623455538039554 0.060405150700956825
49.0990990990991 0.08397094013464311 0.08062069640309888 0.077511069975008 0.07461698224284291 0.07191676461198168 0.06939158916936958 0.06702501367590138 0.06480260908709802 0.06271166118343448 0.06074091672894681
49.24924924924925 0.084720693562615 0.08130018037943844 0.07812809556892039 0.07517826794437991 0.0724281214410849 0.06985806929821291 0.06745103051975308 0.06519203514442426 0.06306790823024623 0.06106700213207348
49.3993993993994 0.08546020500073238 0.08196916916565128 0.07873449640623507 0.07572889348135071 0.07292885449519156 0.070314016484196 0.0678666463716785 0.0655712228959299 0.06341410227190818 0.0613832361332021
49.54954954954955 0.0861890009151446 0.08262723946582158 0.07932989464265176 0.0762685221026647 0.0734186639480808 0.07075916420725402 0.06827162466892182 0.06593996272023928 0.06375005794024774 0.06168945520186191
49.6996996996997 0.08690661145562738 0.0832739728557862 0.0799139183112444 0.07679682356464518 0.07389725703201411 0.07119325326945203 0.06866573632007335 0.06629805253783211 0.06407559740798546 0.061985503250802675
49.84984984984985 0.08761257095859362 0.08390895649702446 0.08048620192342149 0.07731347471553425 0.07436434843141698 0.07161603215686849 0.06904876002181903 0.06664529805983989 0.06439055056406348 0.06227123184584705
50.0 0.08830641847766524 0.08453178369252178 0.08104638694633404 0.07781815989864677 0.07481966066216161 0.07202725736085587 0.06942048253211794 0.06698151302166 0.0646947552193088 0.06254650030760661
50.150150150150154 0.08898769886479348 0.08514205448409815 0.08159412232187604 0.07831057139636403 0.07526292445021066 0.07242669369696625 0.06978069893532701 0.06730651940143129 0.064988057284328 0.06281117587234876
50.3003003003003 0.08965596327544252 0.08573937618536315 0.08212906491087171 0.07879040984479134 0.075693879074373 0.07281411461761116 0.0701292128978459 0.0676201476530602 0.06527031093873657 0.06306513382190591
50.450450450450454 0.09031076984243594 0.08632336386259426 0.0826508799729445 0.07925738462501825 0.0761122727290907 0.07318930250131997 0.07046583694929062 0.06792223693075115 0.06554137887077424 0.06330825761305726
50.6006006006006 0.09095168434040793 0.08689364107195038 0.08315924173114599 0.07971121431357948 0.07651786286554353 0.07355204891724781 0.07079039265545573 0.06821263518976288 0.0658011323237983 0.06354043905575192
50.750750750750754 0.09157828055526096 0.08744984035056616 0.0836538337974932 0.08015162705025669 0.07691041650151936 0.07390215488503224 0.07110271082755021 0.06849119937349112 0.06604945121793825 0.06376157830320911
50.9009009009009 0.09219014115471537 0.08799160375578247 0.08413434962388826 0.0805783609065831 0.07728971051966806 0.07423943111189232 0.07140263171369464 0.06875779555389121 0.06628622426747874 0.06397158394739945
51.051051051051054 0.0927868583855026 0.08851858337363548 0.08460049292554465 0.08099116424260297 0.07765553197873211 0.07456369824752357 0.07169000516731078 0.06901229906647526 0.0665113490647528 0.06417037308091007
51.2012012012012 0.09336803462079361 0.08903044178163855 0.08505197807897118 0.08138979605385815 0.07800767838480308 0.07487478712016496 0.07196469090736962 0.06925459474229938 0.06672473223367456 0.06435787135018754
51.351351351351354 0.09393328297008906 0.08952685261340007 0.0854885305501705 0.08177402626543871 0.07834595789278467 0.07517253884578137 0.07222655858157365 0.06948457687011972 0.06692628951631745 0.06453401308699931
51.5015015015015 0.09448222782912441 0.0900075010069879 0.08590988725816416 0.08214363603159529 0.07867018954949653 0.0754568050244208 0.07247548783537333 0.06970214928539971 0.06711594568299314 0.06469874121073585
51.651651651651655 0.09501450529847412 0.0904720840552052 0.08631579692819238 0.08249841800739761 0.07898020349473228 0.0757274478844905 0.07271136844320746 0.06990722544472183 0.06729363461795504 0.06485200724544281
51.8018018018018 0.09552976395411183 0.09092031123925196 0.08670602043590453 0.08283817661598664 0.0792758411889689 0.07598434044466462 0.07293410038133359 0.07009972846257347 0.0674592993263554 0.06499377131611364
51.951951951951955 0.0960276653086639 0.09135190484566252 0.08708033117103472 0.08316272835801414 0.079556955669728 0.07622736671365489 0.07314359388624318 0.07027959125463376 0.06761289195009149 0.06512400212611169
52.1021021021021 0.09650788430404726 0.09176660034037194 0.08743851525644773 0.0834719019178669 0.07982341151820684 0.07645642163650182 0.07333976976735551 0.07044675653234038 0.06775437391283325 0.06524267703014769
52.252252252252255 0.09697010979162272 0.09216414673147437 0.08778037182878265 0.0837655383737901 0.08007508503854946 0.0766714112103126 0.07352255923179975 0.07060117667856747 0.06788371569018034 0.06534978187377942
52.4024024024024 0.09741404498127768 0.09254430690225281 0.08810571327881393 0.0840434913630098 0.0803118643543411 0.07687225253456294 0.07369190380545478 0.0707428137848683 0.06800089679830629 0.06544531092760693
52.552552552552555 0.09783940786868367 0.09290685793588768 0.08841436547667647 0.08430562723491412 0.08053364947412582 0.07705887386464658 0.07384775540167916 0.0708716396078481 0.06810590574770736 0.06552926682471094
52.7027027027027 0.09824593163895569 0.09325159148514763 0.08870616811929745 0.08455182530440689 0.08074035247306853 0.07723121476767589 0.0739900762865427 0.07098763555482412 0.06819873996214537 0.06560166046978096
52.852852852852855 0.09863336503094305 0.09357831391667999 0.08898097471633634 0.08478197779089537 0.08093189772737332 0.07738922593571004 0.07411883903428554 0.07109079277114747 0.0682794058198573 0.06566251104051418
53.003003003003 0.09900147267228573 0.09388684656323323 0.08923865273946482 0.0849959899107904 0.08110822150602992 0.07753286919947001 0.07423402677569818 0.07118111183229092 0.06834791852125004 0.06571184579511767
53.153153153153156 0.09935003539794338 0.09417702592468648 0.0894790837515682 0.08519377993461656 0.08126927212213182 0.07766211749264279 0.07433563286552991 0.07125860271086243 0.06840430185825427 0.06574969992584548
53.3033033033033 0.09967885070212933 0.09444870385619149 0.08970216347845111 0.08537527921670272 0.08141500990480993 0.07777695479817467 0.07442366071866749 0.0713232846725538 0.06844858815104919 0.06577611644689943
53.453453453453456 0.09998773280024906 0.09470174786643826 0.08990780192435081 0.08554043237249821 0.08154540713697073 0.07787737623223778 0.07449812378142082 0.07137518615059486 0.0684808181055577 0.06579114604700781
53.6036036036036 0.10027651285034204 0.094936041046825 0.09009592376842783 0.08568919708519236 0.0816604481521889 0.07796338778403604 0.0745590453993208 0.07141434476966953 0.06850104069904492 0.06579484702662446
53.753753753753756 0.10054503915586563 0.09515148218558471 0.0902664678787257 0.08582154406222355 0.08176012943032801 0.07803500620719778 0.07460645868255698 0.07144080708046466 0.06850931315731848 0.06578728507667135
53.9039039039039 0.1007931773005988 0.09534798583150976 0.09041938740472474 0.08593745699172163 0.08184445903236483 0.07809225891217528 0.07464040668908646 0.07145462835134232 0.06850570058720469 0.06576853306957085
54.054054054054056 0.10102081038376086 0.09552548233315086 0.09055464976309886 0.08603693245319492 0.08191345665813012 0.07813518381844185 0.07466094195909928 0.07145587243878711 0.06849027586006903 0.06573867090929994
54.2042042042042 0.10122783930846867 0.09568391804656255 0.09067223655312488 0.08611997999021277 0.08196715349899568 0.07816382934462751 0.07466812629006833 0.07144461159900971 0.06846311943654519 0.06569778534314633
54.354354354354356 0.10141418241642161 0.09582325507838418 0.09077214357909967 0.08618662183961294 0.08200559206161427 0.07817825411925132 0.07466203062521734 0.07142092636070105 0.06842431917195947 0.06564596976710597
54.5045045045045 0.10157977565110428 0.09594347124735329 0.09085438107647581 0.08623689274284932 0.08202882619307074 0.07817852675968635 0.07464273484536399 0.07138490539286867 0.0683739701297642 0.06558332410225846
54.65465465465466 0.10172457253510485 0.096044560017044 0.09091897299629158 0.08627083981527753 0.08203692103137299 0.07816472570897615 0.07461032756426182 0.07133664512626264 0.06831217444062913 0.06550995454947887
54.8048048048048 0.10184854410564066 0.09612653038815847 0.09096595702544258 0.08628852235196464 0.08202995233919384 0.0781369390208808 0.07456490619309965 0.07127624960617716 0.06823904100476261 0.06542597335211348
54.95495495495496 0.10195167922138579 0.09618940699107238 0.09099538441310674 0.08629001178573689 0.08200800647684692 0.07809526414743623 0.0745065764338675 0.07120383026872136 0.06815468530324886 0.06533149861515422
55.1051051051051 0.10203398421712317 0.09623322969505924 0.09100731974668845 0.08627539136823072 0.08197118016061558 0.07803980778449823 0.07443545202200548 0.0711195057078641 0.06805922918864175 0.06522665409775223
55.25525525525526 0.10209548256723523 0.09625805341582278 0.09100184092017226 0.08624475586256287 0.08191958019994487 0.07797068553477533 0.07435165453897379 0.07102340146305018 0.06795280066838656 0.06511156900315644
55.4054054054054 0.10213621483796749 0.09626394793087158 0.0909790391314451 0.08619821134234094 0.0818533234312924 0.07788802168216494 0.07425531315257446 0.07091564981356516 0.06783553365095722 0.06498637761981722
55.55555555555556 0.1021562384659461 0.09625099764057705 0.09093901804987502 0.08613587492188864 0.08177253651734592 0.07779194894719264 0.07414656436432027 0.07079638946359443 0.06770756753838036 0.06485121917970434
55.705705705705704 0.10215562759194491 0.09621930152938939 0.09088189375886978 0.08605787448670169 0.08167735530994918 0.07768260823002336 0.07402555195021185 0.07066576532630076 0.06756904722356967 0.06470623770590926
55.85585585585586 0.10213447326043808 0.09616897269501486 0.09080779445628658 0.08596434850229465 0.08156792471905794 0.077560148271051 0.07389242647595384 0.07052392827983898 0.0674201227998316 0.06455158173916303
56.006006006006004 0.10209288253302372 0.09610013801803022 0.0907168601251024 0.08585544560192146 0.08144439840636349 0.07742472528102905 0.07374734502310357 0.07037103492274294 0.06726094930673185 0.06438740411659108
56.15615615615616 0.10203097830634511 0.09601293787912869 0.09060924244511971 0.08573132429984112 0.08130693846637624 0.07727650285079143 0.07359047094872062 0.07020724725029057 0.06709168649601978 0.06421386175123875
56.306306306306304 0.1019488990144034 0.09590752581472146 0.09048510450459753 0.08559215269114495 0.08115571526975579 0.07711565158663651 0.07342197360006521 0.07003273226504457 0.06691249856897592 0.06403111526188493
56.45645645645646 0.10184679825129087 0.09578406834234827 0.09034462006381411 0.08543810813492066 0.0809909071531039 0.0769423488186134 0.07324202803553366 0.06984766196780354 0.06672355375083217 0.063839328821648
56.606606606606604 0.10172484463813972 0.09564274445679749 0.09018797336971515 0.08526937684517027 0.0808126998659327 0.07675677831051685 0.07305081484228598 0.06965221300609153 0.06652502427477777 0.06363867001059056
56.75675675675676 0.10158322153561239 0.09548374519409147 0.09001535877396341 0.08508615342704624 0.0806212863497187 0.07655912981879523 0.07284851973468773 0.06944656641210051 0.0663170860951621 0.06342930953707777
56.906906906906904 0.10142212616752722 0.09530727327239584 0.0898269803382509 0.08488864076870646 0.08041686639947507 0.07634959884446331 0.07263533327430627 0.06923090735010035 0.06609991862588772 0.06321142101674015
57.05705705705706 0.10124176938618613 0.0951135426736002 0.08962305167305148 0.08467704959849653 0.08019964632045967 0.076128386422932 0.07241145059996976 0.0690054247983708 0.06587370450439102 0.06298518075442423
57.207207207207205 0.10104237521072744 0.09490277834449043 0.08940379544357341 0.0844515981287519 0.07996983867726858 0.07589569876142754 0.0721770711400105 0.06877031114493587 0.06563862933944924 0.06275076741448582
57.35735735735736 0.1008241803632402 0.09467521569197213 0.0891694427926526 0.08421251170343207 0.0797276619366374 0.07565174693660442 0.07193239832628673 0.06852576218048458 0.06539488132541177 0.06250836185416854
57.507507507507505 0.10058743413414008 0.09443110008549957 0.08892023303414506 0.08396002226492982 0.07947334002922003 0.07539674658183643 0.07167763931620294 0.06827197675543105 0.06514265117812092 0.0622581469719416
57.65765765765766 0.10033239757976613 0.09417068644428803 0.08865641323547431 0.08369436805258537 0.07920710205943722 0.07513091743535005 0.0714130047025478 0.06800915652104507 0.06488213187461421 0.062000307450459695
57.80780780780781 0.10005934298120703 0.09389423877755042 0.08837823779932319 0.0834157933486984 0.07892918196406948 0.07485448317915096 0.0711387082351671 0.06773750568365292 0.06461351840248382 0.061735029546720444
57.95795795795796 0.09976855340596832 0.09360202978778775 0.08808596817992455 0.08312454804194293 0.07863981817212913 0.07456767112807974 0.07085496654645397 0.06745723071801733 0.06433700753392749 0.06146250088649165
58.10810810810811 0.09946032218120864 0.09329434038160446 0.08777987236039878 0.08282088726388015 0.07833925327263049 0.07427071190383287 0.0705619988801432 0.06716854000119059 0.06405279759846201 0.061182910224386225
58.25825825825826 0.09913495242513443 0.09297145915951845 0.08746022439517832 0.08250507101150308 0.07802773367784727 0.07396383913763706 0.07026002681243022 0.0668716437620732 0.06376108820755258 0.06089644726065328
58.40840840840841 0.09879275668693716 0.09263368197153678 0.08712730403094802 0.08217736360436786 0.07770550928791856 0.07364728915934485 0.06994927390191095 0.06656675377999216 0.0634620800996246 0.06060330247017989
58.55855855855856 0.09843405613830043 0.0922813114463353 0.08678139628980922 0.08183803350050516 0.07737283316710082 0.0733213006548644 0.06962996554183044 0.06625408314312638 0.06315597492280597 0.06030366689697955
58.70870870870871 0.09805918012734671 0.09191465653385968 0.08642279105521221 0.08148735291832936 0.07702996122272568 0.0729861144543939 0.06930232868607578 0.0659338460203056 0.06284297502022565 0.05999773196908102
58.85885885885886 0.09766846565100266 0.09153403203579437 0.08605178266652608 0.08112559745045023 0.07667715188927943 0.07264197322535679 0.06896659158977558 0.06560625742555647 0.06252328322957741 0.05968568931869147
59.00900900900901 0.09726225681591218 0.09113975812868048 0.08566866950710757 0.08075304571059637 0.07631466572419983 0.07228912119219334 0.06862298356986442 0.06527153295627322 0.06219710268528182 0.05936773058299582
59.15915915915916 0.09684090435556267 0.09073215990868602 0.08527375360338364 0.08036997896127139 0.07594276515645959 0.07192780386585079 0.06827173477372118 0.06492988864141246 0.06186463659124207 0.059044047242244116
59.30930930930931 0.09640476508249232 0.09031156693526592 0.0848673402313542 0.07997668071351594 0.07556171424087692 0.07155826774996304 0.06791307585425699 0.06458154071395054 0.06152608807183956 0.05871483047035939
59.45945945945946 0.0959542013166563 0.08987831275448653 0.08444973752947425 0.07957343647717084 0.0751717783282798 0.07118076007198448 0.0675472376184229 0.06422670540507346 0.061181659990088226 0.05838027096410226
59.60960960960961 0.09548958038795419 0.08943273444687261 0.08402125609916332 0.07916053339672346 0.07477322378324554 0.07079552857062403 0.06717445110962851 0.06386559874800074 0.060831554766455624 0.05804055878786638
59.75975975975976 0.09501127412025433 0.0889751722201436 0.08358220850516618 0.07873825992329189 0.07436631771163159 0.07040282122820272 0.06679494727451962 0.0634984363819867 0.0604759742100618 0.05769588322403014
59.90990990990991 0.0945196583147122 0.08850596896225547 0.08313290907365062 0.07830690549780205 0.07395132764953571 0.07000288602995797 0.06640895675499901 0.06312543334244014 0.060115119355359944 0.05734643262579137
60.06006006006006 0.09401511218084052 0.08802546981945861 0.08267367350070894 0.07786676020064152 0.07352852103780205 0.06959597073026011 0.06601670969525696 0.06274680391685601 0.05974919029700718 0.05699239427941667
60.210210210210214 0.09349801791580226 0.08753402172298753 0.08220481848909929 0.07741811445187355 0.07309816532912393 0.06918232260747757 0.06561843555710249 0.06236276146273323 0.0593783860460448 0.05663395427326267
60.36036036036036 0.0929687602099776 0.08703197295822816 0.08172666141350923 0.07696125875472108 0.07266052765833417 0.06876218825775596 0.06521436274848029 0.06197351823913643 0.05900290438481835 0.0562712973687303
60.510510510510514 0.09242772576483393 0.08651967287841845 0.08123951999876815 0.07649648338743693 0.07221587457302035 0.06833581338757179 0.06480471851845189 0.06157928524694919 0.0586229417259344 0.05590460687804185
60.66066066066066 0.09187530283331238 0.08599747147159303 0.08074371177632934 0.07602407812513219 0.07176447180816904 0.06790344260441362 0.06438972890535077 0.06118027207579536 0.05823869297876979 0.055534064547473574
60.810810810810814 0.09131188069438556 0.08546571899112955 0.08023955378904775 0.07554433196959012 0.07130658407273976 0.067465319220125 0.06396961848985856 0.06077668675811779 0.057850351422112624 0.05515985045079146
60.96096096096096 0.09073784912665489 0.08492476560144901 0.07972736257605186 0.07505753286707491 0.07084247469390345 0.06702168506106744 0.06354461023266894 0.0603687356279435 0.05745810858683128 0.05478214288237547
61.111111111111114 0.09015359817230692 0.08437496090174153 0.0792074537327058 0.07456396747662912 0.07037240532736709 0.0665727802809426 0.0631149253240804 0.05995662318731783 0.05706215413672322 0.05440111825324341
61.26126126126126 0.08955951764346 0.08381665343849297 0.07868014163548276 0.07406392092892314 0.06989663602071576 0.06611884319409352 0.06268078305785409 0.059540551978903546 0.05666267575822238 0.054016950998231186
61.411411411411414 0.08895599672082823 0.08325019073228426 0.07814573918160574 0.07355767658958372 0.06941542489814827 0.06566011010799537 0.06224240067153262 0.05912072246472704 0.05625985905721813 0.05362981348608536
61.56156156156156 0.08834342356597823 0.08267591881749146 0.07760455749819554 0.07304551583641086 0.06892902797188655 0.06519681516419076 0.061799993225550826 0.058697332913014155 0.05585388746042412 0.053239875934505576
61.711711711711715 0.08772218473467507 0.08209418193805422 0.077056905384786 0.07252771784482757 0.06843769896821078 0.06472919018740231 0.0613537734879146 0.058270579301212856 0.055444942123006775 0.052847306341751395
61.86186186186186 0.08709266496196029 0.08150532226478419 0.07650308941778383 0.07200455937950992 0.06794168919282624 0.06425746454716996 0.06090395182650209 0.057840655199917226 0.05503320186350619 0.052452270411976
62.012012012012015 0.08645524688151633 0.0809096795172235 0.07594341365725245 0.0714763146067162 0.06744124734110288 0.06378186502905077 0.060450735981376555 0.05740775167963627 0.05461884306297032 0.05205493147701927
62.16216216216216 0.08581031063277719 0.08030759047513628 0.07537817938300968 0.07094325490739298 0.06693661935884068 0.06330261569383303 0.05999433095995962 0.05697205722183316 0.05420203958455763 0.05165545043815066
62.312312312312315 0.08515823354815245 0.07969938913368964 0.0748076848809341 0.07040564870130449 0.06642804831414612 0.0628199377624535 0.05953493908577999 0.05653375763420021 0.05378296270836844 0.05125398570745655
62.46246246246246 0.08449938980232599 0.0790854063167984 0.0742322252842136 0.06986376128066211 0.06591577427643523 0.06233404950299105 0.05907275983321202 0.0560930359760206 0.053361781064956065 0.05085069315390769
62.612612612612615 0.08383414989879184 0.07846596944045484 0.07365209236915289 0.0693178546626849 0.06540003405946038 0.06184516612429847 0.05860798974275349 0.05565007251686019 0.05293866057333229 0.05044572605389916
62.76276276276276 0.08316288070298308 0.07784140230508683 0.07306757436164173 0.06876818744515266 0.06488106109563985 0.06135349968896599 0.058140822340418 0.05520504462785516 0.05251376438769206 0.05003923504572
62.912912912912915 0.08248594509899067 0.07721202481955737 0.07247895579527104 0.06821501465507288 0.06435908550105915 0.06085925902941768 0.05767144804199123 0.05475812672755352 0.05208725290292633 0.04963136808840582
63.06306306306306 0.0818037017269673 0.07657815253273993 0.07188651736900663 0.06765858762608484 0.06383433388779297 0.06036264964044467 0.057200054113907446 0.05430949022929301 0.05165928364864944 0.04922227042439312
63.213213213213216 0.08111650475859591 0.0759400968807215 0.07129053571384818 0.06709915387801976 0.06330702927024848 0.059863873611546554 0.056726824610848686 0.0538593034884753 0.05123001124922372 0.04881208454951439
63.36336336336336 0.08042470353147928 0.0752981648907857 0.07069128310581925 0.06653695700567784 0.06277739097609983 0.059363129555375704 0.05625194032000024 0.053407731754066205 0.0507995873983679 0.048400950199158264
63.513513513513516 0.07972864232461839 0.0746526590054491 0.0700890276323788 0.06597223659831176 0.062245634547551415 0.058860612541946765 0.0557755787153779 0.05295493712570638 0.05036816082605602 0.04798900430572168
63.66366366366366 0.07902866037348052 0.07400387694430507 0.06948403296437662 0.06540522812842038 0.06171197169630688 0.05835651405803299 0.05529791388061123 0.05250107860203351 0.04993587726900688 0.04757638098284223
63.813813813813816 0.07832509159418218 0.07335211153118254 0.06887655824308495 0.0648361628616631 0.06117661023558993 0.057851021956230674 0.054819116447787586 0.052046311985945684 0.04950287945170982 0.04716321150973067
63.96396396396396 0.07761826442444886 0.07269765031560388 0.0682668579807571 0.06426526778394892 0.060639754023336205 0.057344320385625404 0.05433935363598749 0.05159078982169592 0.049069307119964024 0.046749624317954035
64.11411411411412 0.07690850166585253 0.07204077580419976 0.0676551819544571 0.06369276553045146 0.06010160291531922 0.05683658976256868 0.053858789192046105 0.05113466140302854 0.048635296958181494 0.04633574498404202
64.26426426426427 0.07619612014983253 0.07138176528118767 0.0670417751471997 0.06311887432779886 0.059562352663134276 0.05632800673510176 0.05337758336737819 0.05067807275355708 0.04820098258748137 0.045921696220398
64.41441441441441 0.07548143080490982 0.07072089069016957 0.06642687767724588 0.06254380796582851 0.05902219489318394 0.05581874415230393 0.05289589289833633 0.05022116661042839 0.047766494564595634 0.04550759787147755
64.56456456456456 0.07476473854508332 0.07005841855799112 0.06581072473696348 0.061967775715055726 0.058481317123145735 0.05530897106210291 0.052413870964147534 0.04976408241098327 0.047331960375469634 0.045093566913236974
64.71471471471472 0.07404634213391513 0.06939460990601226 0.06519354654362934 0.061390982294548146 0.05793990270867123 0.05479885268476792 0.051931667202890136 0.04930695632768307 0.046897504431492765 0.04467971745487966
64.86486486486487 0.07332653409995184 0.0687297199810415 0.06457556822420922 0.060813627839762366 0.05739813082359036 0.05428855038145787 0.051449427706537355 0.04884992129341686 0.04646324807930566 0.04426616075106055
65.01501501501501 0.07260560061089427 0.06806399844512084 0.06395700980259515 0.06023590787384203 0.05685617643893554 0.05377822165445594 0.050967295013663455 0.04839310690142422 0.04602930965627646 0.043853005206341084
65.16516516516516 0.07188382130204672 0.06739768929978036 0.0633380862198161 0.059658013302882236 0.05631421028646902 0.05326802014140461 0.05048540811171053 0.04793663945390545 0.04559580442407206 0.04344035638138093
65.31531531531532 0.07116146940604594 0.06673103081942904 0.06271900728092368 0.059080130411147846 0.055772398890446995 0.052758095613757425 0.05000390243502203 0.04748064196877943 0.04516284459704348 0.04302831700797373
65.46546546546547 0.0704388116405913 0.06606425552686263 0.062099977639324185 0.058502440815442154 0.05523090455729937 0.052248594002265614 0.04952290986182214 0.047025234187923856 0.04473053936012715 0.042616987003696045
65.61561561561561 0.06971610816907275 0.06539759016884669 0.06148119677620321 0.057925121476257065 0.05468988537816795 0.051739657390977974 0.04904255874905995 0.04657053258749207 0.044298994883064186 0.04220646349097461
65.76576576576576 0.06899361257678113 0.06473125556940867 0.06086285897410723 0.05734834469778517 0.05414949523807352 0.051231424018593784 0.04856297393848085 0.04611665040747123 0.04386831433648052 0.04179684081748901
65.91591591591592 0.06827157177014764 0.06406546676094843 0.06024515335863847 0.05677227813191638 0.05360988381118229 0.05072402830037252 0.04808427677411698 0.04566369774469312 0.043438597921412886 0.04138821057321172
66.06606606606607 0.06755022600706612 0.06340043298872425 0.05962826389269585 0.05619708479696402 0.05307119658668895 0.0502176008456718 0.04760658512299898 0.04521178146085501 0.04300994292441194 0.040980661614809996
66.21621621621621 0.06682980894728581 0.06273635769221726 0.05901236938964469 0.05562292315312008 0.05253357489802991 0.049712268479143736 0.04713001339562385 0.04476100523572043 0.04258244368572791 0.040574280089977884
66.36636636636636 0.06611054762742466 0.062073438521740514 0.058397643531008625 0.055049947045016326 0.051997155940512754 0.04920815428467508 0.046654672573984084 0.04431146960041038 0.042156191642934264 0.04016914946451851
66.51651651651652 0.06539266247763852 0.06141186735953102 0.057784254868354916 0.05447830574286726 0.051462072798606005 0.04870537761714472 0.046180670240542177 0.043863271963941505 0.04173127536077491 0.0397653505532462
66.66666666666667 0.06467636733791124 0.060751830277779015 0.0571723668738785 0.05390814397771596 0.05092845447578609 0.04820405412867786 0.04570811060784579 0.04341650664118005 0.04130778055970719 0.03936296154429435
66.81681681681681 0.06396186943478563 0.06009350762811547 0.056562137971901766 0.05333960197276744 0.05039642592622684 0.047704295806106425 0.045237094550971906 0.042971264884342664 0.040885790145620764 0.03896205803098095
66.96696696696696 0.06324936948180589 0.05943707409451067 0.05595372157237845 0.05277281547808723 0.0498661080938326 0.04720621100567209 0.04476771964353052 0.04252763496992889 0.040465384252516355 0.038562713043514704
67.11711711711712 0.06253906170950994 0.058782698716527394 0.05534726611197925 0.052207915842247994 0.04933761795018908 0.046709904490838144 0.04430008019808274 0.042085702182723415 0.040046640295713296 0.03816499708188274
67.26726726726727 0.06183113390747607 0.05813054493657222 0.054742915097930736 0.05164503003543807 0.04881106853573038 0.046215477486737606 0.04383426729718619 0.041645548842484066 0.03962963296650235 0.03776897815181456
67.41741741741743 0.061125767478658666 0.05748077065155114 0.05414080715653165 0.05108428067783222 0.04828656900345757 0.04572302770737087 0.04337036883522887 0.04120725435644524 0.03921443428346468 0.037374721797235604
67.56756756756756 0.06042313748998152 0.056833528250966256 0.05354107608559736 0.05052578609954306 0.04776422467151585 0.04523264939882366 0.04290846955948735 0.040770895257596626 0.038801113630425085 0.0369822911361764
67.71771771771772 0.0597234127299703 0.05618896468644135 0.052943850908527317 0.049969660390408614 0.04724413706580317 0.04474443338710133 0.042448651112049256 0.04033654524377703 0.03838973779413843 0.036591746897419786
67.86786786786787 0.059026755795401314 0.05554722154281764 0.052349255931576306 0.04941601345160606 0.04672640396779109 0.04425846712450507 0.04199099207642758 0.03990427521743366 0.0379803710026251 0.036203147457574865
68.01801801801803 0.0583333231558804 0.054908435097309076 0.05175741080856717 0.04886495106352108 0.04621111946755918 0.04377483473847658 0.04153556803916959 0.03947415335136781 0.0375730749733122 0.035816548880379155
68.16816816816817 0.05764326523010788 0.05427273638802311 0.05116843061296458 0.04831657496459845 0.045698374016232564 0.04329361709097186 0.041082451612085326 0.039046245134002525 0.03716790896094841 0.035432004953921195
68.31831831831832 0.05695672646646899 0.05364025128513442 0.05058242588272715 0.047770982866396826 0.04518825448071907 0.04281489181808515 0.04063171248471079 0.038620613375345385 0.036764929777117164 0.0350495672293291
68.46846846846847 0.05627384544140569 0.05301110057843291 0.049999502694039945 0.04722826853149814 0.04468084421978175 0.04233873338320715 0.04018341747328967 0.03819731827070762 0.03636419184135809 0.03466928506035636
68.61861861861863 0.05559475493185455 0.05238540004993679 0.0494197627298421 0.04668852183669061 0.04417622312195039 0.0418652131311084 0.03973763056840315 0.0377764174457018 0.035965747223517655 0.03429120564305604
68.76876876876877 0.05491958200235761 0.05176326054056051 0.04884330334893859 0.04615182883634274 0.043674467661245345 0.04139439934134232 0.039294412985857924 0.0373579660015603 0.035569645686185154 0.03391537405636629
68.91891891891892 0.054248448100495034 0.05114478803737934 0.0482702176560893 0.045618271828482895 0.04317565096029284 0.04092635728331944 0.038853823241224036 0.03694201656071909 0.03517593472736053 0.03354183330225242
69.06906906906907 0.05358146915013624 0.05053008375531499 0.04770059458066693 0.045087929438221375 0.042679842849227614 0.04046114927667191 0.03841591717049835 0.036528619318086604 0.034784659629383326 0.03317062434549231
69.21921921921923 0.052918755646138425 0.04991924421984338 0.047134519022493084 0.04456087666601783 0.042187109927278026 0.03999883474005505 0.03798074798389669 0.03611782210324298 0.034395863503526254 0.03280178615459221
69.36936936936937 0.05226041275603811 0.04931236137753443 0.04657207183638091 0.04403718495731996 0.04169751565067982 0.039539470248704106 0.03754836632017333 0.035709670401100686 0.03400958732444589 0.03243535574242061
69.51951951951952 0.05160654049310099 0.04870952268689976 0.04601332991876147 0.04351692227419116 0.041211120365568246 0.03908310959141541 0.03711882029686526 0.03530420740800749 0.03362586997863413 0.03207136820685582
69.66966966966967 0.050957233734610224 0.04811081116698059 0.045458366296703585 0.04300015316444775 0.04072798137071626 0.03862980382720121 0.036692155561924907 0.03490147408046995 0.03324474830833046 0.03170985677239852
69.81981981981983 0.05031258232631336 0.04751630550448066 0.044907250203592534 0.042486938831108316 0.04024815298418767 0.038179601342973296 0.036268415372759766 0.034501509182614826 0.032866257155400425 0.03135085283234873
69.96996996996997 0.04967267119999466 0.046926080142025026 0.04436004715450357 0.04197733721011529 0.039771686604833004 0.03773254791323254 0.03584764062118857 0.03410434933359363 0.03249042940514907 0.030994385986165884
70.12012012012012 0.049037580475445895 0.04634020536623725 0.04381681902181977 0.04147140303942586 0.03929863077730783 0.03728868675269505 0.03542986988192057 0.03371002905539996 0.03211729603184183 0.030640484081061556
70.27027027027027 0.04840738556202409 0.04575874742313382 0.043277624211725214 0.04096918792202562 0.03882903128435805 0.036848058574806185 0.03501513946998855 0.03331858082721893 0.03174688614186046 0.030289173252205898
70.42042042042043 0.0477821572747774 0.04518176862935094 0.04274251768267802 0.04047074040101917 0.038362931174283896 0.03641070164895474 0.034603483491224676 0.03293003512521122 0.03137922701563062 0.029940477962570197
70.57057057057057 0.04716196205987732 0.04460932740192181 0.04221155095912456 0.03997610603042544 0.037900370828081224 0.03597665185728401 0.034194933892698946 0.03254442046984649 0.031014344151926724 0.029594421043510028
70.72072072072072 0.04654686194615387 0.04404147837478729 0.04168477225515538 0.03948532744583225 0.037441388025664275 0.03554594275127614 0.033789520538648324 0.03216176347438263 0.030652261311002838 0.02925102374024853
70.87087087087087 0.04593691467320083 0.043478272488900134 0.04116222655122129 0.038998444435517865 0.03698601800706621 0.03511860560812322 0.03338727124385844 0.031782088891600856 0.030293000557467538 0.028910305742928334
71.02102102102103 0.04533217381500445 0.042919757080856914 0.04064395566975314 0.03851549401267365 0.036534293538081034 0.03469466949170164 0.032988211813064404 0.03140541966025326 0.029936582302847438 0.02857228522702922
71.17117117117117 0.04473268888246816 0.04236597599312123 0.04012999834949049 0.038036510482355824 0.03608624499990248 0.034274161305188997 0.032592366099313576 0.031031776951193045 0.029583025345785764 0.02823697889233011
71.32132132132132 0.04413850542434143 0.041816969698586184 0.03962039037738466 0.03756152551210729 0.03564190041340901 0.033857105844202484 0.03219975605289044 0.030661180211446332 0.029232346915237663 0.027904402000585776
71.47147147147147 0.04354966515146391 0.0412727753183614 0.03911516472841896 0.03709056820130688 0.03520128550748437 0.03344352585390998 0.03181040176950849 0.03029364721006794 0.028884562712919875 0.027574568413233733
71.62162162162163 0.042966206169823676 0.04073342673725871 0.038614351470927434 0.036623665149895186 0.03476442378202736 0.03303344208377225 0.031424321558201775 0.02992919408459824 0.02853968695358205 0.027247490642676446
71.77177177177177 0.04238816289611995 0.040198954692470715 0.03811797791382265 0.0361608405264532 0.03433133656673713 0.03262687334182804 0.031041531984088266 0.029567835384587186 0.028197732405680586 0.026923179876598594
71.92192192192192 0.04181556620317153 0.03966938685920767 0.03762606868334135 0.035702116133449646 0.03390204308517299 0.032223836548499446 0.030662047897591253 0.029209584115613297 0.02785871043164826 0.02660164601164243
72.07207207207207 0.04124844353587651 0.039144747951114875 0.037138645795311426 0.03524751147606611 0.033476560537380684 0.03182434678795698 0.03028588249178597 0.028854451782854857 0.02752263102775271 0.02628289769286009
72.22222222222223 0.04068681900866966 0.03862505984770095 0.03665572872575468 0.03479704382861114 0.03305490412268544 0.03142841735536121 0.029913047348519753 0.028502448434204644 0.027189502860732427 0.02596694234875886
72.37237237237237 0.04013071350074098 0.03811034160937162 0.03617733450004461 0.03435072829939256 0.03263708710618306 0.031036059817937632 0.029543552483649184 0.028153582699486975 0.026859333302601072 0.025653786225655933
72.52252252252252 0.03958014478229702 0.037600609582900214 0.035703477883735894 0.0339085778954012 0.03222312087697012 0.030647284063080746 0.029177406404841497 0.027807861826980234 0.026532128477643663 0.02534343443366269
72.67267267267268 0.039035127724880034 0.03709587748674262 0.03523417128377091 0.03347060358624999 0.03181301500307604 0.030262098348508466 0.028814616161499038 0.027465291737296792 0.02620789329646846 0.025035890979096333
72.82282282282283 0.038495674210130844 0.03659615649119235 0.03476942485527437 0.03303681436435872 0.03140677729224146 0.02988050935222556 0.028455187365408877 0.027125877059112485 0.025886631492919365 0.02473115878427544
72.97297297297297 0.03796179327934332 0.03610145530839396 0.03430924658668999 0.03260721730571874 0.031004413864956122 0.029502522221865366 0.02809912424500353 0.026789621169066625 0.02556834566068666 0.024429239727585757
73.12312312312312 0.03743349123566189 0.03561178031851069 0.03385364236629616 0.032181817636165025 0.030605929177128014 0.02912814062321932 0.02774642968793828 0.026456526231503675 0.02525303728942507 0.024130134675609486
73.27327327327328 0.036910771732986396 0.0351271355760377 0.033402616046941905 0.03176061878919084 0.030211326082292437 0.02875736677780365 0.027397105282663443 0.02612659323771189 0.02494070679951368 0.02383384351454731
73.42342342342343 0.036393635862389716 0.03464752290641724 0.03295616951138505 0.031343622465246475 0.029820605884264478 0.02839020151723995 0.027051151367135554 0.025799822044669362 0.02463135356826306 0.023540365186463567
73.57357357357357 0.03588208227463194 0.034172941986162296 0.03251430283741507 0.030930828690176326 0.02943376838732553 0.02802664433363064 0.026708567080263094 0.02547621141291667 0.024324975974249197 0.023249697728981014
73.72372372372372 0.035376107351438035 0.03370339041636001 0.032077014277345904 0.030522235871479095 0.029050811952550465 0.027666693421123562 0.026369350378552713 0.025155759019790114 0.024021571429832207 0.022961838287321484
73.87387387387388 0.034875705128838363 0.03323886379449654 0.03164430028617078 0.030117840848334066 0.028671733560109523 0.027310345720558116 0.02603349808463614 0.024838461514765417 0.023721136412545894 0.02267678315082311
74.02402402402403 0.03438086743772439 0.032779355788356085 0.031216155617949333 0.029717638955407223 0.028296528832786317 0.02695759696342022 0.025701005926124277 0.024524314565661676 0.023423666497535092 0.02239452778235154
74.17417417417417 0.0338915839907123 0.03232485826021347 0.030792573385194116 0.029321624075018052 0.02792519209192773 0.0266084417151215 0.025371868573108178 0.024213312883907177 0.023129156389462786 0.022115066846582935
74.32432432432432 0.03340784246065917 0.031875361280199334 0.03037354511652302 0.028929788689724303 0.027557716404389556 0.02626287341306805 0.025046079679135306 0.023905450258977442 0.02283759995389586 0.021838394239424307
74.47447447447448 0.03292962855671243 0.03143085319536987 0.029959060812508147 0.028542123934660265 0.0271940936275114 0.02592088439711892 0.02472363192977254 0.02360071959228161 0.022548990241247336 0.02156450312621945
74.62462462462463 0.03245692613769396 0.03099132071019592 0.02954910904815237 0.028158619648953855 0.026834314460095446 0.025582465969982312 0.024404517058520613 0.023299112930514995 0.022263319518400604 0.02129338595456223
74.77477477477477 0.031989717339400564 0.030556748954338273 0.02914367704927876 0.027779264420459315 0.02647836849427725 0.02524760842982713 0.024088725888204512 0.023000621498498873 0.021980579305033287 0.02102503448354215
74.92492492492492 0.0315279825247402 0.030127121549680284 0.02874275064814476 0.027404045633913268 0.026126244239404673 0.02491630110832318 0.02377624836600786 0.022705235725784697 0.021700760398223055 0.02075943981084333
75.07507507507508 0.031071700405364642 0.02970242067638569 0.028346314383416574 0.027032949527058203 0.025777929171811473 0.02458853240877461 0.023467073596749825 0.022412945254872363 0.02142385290055633 0.020496592397823903
75.22522522522523 0.030620848113874156 0.029282627078338806 0.0279543515524121 0.026665961233470745 0.025433409776174958 0.024264289843551952 0.023161189877423848 0.02212373900925689 0.02114984624769866 0.020236482094063563
75.37537537537537 0.03017540127123856 0.028867720153675832 0.02756684426112503 0.026303064828470092 0.02509267158562406 0.02394356007053462 0.022858584740287537 0.021837605211974993 0.02087872923544214 0.019979098170583996
75.52552552552552 0.029735334051924286 0.02845767805593643 0.027183773472608686 0.025944243374085955 0.02475569922116191 0.023626328915851733 0.022559244969496264 0.02155453141195601 0.020610490043897756 0.0197244293347611
75.67567567567568 0.02930061928484386 0.028052477725254647 0.026805119068546587 0.02558947896247253 0.024422476436200713 0.023312581418811335 0.022263156635195968 0.021274504512525366 0.020345116256569845 0.019472463753263433
75.82582582582583 0.028871228541348347 0.027652094946120764 0.026430859953278305 0.025238752751507047 0.024092986149264122 0.02300230187024488 0.02197030512468657 0.020997510799380916 0.02008259489673102 0.019223189076245678
75.97597597597597 0.02844713211208093 0.027256504404382202 0.02606097400883993 0.02489204501409561 0.023767210480005668 0.02269547384114047 0.021680675171515416 0.020723535968065712 0.01982291244811475 0.018976592459302423
76.12612612612612 0.028028299105939236 0.026865679743597343 0.025695438166748994 0.024549335178488823 0.023445130787197156 0.022392080215016808 0.021394250884609334 0.020452565150961867 0.019566054878264502 0.018732660584807468
76.27627627627628 0.0276146975093477 0.026479593586204355 0.025334228457944346 0.02421060186662849 0.0231267277044684 0.02209210321960722 0.021111015784923564 0.020184582925016733 0.019312007661907764 0.01849137968892456
76.42642642642643 0.027206294242776336 0.026098217558481032 0.02497732005520783 0.023875822932918785 0.02281198117542323 0.021795524457876782 0.02083095282271801 0.01991957334031384 0.019060755803824447 0.018252735580397497
76.57657657657657 0.026803055215227557 0.025721522422457344 0.024624687314148658 0.023544975502103875 0.022500870482188295 0.021502324934369148 0.020554044405237927 0.019657519968508973 0.01881228386089549 0.01801671365294136
76.72672672672672 0.026404945409961095 0.02534947808858381 0.02427630381499213 0.0232180360032949 0.022193374265611708 0.021212485075969373 0.020280272423904476 0.01939840591306807 0.01856657595687595 0.01778329890866699
76.87687687687688 0.026011928940987798 0.02498205366264151 0.023932142446990448 0.022894980201700256 0.021889470579888846 0.020925984776607672 0.020009618279405506 0.01914221383257603 0.018323615810037948 0.01755247597668558
77.02702702702703 0.025623969053299236 0.024619217492656234 0.023592175401430632 0.022575783241960717 0.021589136915696524 0.020642803418969867 0.019742062906609056 0.018888925963539124 0.018083386754542935 0.0173242291311189
77.17717717717719 0.025241028198442688 0.02426093721502602 0.02325637420432245 0.022260419678500815 0.02129235022992037 0.02036291990088718 0.019477586809236398 0.018638524142699238 0.01784587175857274 0.017098542308515353
77.32732732732732 0.02486306808263876 0.023907179786775316 0.02292470976487607 0.02194886350825341 0.02099908697552692 0.020086312661653255 0.01921617007039785 0.018390989828882355 0.017611053443799655 0.016875399136388813
77.47747747747748 0.02449004971308833 0.023557911481412615 0.022597152410700844 0.02164108820269561 0.02070932313062395 0.019812959707713115 0.018957792374295703 0.01814630412222568 0.01737891410438416 0.016654782955181812
77.62762762762763 0.024121933442563553 0.023213098002848532 0.02227367192177611 0.02133706673892666 0.020423034212124644 0.019542838637462482 0.01870243303100648 0.01790444776404981 0.017149435725516294 0.016436676809371845
77.77777777777779 0.023758679038883443 0.022872704502602276 0.021954237563190638 0.021036771624897706 0.020140195311965703 0.019275926655880703 0.01845007099737939 0.01766540118316806 0.016922599998266334 0.016221063475257147
77.92792792792793 0.023400245719652504 0.02253669561337656 0.021638818137329464 0.02074017493227277 0.01986078112994564 0.01901220060598432 0.01820068489720399 0.01742914451158667 0.016698388335655057 0.016007925476415164
78.07807807807808 0.023046592167955446 0.022205035486028795 0.0213273820138987 0.02044724832641513 0.019584765994111134 0.0187516369941873 0.017954253040646666 0.017195657599136552 0.016476781895719776 0.015797245098431795
78.22822822822823 0.022697676587404625 0.021877687825552845 0.021019897132716816 0.02015796309235277 0.0193121238856872 0.018494212009283636 0.017710753442956372 0.01696492003165482 0.01625776159496535 0.015589004403086528
78.37837837837839 0.02235345674070715 0.02155461592470296 0.020716331048268956 0.01987229016151247 0.019042828463428068 0.01823990154389248 0.01747016387232507 0.01673691114871728 0.016041308124278685 0.015383185250941832
78.52852852852853 0.022013889986771687 0.021235782680468062 0.020416650958309815 0.019590200137694226 0.01877685308440537 0.017988681215326645 0.017232461860774106 0.016511610060941904 0.015827401964445105 0.015179769327771802
78.67867867867868 0.021678933316542692 0.02092115064509165 0.020120823731427533 0.01931166332121947 0.018514170815927922 0.01774052638590547 0.016997624681578092 0.016288995666883306 0.015616023401249398 0.014978738126832817
78.82882882882883 0.02134854340560791 0.02061068205631542 0.019828815933586576 0.019036649729469217 0.018254754473180198 0.017495412179989588 0.01676562938930257 0.016069046662015866 0.015407152539390503 0.014780072974184955
78.97897897897899 0.021022676637265588 0.020304338863985995 0.019540593859127726 0.018765129126002294 0.017998576635562563 0.017253313497870654 0.016536452835934863 0.015851741547770783 0.015200769312558983 0.014583755041797736
79.12912912912913 0.02070128912456562 0.02000208275916671 0.019256123569244513 0.018497071041581187 0.017745609666086865 0.01701420504429511 0.016310071686327716 0.01563705866726599 0.014996853502858645 0.014389765359391217
79.27927927927928 0.02038433674947438 0.01970387520233969 0.018975370891433654 0.018232444795835384 0.01749582573108557 0.01677806134229681 0.01608646243296776 0.015424976210680301 0.014795384752659664 0.014198084825785315
79.42942942942943 0.02007177519312998 0.01940967745066067 0.018698301451786244 0.017971219518557992 0.017249196819318975 0.016544856750046962 0.015865601410069183 0.015215472229107357 0.01459634257692868 0.014008694225833247
79.57957957957959 0.01976355996489702 0.019119450576799694 0.018424880698772215 0.0177133641703354 0.017005694758005716 0.01631456547750212 0.01564746482074273 0.015008524648325292 0.014399706375683498 0.01382157425911997
79.72972972972973 0.01945964643051259 0.01883315549845639 0.01815507392511977 0.017458847560005236 0.016765291231354156 0.016087161602556445 0.01543202878423872 0.014804111282183775 0.014205455446078622 0.013636705518222863
79.87987987987988 0.019159989849110486 0.01855075300698442 0.017888846288860227 0.01720763836429382 0.01652795779973247 0.01586261908653995 0.01521926928782093 0.014602209845625031 0.014013568994089695 0.013454068509542859
80.03003003003003 0.018864545391157343 0.018272203787638365 0.017626162834320183 0.01695970514869677 0.016293665915025568 0.0156409117843196 0.015009162221622623 0.014402797966957938 0.013824026142986725 0.013273643664743161
80.18018018018019 0.01857326816043393 0.017997468442172832 0.01736698852066894 0.016715016383929908 0.01606238693663619 0.015422013462869666 0.014801683394106393 0.014205853188644082 0.013636805946141788 0.013095411350056796
80.33033033033033 0.018286113221457772 0.017726507510674613 0.017111288230540235 0.0164735404631204 0.01583409214695137 0.015205897816310125 0.014596808544436348 0.014011352989793367 0.013451887398856598 0.01291935187515488
80.48048048048048 0.018003035622626055 0.01745928149266108 0.016859026789050185 0.016235245718406746 0.015608752765980637 0.014992538477880825 0.014394513354294739 0.013819274799640407 0.013269249447419943 0.012745445505525088
80.63063063063063 0.01772399041839256 0.01719575086234268 0.01661016898327721 0.016000100436674772 0.015386339963934554 0.014781909032874211 0.014194773457448679 0.013629596004703272 0.01308887099892148 0.012573672492496338
80.78078078078079 0.01744893269068893 0.01693587608490075 0.01636467957921815 0.015768072872618184 0.015166824877316793 0.014573983031116131 0.013997564451638501 0.013442293959205273 0.012910730930743474 0.012404013049345639
80.93093093093093 0.0171778175728935 0.016679617645685145 0.01612252333807163 0.01553913126620624 0.014950178621734523 0.014368733998977617 0.01380286190960506 0.013257345995163917 0.012734808099741585 0.01223644736683378
81.08108108108108 0.01691060026593226 0.016426936062910475 0.01588366503187178 0.015313243856475148 0.01473637230449107 0.014166135450368305 0.013610641388027145 0.013074729432160124 0.012561081349998334 0.012070955623766259
81.23123123123123 0.016647236056707263 0.016177791904515886 0.015648069460680494 0.015090378894826863 0.014525377036928511 0.013966160898468838 0.013420878436606797 0.012894421586801598 0.01238952951995449 0.01190751799415054
81.38138138138139 0.01638768033697522 0.01593214580443585 0.015415701466074242 0.014870504658157372 0.014317163946319173 0.01376878386655631 0.013233548606616614 0.012716399779720144 0.012220131454150199 0.011746114653967386
81.53153153153153 0.016131888620535727 0.01568995847822856 0.015186525943259645 0.014653589461486581 0.01411170418627974 0.013573977898219042 0.013048627467547811 0.01254064133841198 0.01205286600961633 0.011586725789748661
81.68168168168168 0.01587981655965603 0.015451190736985539 0.014960507855551874 0.01443960166925259 0.013908968947544816 0.013381716567343327 0.012866090644959432 0.012367123616483284 0.01188771206341035 0.01142933162767582
81.83183183183183 0.015631419960660756 0.015215803498222618 0.014737612247157432 0.014228509706228977 0.013708929469904924 0.01319197348773678 0.012685913780087403 0.012195823997821865 0.01172464851996051 0.011273912411509648
81.98198198198199 0.015386654797764814 0.014983757804970995 0.014517804255420645 0.014020282070489264 0.013511557051529132 0.013004722322197054 0.012508072552592703 0.012026719903735964 0.011563654318153037 0.011120448411471081
82.13213213213213 0.015145477228572785 0.014755014836999885 0.014301049122551868 0.013814887343197298 0.013316823058604871 0.012819936788465255 0.012332542690979439 0.0118597888003467 0.011404708438172735 0.01096891993449216
82.28228228228228 0.014907843607557186 0.014529535922901257 0.014087312206315664 0.013612294198757462 0.01312469893458621 0.0126375906705988 0.012159299979729516 0.011695008205710528 0.01124778990760016 0.010819307329580728
82.43243243243244 0.014673710498753243 0.01430728255193006 0.013876558989944868 0.01341247141455089 0.012935156208979623 0.012457657827038181 0.0119883202660613 0.011532355696682692 0.011092877803063434 0.01067159099285248
82.58258258258259 0.01444303468805539 0.014088216385319128 0.013668755094162379 0.013215387880132172 0.012748166505030783 0.012280112197686507 0.011819579477876551 0.011371808915520105 0.010939951262122606 0.010525751372171004
82.73273273273273 0.014215773194921906 0.013872299266399764 0.013463866286208088 0.013021012603717798 0.012563701548673614 0.012104927811272445 0.01165305362447303 0.011213345572184728 0.010788989488155447 0.010381768997769922
82.88288288288288 0.013991883282575689 0.013659493224170502 0.013261858489106043 0.012829314723547845 0.012381733176163657 0.0119320787923931 0.011488718793720288 0.011056943452365528 0.010639971754950168 0.010239624456843042
83.03303303303304 0.013771322462230975 0.013449760492128149 0.013062697790553489 0.012640263516095335 0.01220223334132267 0.011761539368246096 0.011326551163453357 0.01090258042645358 0.010492877411940344 0.01009929840219276
83.18318318318319 0.013554048512572657 0.013243063516234747 0.01286635045140472 0.012453828403090646 0.01202517412257936 0.011593283875053607 0.01116652700675917 0.010750234452786287 0.01034768588922276 0.009960771559994584
83.33333333333333 0.013340019487084166 0.01303936496231728 0.012672782912966673 0.012269978958924286 0.01185052772968867 0.011427286764211798 0.011008622696882527 0.01059988358285906 0.010204376702365944 0.009824024733758579
83.48348348348348 0.013129193721871362 0.012838627724464166 0.012481961799193078 0.012088684917717656 0.01167826650954524 0.011263522608149277 0.010852814715433982 0.010451505966313435 0.010062929457015125 0.00968903880798103
83.63363363363364 0.012921529844139254 0.012640814933032067 0.012293853932191307 0.011909916180076566 0.011508362951963478 0.011101966105912856 0.010699079674420667 0.010305079855710072 0.009923323851982413 0.009555794751734766
83.78378378378379 0.012716986780237258 0.012445889962283888 0.012108426337325243 0.011733642819541654 0.011340789696805612 0.010942592088491939 0.010547394294757218 0.010160583611094462 0.009785539683942017 0.009424273639747346
83.93393393393393 0.0125155237632981 0.01225381643767977 0.011925646248793638 0.01155983508875047 0.011175519538818759 0.01078537552388962 0.01039773541710647 0.010017995703955493 0.00964955685261142 0.009294456642348509
84.08408408408408 0.01231710034049497 0.012064558242644224 0.011745481115865177 0.011388463425061219 0.011012525432834486 0.010630291521828164 0.010250080007897707 0.009877294718748831 0.00951535536375459 0.00916632502003494
84.23423423423424 0.01212167637994198 0.011878079504542904 0.011567898608814426 0.01121949844241566 0.010851780498716582 0.010477315337316415 0.010104405162931498 0.009738459360487978 0.009382915332773134 0.009039860134121546
84.38438438438439 0.011929212063712249 0.011694344616331127 0.011392866624574966 0.011052910949421514 0.010693258026054567 0.010326422376127338 0.009960688110665979 0.009601468457617873 0.00925221698812483 0.008915043449687271
84.53453453453453 0.011739667891672278 0.011513318253561777 0.011220353292126655 0.010888671959117198 0.010536931478613065 0.010177588198682589 0.009818906227523344 0.00946630096510002 0.009123240674575855 0.008791856538357467
84.68468468468468 0.011553004709380752 0.011334965369718494 0.011050326977633486 0.010726752687840091 0.010382774498546738 0.010030788523724915 0.00967903703831209 0.009332935967719318 0.008995966856292692 0.008670281080933815
84.83483483483484 0.01136918370097716 0.011159251201089406 0.010882756276984717 0.010567124559579961 0.010230760908050439 0.009885999231928833 0.00954105820547436 0.009201352683217097 0.008870376119286979 0.008550298869891998
84.98498498498499 0.011188166393376893 0.010986141271376211 0.01071761001838255 0.010409759210115084 0.010080864713507881 0.0097431963693011 0.009404947539602347 0.009071530465256343 0.008746449172979561 0.00843189181866495
85.13513513513513 0.011009914660193867 0.010815601396057766 0.010554857290304046 0.010254628490944745 0.009933060111897426 0.00960235615035236 0.009270683001963454 0.008943448806225444 0.00862416685504935 0.008315041961150094
85.28528528528528 0.010834390725349459 0.01064759768652675 0.010394467432611368 0.010101704473031364 0.009787321492282746 0.009463454960928545 0.0091382427067596 0.008817087339132858 0.008503510133033871 0.008199731447773197
85.43543543543544 0.01066155716640467 0.010482096554018555 0.010236410039941019 0.009950959450365922 0.009643623438806313 0.009326469361219782 0.009007604925209758 0.008692425839811594 0.008384460106504298 0.008085942551995486
85.58558558558559 0.010491376918431607 0.010319064703098284 0.010080654965010389 0.009802365943335162 0.009501940733481904 0.00919137608833075 0.008878748101293384 0.008569444230721564 0.008266998009198792 0.007973657672705105
85.73573573573573 0.010323813276153128 0.010158469126769404 0.009927172321736627 0.009655896686697713 0.009362248358793306 0.009058152058690724 0.008751650835173342 0.008448122582347718 0.008151105211021312 0.007862859336577368
85.88588588588588 0.010158829896228499 0.010000277134634014 0.00977593248818239 0.00951152463940816 0.009224521500106324 0.008926774370311846 0.008626291888637706 0.008328441115191257 0.008036763219910306 0.007753530200416638
86.03603603603604 0.009996390799931391 0.009844456343511228 0.009626906109343322 0.009369222999821453 0.009088735547893332 0.00879722030487957 0.00850265018872945 0.008210380201632412 0.007923953683567376 0.007645653053493093
86.18618618618619 0.009836460375331871 0.009690974679022553 0.009480064098305157 0.009228965199199865 0.00895486609881113 0.008669467329692971 0.008380704829139772 0.00809392036766038 0.007812658390827888 0.007539210808459964
86.33633633633633 0.009679003379304505 0.009539800377258876 0.009335377619572972 0.009090724903513559 0.00882288895821207 0.008543493099499658 0.00826043507138112 0.007979042294475193 0.007702859273421278 0.007434186500641052
86.48648648648648 0.009523984939381756 0.009390901986231619 0.009192818112728854 0.00895447601506186 0.008692780142419507 0.0084192754580359 0.008141820353897121 0.007865726819941701 0.007594538407358379 0.007330563307491991
86.63663663663664 0.009371370552869875 0.009244248367472138 0.009052357292753927 0.008820192673924712 0.008564515879790683 0.008296792439526782 0.008024840294127027 0.007753954939547697 0.007487678014134025 0.007228324540632319
86.78678678678679 0.009221126066124272 0.009099808702526252 0.00891396714707028 0.008687849259264923 0.008438072612085618 0.00817602227003242 0.007909474676592252 0.007643707808070204 0.007382260461884809 0.007127453646717566
86.93693693693695 0.009073217703859469 0.00895755248818455 0.00877761993654432 0.008557420395253066 0.008313426995687568 0.008056943368651771 0.007795703460313462 0.007534966740695909 0.007278268266442768 0.007027934208236408
87.08708708708708 0.00892761206513893 0.008817449537422181 0.008643288196320589 0.008428880949929923 0.008190555902680302 0.007939534348595751 0.007683506779543899 0.007427713213923858 0.007175684092288376 0.006929749944461312
87.23723723723724 0.008784276119653404 0.008679469981538684 0.00851094473649552 0.008302206032290597 0.008069436421787432 0.007823774018120278 0.007572864944300904 0.007321928866461646 0.007074490753406113 0.006832884718970723
87.38738738738739 0.008643177207741558 0.008543584270925364 0.008380562644424152 0.008177370995943364 0.007950045859169986 0.007709641381294918 0.007463758441890298 0.0072175955000190984 0.006974671214107967 0.006737322534569928
87.53753753753755 0.008504283040262527 0.008409763175740489 0.00825211528941934 0.008054351440043525 0.00783236173884141 0.00759711563878691 0.007356167948095957 0.007114695080002664 0.006876208589714774 0.006643047532784524
87.68768768768768 0.00836756169833434 0.008277977786506801 0.008125576315166683 0.007933123210152231 0.007716361803466064 0.007486176188427284 0.0072500743142656305 0.007013209736113973 0.006779086147040161 0.006550043996633252
87.83783783783784 0.00823298163128764 0.008148199506246338 0.00800091964303832 0.00781366239903072 0.0076020240148366456 0.007376802625684181 0.007145458569195576 0.0069131217629416555 0.00668328730494745 0.006458296351471401
87.98798798798799 0.008100511652066529 0.00802040004180744 0.00787811947276973 0.007695945347341203 0.007489326554097353 0.0072689747440350914 0.0070423019212191885 0.006814413620526547 0.006588795634771917 0.006367789165820834
88.13813813813815 0.007970120944102958 0.007894551427390486 0.007757150282734007 0.007579948629027328 0.007378247821938852 0.007162672535236127 0.006940585758219633 0.006717067934364935 0.006495594860663949 0.00627850715004848
88.28828828828829 0.007841779057652001 0.007770626013683325 0.007637986830158738 0.007465649058914357 0.007268766438684871 0.007057876189567239 0.006840291647498184 0.00662106749579883 0.006403668859856151 0.0061904351469680916
88.43843843843844 0.007715455908441878 0.007648596466746926 0.007520604151296477 0.007353023705303333 0.007160861244273973 0.006954566096147181 0.006741401340525708 0.0065263952622024975 0.006313001662856812 0.00610355814628321
88.58858858858859 0.007591121776567816 0.007528435767189718 0.007404977549061485 0.007242049881320608 0.007054511298140112 0.0068527228425668656 0.006643896775407757 0.006433034357081345 0.006223577453610493 0.006017861280988312
88.73873873873875 0.007468747305315992 0.007410117209239256 0.00729108259544962 0.007132705144564035 0.006949695879064171 0.006752327214924385 0.0065477600659655365 0.006340968070095955 0.0061353805697156065 0.0059333298262378925
88.88888888888889 0.007348303499930084 0.007293614399729071 0.007178895145418454 0.00702496729666255 0.006846394485744915 0.006653360197679311 0.006452973506402867 0.006250179857013789 0.006048395502164552 0.0058499491992424135
89.03903903903904 0.007229761719829565 0.007178901257163329 0.007068391327738708 0.006918814382755417 0.006744586835374305 0.006555802973408683 0.006359519570990349 0.006160653339590775 0.0059626068953492675 0.005767704959090088
89.1891891891892 0.007113093675647362 0.007065952010365005 0.006959547544093506 0.006814224690898138 0.006644252863250761 0.0064596369224864435 0.006267380913557336 0.006072372305534789 0.0058779995469518285 0.005686582808286761
89.33933933933935 0.006998271439076621 0.006954741197219521 0.006852340468095774 0.006711176751561856 0.006545372722443217 0.006364843622732294 0.006176540367456126 0.0059853207088963216 0.005794558407757055 0.005606568593844292
89.48948948948949 0.006885267435120204 0.006845243663418675 0.00674674704423049 0.006609649336835949 0.006447926783179215 0.006271404849054037 0.006086980952792872 0.005899482668733829 0.0057122685814079855 0.00552764830307074
89.63963963963964 0.006774054440105144 0.006737434561111267 0.006642744486770411 0.006509621459525549 0.0063518956321571675 0.006179302572744354 0.0059986858671469915 0.005814842469071555 0.005631115324105927 0.005449808065175414
89.7897897897898 0.006664605579694107 0.006631289347513516 0.006540310279217759 0.006411072372422649 0.00625726007178542 0.0060885189609562705 0.005911638485121505 0.005731384558576211 0.005551084044270624 0.005373034151085141
89.93993993993995 0.006556894326861567 0.006526783783487857 0.006439422172388977 0.006313981567448245 0.006164001119350219 0.005999036376061183 0.005825822359332851 0.005649093550099694 0.005472160302693083 0.005297312973194789
90.09009009009009 0.006450894499694537 0.006423893928879984 0.006340058183155689 0.006218328774760023 0.006072100006307075 0.005910837374940668 0.005741221219614255 0.005567954220169095 0.005394329811629102 0.00522263108505978
90.24024024024024 0.006346580251094676 0.006322596136603163 0.006242196593288967 0.006124093961831891 0.005981538178588933 0.005823904708220991 0.005657818972129548 0.005487951508425567 0.0053175784341519755 0.005148975179280987
90.3903903903904 0.006243926072828362 0.006222867061190777 0.006145815948125309 0.006031257332493948 0.005892297293819085 0.005738221319542589 0.005575599701368671 0.005409070517013706 0.005241892183829481 0.005076332088333507
90.54054054054055 0.0061429067963672725 0.006124683652651122 0.0060508950552068865 0.0059397993197775655 0.005804359220663949 0.005653770344857041 0.005494547672263947 0.0053312965100202345 0.005167257224165508 0.005004688784860885
90.69069069069069 0.006043497587257345 0.006028023154316716 0.0059574129829029114 0.00584970058783932 0.005717706037946614 0.005570535111207858 0.005414647321057365 0.005254614913758733 0.00509365986800142 0.004934032380538811
90.84084084084084 0.005945673942574731 0.005932863100893315 0.005865349057050606 0.005760942035712972 0.005632320033508254 0.005488499135897945 0.005335883257842963 0.005179011314781096 0.005021086576878456 0.004864350125552753
90.990990990991 0.005849411688362918 0.005839181316486804 0.005774682854135381 0.005673504792637496 0.005548183703019742 0.0054076461255037145 0.005258240265682027 0.005104471459282952 0.0049495239603625845 0.004795629408051939
91.14114114114115 0.0057546869770581585 0.005746955912404872 0.005685394209301413 0.005587370216707959 0.0054652797487449506 0.0053279599748381964 0.005181703299521449 0.005030981252513534 0.004878958775536387 0.004727857753411992
91.29129129129129 0.005661476284279 0.005656165280066814 0.005597463211293253 0.005502519893504773 0.005383591078257375 0.005249424765873582 0.005106257485303784 0.004958526757948132 0.0048093779264355326 0.004661022822459242
91.44144144144144 0.005569756400455929 0.005566788093664735 0.005510870200238634 0.005418935634705989 0.005303100803388543 0.005172024766717939 0.005031888124134887 0.004887094196424997 0.004740768462749918 0.0045951124122879635
91.5915915915916 0.005479504435352639 0.005478803308705941 0.0054255957658708625 0.005336599476674326 0.005223792239858529 0.00509574443059178 0.004958580685942873 0.0048166699452479225 0.004673117579275741 0.004530114455284613
91.74174174174175 0.005390697814241246 0.0053921901582875634 0.005341620745737328 0.00525549367475286 0.005145648904213679 0.005020568394384551 0.004886320807727012 0.004747240537255368 0.004606412615105147 0.004466017018237798
91.89189189189189 0.005303314274021148 0.0053069281507984725 0.005258926223399093 0.005175600703887533 0.005068654512957594 0.004946481477561223 0.004815094293782334 0.0046787926598903795 0.004540641052780498 0.004402808301593774
92.04204204204204 0.005217331860390025 0.00522299706761079 0.005177493523608988 0.005096903260452663 0.004992792981224894 0.004873468680934382 0.004744887114479133 0.004611313155241901 0.004475790517421644 0.00434047663869384
92.1921921921922 0.00513272892502135 0.005140376960766094 0.005097304210699523 0.00501938425829574 0.004918048421314095 0.004801515185402596 0.004675685404991141 0.004544789018052361 0.004411848775827244 0.004279010494901804
92.34234234234235 0.005049484122754082 0.005059048149573701 0.005018340090619402 0.004943026827074992 0.0048444051411889715 0.0047306063506612536 0.0046074754656423205 0.004479207394480954 0.004348803735632379 0.004218398466675666
92.49249249249249 0.0049675764069449894 0.0049789912164375965 0.004940583206704166 0.0048678143105866855 0.0047718476429494915 0.004660727714055012 0.004540243763342213 0.004414555581411484 0.004286643444945612 0.004158629281035104
92.64264264264264 0.0048869850217949625 0.00490018700837175 0.004864015837646895 0.004793730265085714 0.0047003606212731 0.004591864989342106 0.004473976924439896 0.004350821025394641 0.004225356090584647 0.004099691794614032
92.7927927927928 0.004807689508296775 0.004822616633009498 0.004788620495464531 0.004720758457595796 0.004629928962310636 0.004524004064920743 0.004408661735726741 0.004287991321568127 0.004164929997270959 0.004041574992811606
92.94294294294295 0.0047296696981054065 0.004746261456050686 0.004714379923462097 0.004648882861955483 0.004560537742976773 0.004457131002654654 0.004344285143279017 0.004226054212555222 0.004105353626739771 0.003984267988940351
93.09309309309309 0.0046529057101247755 0.004671103098825251 0.004641277094060499 0.004578087658229879 0.0044921722274248186 0.0043912320364820675 0.004280834251107169 0.00416499758734255 0.004046615576734941 0.003927760023362951
93.24324324324324 0.004577377947513863 0.004597123435866746 0.0045692952043616475 0.004508357232729258 0.004424817866201874 0.004326293570999601 0.004218296319866741 0.004104809480139334 0.003988704579986055 0.00387204046179712
93.3933933933934 0.0045030670947093015 0.004524304592374952 0.004498417676585218 0.004439676175008211 0.004358460294691924 0.004262302180026804 0.004156658768864312 0.004045478070031699 0.003931609503168381 0.003817098794785139
93.54354354354355 0.004429954114468572 0.004452628937860724 0.0044286281560550625 0.004372029276077716 0.004293085331477296 0.004199244605151841 0.004095909171831655 0.003986991679409907 0.003875319345846063 0.0037629246373449957
93.69369369369369 0.0043580202425808085 0.004382079087134085 0.004359910508480284 0.00430540152662168 0.004228678976683404 0.004137107754258955 0.004036035254617955 0.003929338772118264 0.003819823239542761 0.003709507727643821
93.84384384384384 0.0042872469841829935 0.0043126378987081515 0.004292248817841357 0.004239778115220906 0.004165227410307293 0.0040758787000639615 0.003977024894903512 0.0038725079527490267 0.0037651104474762946 0.0036568379260445865
93.993993993994 0.004217616115188436 0.004244288471010461 0.004225627384285833 0.0041751444265760405 0.004102716990530569 0.004015544680014078 0.0039188661208048444 0.0038164879654577263 0.0037111703622690127 0.00360490521414698
94.14414414414415 0.0041491096770388215 0.0041770141398432105 0.004160030722036538 0.004111486036393461 0.004041134252558422 0.003956093093579807 0.0038615471094537957 0.003761267692766205 0.0036579925051631696 0.00355369969377903
94.29429429429429 0.004081709973666949 0.004110798475855655 0.0040954435563934685 0.004048788711283749 0.003980465907311413 0.003897511500230339 0.003805056186438572 0.0037068361543538815 0.0036055665250510722 0.0035032115855843566
94.44444444444444 0.004015399568503532 0.0040456252820315125 0.004031850818795283 0.003987038409513746 0.003920698838358212 0.003839787618502008 0.00374938182650724 0.003653182505837579 0.003553882197376522 0.003453431228595167
94.5945945945946 0.003950161281510594 0.003981478590477376 0.003969237649572861 0.0039262212773392285 0.003861820100862184 0.0037829093244908813 0.0036945126482401795 0.00360029603754031 0.0035029294230273494 0.0034043490791766514
94.74474474474475 0.003885978186193284 0.003918342658455721 0.003907589394147803 0.003866323647123806 0.0038038169198998406 0.0037268646503358584 0.00364043741402851 0.0035481661737576365 0.0034526982272193047 0.00335595570995036
94.89489489489489 0.0038228336034239847 0.003856201968763422 0.0038468916005886776 0.003807332035465485 0.003746676688755018 0.0036716417826926696 0.0035871450288213025 0.003496782471696077 0.0034031787583717445 0.0033082418088036603
95.04504504504504 0.0037607111009048183 0.0037950412261037406 0.0037871300174430133 0.0037492331413329096 0.0036903869672063466 0.0036172290611989283 0.003534624538697384 0.0034461346191890854 0.0033543612870848456 0.0032611981779002604
95.1951951951952 0.0036995944916312995 0.003734845354463377 0.0037282905915821275 0.00369201384420736 0.003634935479808403 0.0035636149769304615 0.003482865129449911 0.003396212433991423 0.0033062362055029915 0.003214815732693081
95.34534534534535 0.003639467829632945 0.0036755994946099024 0.0036703594660607982 0.003635661200551879 0.0035803101141666273 0.003510788171098482 0.003431856127174737 0.003347005862549051 0.0032587940253953214 0.0031690855007904433
95.49549549549549 0.0035803154070285985 0.003617289001610464 0.0036133229768692274 0.003580162442823068 0.003526498919744568 0.0034587374349963197 0.0033815869954606434 0.003298504978757119 0.0032120253772481944 0.0031239986197007926
95.64564564564564 0.003522121751110419 0.0035598994423254667 0.003557167650755188 0.0035255049788948008 0.003473490106191992 0.0034074517062033594 0.003332047333004345 0.003250699982713258 0.0031659210091959304 0.0030795463374797324
95.7957957957958 0.0034648716214589733 0.0035034165908946918 0.0035018802047698783 0.0034716763892870006 0.00342127204086339 0.0033569200676070127 0.003283226873000118 0.0032035811994664434 0.0031204717858841933 0.003035720011445873
95.94594594594595 0.0034085500068068526 0.003447826427948506 0.003447447543218042 0.0034186644252973686 0.0033698332475453783 0.0033071317461184128 0.00323511548172436 0.0031571390777614915 0.003075668687329847 0.0029925111069346775
96.09609609609609 0.0033531421194267666 0.0033931151388193 0.0033938567555214186 0.0033664570071470713 0.003319162404776964 0.0032580761111492586 0.0031877031571105868 0.003111364189058925 0.0030315028077775117 0.002949911196281607
96.24624624624624 0.0032986333957107966 0.0033392691103534956 0.003341095114101838 0.0033150422221419696 0.0032692483441728614 0.003209742673086945 0.003140980027756871 0.003066247226772068 0.002987965354552914 0.002907911957809457
96.3963963963964 0.0032450094928821813 0.003286274928466146 0.0032891500722834763 0.003264408322844366 0.0032200800487512935 0.0031621210817681647 0.0030949363530028144 0.003021779003918668 0.0029450476470650744 0.0028665051748209035
96.54654654654655 0.0031922562856262003 0.0032341193757183446 0.003238009262126517 0.0032145437234954166 0.003171646651252887 0.0031152011249508506 0.003049562519089622 0.0029779504523248473 0.0029027411162125005 0.0028256827344575134
96.6966966966967 0.0031403598632773954 0.0031827894289191256 0.0031876604905383757 0.003165436999118582 0.0031239374322398327 0.0030689727267845194 0.003004849038528607 0.002934752621424102 0.002861037302310406 0.002785436625690336
96.84684684684684 0.003089306527038063 0.0031322722562556597 0.0031380917390327967 0.0031170768850309377 0.003076941818667965 0.0030234259469147217 0.0029607865488550512 0.0028921766770207643 0.0028199278542569736 0.002745758939677362
96.996996996997 0.0030390827872296138 0.003082555213704803 0.003089291161819255 0.0030694522740779763 0.003030649382232054 0.0029785509795261724 0.0029173658112371663 0.0028502139000538603 0.0027794045284676287 0.0027066418684768747
97.14714714714715 0.002989675360017554 0.003033625844921614 0.0030412470832360886 0.00302255221481113 0.0029850498376455727 0.0029343381500137127 0.002874577709044069 0.0028088556853614966 0.0027394591877488695 0.002668077703864575
97.2972972972973 0.0029410711631481026 0.0029854718780640325 0.002993947995692405 0.0029763659096813944 0.0029401330409808287 0.00289077791433558 0.0028324132477760824 0.002768093540445739 0.0027000838001731906 0.002630058836320766
97.44744744744744 0.0028932573160508333 0.002938081223347655 0.0029473825576298036 0.002930882713250295 0.0028958889880127403 0.002847860857564118 0.002790863552794119 0.0027279190843713485 0.0026612704379552644 0.002592577754023921
97.5975975975976 0.002846221136178622 0.0028914419707204066 0.00290153959150502 0.0028860921304140158 0.0028523078125660822 0.002805577692409168 0.002749919867425153 0.002688324047120114 0.0026230112763293988 0.0025556270418512993
97.74774774774775 0.0027999501362014844 0.0028455423875622787 0.002856408081466472 0.0028419838133257173 0.0028093797850727007 0.002763919257745173 0.0027095735520643034 0.002649300267432571 0.0025852985925468573 0.0025191993802597835
97.8978978978979 0.0027544320213695643 0.0028003709163937937 0.0028119771702224275 0.0027985475603359406 0.002767095311509111 0.002722876517141867 0.0026698160828299896 0.0026108396918756746 0.0025481247651031242 0.0024832875435059263
98.04804804804805 0.0027096546869087414 0.0027559161715591876 0.002768236158946727 0.002755773315223193 0.002725444930809231 0.002682440557398495 0.0026306390502191116 0.0025729343737160796 0.0025114822720057996 0.002447884399772113
98.1981981981982 0.002665606215449923 0.002712166937753416 0.0027251745046957604 0.0027136511647446165 0.0026844193136111643 0.002642602587092913 0.0025920341582572615 0.002535576471723371 0.002475363689893963 0.0024129829099163004
98.34834834834835 0.0026222748735736444 0.002669112168243559 0.0026827818183220997 0.002672171336892162 0.0026440092607269315 0.002603353936128475 0.002553993225105259 0.0024987582489772427 0.002439761692978444 0.002378576126359854
98.4984984984985 0.002579649108931615 0.002626740982232962 0.0026410478625242258 0.0026313241991660716 0.00260420570157679 0.0025646860535264555 0.0025165081779220592 0.0024624720716785583 0.002404669051952935 0.0023446571921005707
98.64864864864865 0.002537717549558837 0.0025850426626614735 0.0025999625499172614 0.0025911002568665656 0.0025649996926344052 0.002526590505497586 0.0024795710527617193 0.002426710407964324 0.0023700786329090397 0.002311219339733447
98.7987987987988 0.0024964690004697413 0.002544006654031101 0.002559515941125504 0.0025514901514006065 0.002526382415883011 0.002489058974491066 0.0024431739935382867 0.002391465826777523 0.0023359833962552246 0.002278255890479682
98.94894894894895 0.0024558924411708294 0.002503622560257955 0.002519698242313347 0.002512484657685916 0.0024883451771800648 0.002452083257796001 0.00240730925069247 0.002356730997224394 0.0023023763956397042 0.002245760253106284
99.0990990990991 0.002415977023215204 0.002463880142274249 0.0024804998032051957 0.00247407468297611 0.002450879404748676 0.0024156552661500413 0.0023719691798582774 0.002322498686737799 0.002269250776998228 0.002213725922337705
99.24924924924925 0.002376712067788996 0.002424769315111818 0.0024419111162033726 0.0024362512658805836 0.002413976647775498 0.0023797670223551777 0.0023371462405296717 0.0022887617600096254 0.002236599777763669 0.0021821464788279103
99.3993993993994 0.002338087063316688 0.0023862801472109203 0.002403922814018871 0.0023990055742288334 0.002377628574835552 0.0023444106599005304 0.002302832994727207 0.002255513177959819 0.0022044167252629433 0.002151015587964427
99.54954954954955 0.002300091662089808 0.002348402857859762 0.002366525667827304 0.0023623289034303578 0.0023418269723927574 0.0023095784215920296 0.0022690221056647 0.00222274599660156 0.0021726950358779045 0.0021203269988272363
99.6996996996997 0.002262715678648541 0.0023111278150575 0.002329710585448711 0.002326212674852738 0.002306563743310308 0.002275262658298459 0.002235706336838621 0.0021904533659126047 0.0021414282140301533 0.002090074543241561
99.84984984984985 0.002225949087951104 0.002274445533473592 0.002293468609549044 0.002290648434218527 0.002271830905370804 0.002241455828394236 0.0022028785578636595 0.0021586285287128197 0.0021106098511489207 0.0020602521348390946
100.0 0.002189782022651423 0.002238346672432271 0.002257790915830327 0.0022556278500178843 0.0022376205898313375 0.0022081504952860126 0.0021705317349010596 0.002127264819547785 0.0020802336246447243 0.0020308537681279896
100.15015015015015 0.002154204770826502 0.0022028220339164388 0.0022226688104559048 0.002221142711126344 0.00220392504029251 0.0021753393263300117 0.0021386589292600898 0.0020963556635910027 0.0020502932968887878 0.0020018735174748073
100.30030030030031 0.002119207773734039 0.0021678625600047275 0.0021880937290828678 0.002187184925685381 0.0021707366109041107 0.0021430150916666407 0.002107253298065073 0.0020658945759506812 0.0020207827141981104 0.0019733055357428722
100.45045045045045 0.002084781623600764 0.0021334593312991976 0.0021540572352448813 0.0021537465201449035 0.0021380477649594765 0.002111170662924375 0.0020763080930218864 0.002035875160192178 0.001991695805945815 0.0019451440540680937
100.6006006006006 0.0020509170613596792 0.002099603565314153 0.0021205510183895295 0.002120819637296942 0.0021058510735562372 0.0020797990119326595 0.002045816659184445 0.0020062911071669033 0.001963026583770065 0.0019173833807560026
100.75075075075075 0.002017604973636275 0.002066286614298872 0.0020875668921718758 0.0020883965347461893 0.002074139214201114 0.002048893209443718 0.002015772433758694 0.0019771361940831454 0.0019347691401216905 0.0018900179003214217
100.90090090090091 0.0019848363916505347 0.002033499963340743 0.0020550967927686027 0.0020564695833982954 0.0020429049694267874 0.0020184464238630316 0.001986168945924948 0.0019484042834462926 0.0019069176474723509 0.0018630420725921425
101.05105105105105 0.001952602488982419 0.002001235228492661 0.002023132777213135 0.0020250312659663284 0.0020121412254208355 0.001988451919988323 0.001956999814536913 0.001920089322006675 0.0018794663573591882 0.001836450431821466
101.2012012012012 0.0019208945793053346 0.00196948415492494 0.0019916670216296446 0.001994074175493235 0.0019818409707052878 0.0019589030580540105 0.0019282587466982793 0.001892185339714923 0.001852409599421853 0.001810237585809827
101.35135135135135 0.0018897041143171186 0.0019382386149449377 0.001960691819123118 0.0019635910133562295 0.0019519972948745235 0.001929793292849903 0.0018999395368868924 0.0018646864486847766 0.0018257417804465948 0.0017843982149458129
101.50150150150151 0.0018590226816996274 0.0019074906056743472 0.0019301995789302155 0.001933574588112554 0.0019226033871096978 0.0019011161715200764 0.0018720360657363217 0.0018375868421636689 0.0017994573834173118 0.001758927070987805
101.65165165165165 0.001828842003107172 0.0018772322481789621 0.0019001828245870584 0.0019040178144496512 0.00189365253492129 0.001872865332789101 0.001844542298817444 0.0018108807937773114 0.0017735509665735122 0.0017338189767791984
101.8018018018018 0.0017991539320186848 0.0018474557853981346 0.0018706341922907121 0.0018749137114825892 0.001865138122852417 0.0018450345057930253 0.001817452285506531 0.0017845626563914691 0.0017480171625656308 0.0017090688252192365
101.95195195195195 0.0017699504512855146 0.0018181535803422609 0.0018415464293333778 0.001846255401343263 0.001837053631189326 0.0018176175088981826 0.0017907601626917923 0.0017586268608828838 0.0017228506776468151 0.001684671578373723
102.10210210210211 0.0017412236720516323 0.0017893181143692392 0.0018129123925565648 0.0018180361077869056 0.0018093926346845009 0.0017906082485300832 0.001764460149961736 0.0017330679153084497 0.0016980462904586915 0.0016606222666345537
102.25225225225225 0.0017129658315405824 0.001760941985484946 0.001784725046825486 0.001790249154816172 0.001782148801292387 0.0017640007180122754 0.001738546546366777 0.001707880403927239 0.0016735988512538412 0.0016369159878880989
102.4024024024024 0.0016851692911123283 0.0017330179066678965 0.0017569774632206514 0.0017628879653205786 0.0017553158909506344 0.001737788996414955 0.0017130137311602216 0.001683058986230853 0.001649503281005655 0.0016135479066925835
102.55255255255256 0.0016578265343920105 0.001705538704206813 0.0017296628174819095 0.0017359460592464625 0.0017288877543297282 0.0017119672474157654 0.0016878561627035379 0.0016585983959820283 0.001625754570518841 0.0015905132533904967
102.70270270270271 0.001630930165425293 0.0016784973152069 0.0017027743891116426 0.0017094170525689335 0.0017028583315796234 0.0016865297185968582 0.0016630683774157941 0.0016344934402613563 0.0016023477795474182 0.0015678073230501897
102.85285285285285 0.0016044729068603815 0.0016518867866300564 0.0016763055596143847 0.0016832946563187894 0.0016772216511353577 0.0016614707400462389 0.0016386449895401882 0.0016107389985220155 0.0015792780359201487 0.0015454254750908501
103.003003003003 0.0015784475979213662 0.0016257002741021105 0.0016502498110519323 0.001657572675020195 0.0016519718285172235 0.0016367847229764151 0.0016145806891926873 0.0015873300217960446 0.0015565405346732698 0.0015233631323474028
103.15315315315316 0.0015528471925754651 0.001599931039952941 0.0016246007246208255 0.0016322450054018294 0.0016271030651431255 0.0016124661588581201 0.0015908702411990719 0.0015642615318238577 0.0015341305372875375 0.0015016157802547423
103.30330330330331 0.0015276647581776992 0.001574572451648114 0.0015993519792494408 0.0016073056351250034 0.0016026096471529047 0.001588509618345237 0.0015675084842408195 0.0015415286198365468 0.0015120433709266059 0.0014801789660662961
103.45345345345345 0.0015028934735766004 0.0015496179802421677 0.0015744973502148556 0.001582748641528926 0.0015784859442607602 0.0015649097502102468 0.0015444903297802983 0.0015191264458042815 0.0014902744273263076 0.0014590482980812588
103.6036036036036 0.0014785266273803577 0.0015250611988535494 0.001550030707763428 0.0015585681903932088 0.0015547264087654642 0.0015416612802900004 0.0015218107613273525 0.00149705023754442 0.0014688191620881419 0.0014382194448805809
103.75375375375376 0.0014545576162748176 0.0015008957811612764 0.0015259460149985734 0.0015347585346780653 0.0015313255742280538 0.001518759010441685 0.001499464836554827 0.001475295289836033 0.0014476730938626347 0.0014176881344918203
103.90390390390391 0.0014309799433657 0.00147711549978444 0.00150223732721498 0.001511314012537149 0.0015082780543747704 0.001496197817508745 0.001477447682337335 0.0014538569635428858 0.0014268318035361683 0.0013974501534249602
104.05405405405405 0.0014077872165408573 0.0014537142244924381 0.0014788987908368515 0.0014882290469783812 0.0014855785420209875 0.0014739726523401847 0.0014557544942111643 0.0014327306847448052 0.0014062909334256082 0.0013775013463590915
104.2042042042042 0.001384973146499499 0.0014306859214059456 0.0014559246418110146 0.001465498144722618 0.0014632218079786209 0.00145207853916147 0.0014343805359424092 0.001411911943877274 0.0013860461864806067 0.001357837615252853
104.35435435435436 0.001362531545459878 0.0014080246513242048 0.001433309204311788 0.0014431158948049352 0.0014412026999761154 0.001430510574055087 0.0014133211385254868 0.0013913962949633832 0.0013660933254935107 0.0013384549185949262
104.50450450450451 0.001340456325774397 0.0013857245682836106 0.001411046889463453 0.0014210769674121704 0.0014195161415908551 0.001409263924063534 0.0013925716996544687 0.0013711793549154297 0.0013464281724073772 0.001319349270685345
104.65465465465465 0.0013187414982174784 0.001363779918164402 0.0013891321940803613 0.0013993761127358724 0.0013981571311955958 0.0013883338262930002 0.0013721276850892888 0.0013512568023589524 0.0013270466075842532 0.0013005167409255514
104.8048048048048 0.0012973811704649076 0.0013421850373173828 0.0013675596994246557 0.0013780081598406535 0.001377120740918228 0.001367715586952563 0.00135198462421499 0.001331624376952353 0.0013079445688258114 0.0012819534531172566
104.95495495495496 0.0012763695455970286 0.0013209343512106636 0.0013463240699314258 0.0013569680155480024 0.0013564021156053285 0.001347404580403696 0.0013321381099530032 0.001312277878585675 0.0012891180507249424 0.0012636555847702138
105.10510510510511 0.001255700920625747 0.0013000223730856445 0.001325420051632562 0.0013362506632796296 0.0013359964718057393 0.0013273962482199004 0.0013125837981094025 0.0012932131665759647 0.0012705631039202025 0.001245619366401446
105.25525525525525 0.0012353696850453783 0.001279443702248036 0.0013048424714789996 0.00131585116162072 0.0013158990967638813 0.0013076860982563084 0.0012933174064319048 0.0012744261588707214 0.0012522758343555486 0.0012278410803278617
105.4054054054054 0.0012153703193647253 0.0012591930231276324 0.001284586236053574 0.0012957646437606286 0.0012961053474245996 0.0012882697037290606 0.0012743347144045431 0.0012559128312592698 0.0012342524025474046 0.0012103170605372324
105.55555555555556 0.0011956973926636498 0.001239265104098603 0.0012646463303389007 0.0012759863163080399 0.001276610649449564 0.001269142702421413 0.0012556315642919204 0.0012376692165919272 0.0012164890228589685 0.00119304369212416
105.70570570570571 0.0011763455623498285 0.0012196547960707464 0.0012450178165652837 0.0012565114581828674 0.0012574104962456642 0.0012503007959628744 0.0012372038566744353 0.0012196914040067772 0.001198981962781586 0.0011760174104448221
105.85585585585586 0.0011573095729165658 0.0012003570312369915 0.0012256958330748803 0.0012373354195783079 0.0012385004480942865 0.0012317397484992265 0.001219047550755094 0.0012019755382204885 0.001181727542223079 0.0011592347004620385
106.006006006006 0.0011385842542578572 0.0011813668218389097 0.0012066755932020625 0.0012184536209371732 0.0012198761311457572 0.0012134553860058198 0.001201158663636963 0.0011845178191699913 0.0011647221328756358 0.0011426920960983006
106.15615615615616 0.0011201645203402495 0.0011626792589501018 0.0011879523841699083 0.0011998615519424616 0.0012015332364275601 0.0011954435954381322 0.0011835332694388563 0.0011673145006792153 0.0011479621578419222 0.0011263861795967791
106.30630630630631 0.0011020453678974777 0.0011442895112773839 0.0011695215658796118 0.0011815547705221667 0.0011834675189646496 0.0011777003238790007 0.001166167499707239 0.0011503618898536549 0.001131444090404987 0.0011103135808903544
106.45645645645646 0.001084221875147846 0.0011261928239012673 0.0011513785696243065 0.0011635289017611285 0.001165674796867227 0.0011602215776955254 0.0011490575427548562 0.0011336563464283023 0.0011151644535148009 0.001094470976978663
106.6066066066066 0.0010666892005343756 0.001108384516985008 0.0011335188975124 0.0011457796366936407 0.001148150950429457 0.0011430034217055091 0.001132199641597783 0.0011171942820525002 0.0010991198191662407 0.0010788550911820232
106.75675675675676 0.0010494425813515728 0.001090859984916071 0.0011159381212207304 0.0011283027318366586 0.0011308919212389347 0.0011260419783532417 0.001115590092660468 0.0011009721595827604 0.0010833068077398438 0.0010634626924227333
106.90690690690691 0.0010324773310276627 0.0010736146950502431 0.0010986318809421039 0.0011110940080538657 0.0011138937112967514 0.0011093334268944773 0.00109922524568441 0.0010849864923834541 0.0010677220873498109 0.0010482905949996417
107.05705705705707 0.001015788839922021 0.0010566441865825337 0.0010815958843630213 0.0010941493495978268 0.0010971523821494255 0.0010928740026941756 0.0010831015028763 0.0010692338436352185 0.001052362373199109 0.0010333356578145388
107.2072072072072 0.0009993725738996863 0.001039944069442903 0.0010648259056559091 0.0010774647031855265 0.0010806640541837738 0.0010766599966241077 0.0010672153195465997 0.0010537108256509766 0.0010372244269415934 0.001018594783774528
107.35735735735736 0.0009832240728138751 0.001023510023208091 0.0010483177844857346 0.0010610360770866856 0.001064424905675254 0.001060687753841314 0.0010515632036894671 0.0010384140992040745 0.0010223050560510078 0.0010040649192081575
107.50750750750751 0.0009673389493512877 0.001007337796029426 0.0010320674250309234 0.001044859540224806 0.0010484311718691932 0.0010449536731941878 0.0010361417123959037 0.0010233403730498982 0.0010076011132034558 0.0009897430532889778
107.65765765765767 0.0009517128878986358 0.0009914232035718733 0.0010160707948992265 0.0010289312212908362 0.0010326791442301338 0.0010294542064779395 0.0010209474525394847 0.0010084864030848804 0.0009931094958545812 0.0009756262174664929
107.8078078078078 0.0009363416434304176 0.0009757621278735654 0.001000323924205558 0.0010132473077767191 0.0010171651696313348 0.0010141858576835337 0.0010059770800743858 0.000993848991642382 0.0009788271454293181 0.0009617114849045212
107.95795795795796 0.0009212210404179205 0.0009603505164228494 0.000984822904776719 0.0009978040450758607 0.0010018856495546573 0.0009991451822557525 0.0009912272993350285 0.0009794249869238079 0.0009647510466881279 0.0009479959699017093
108.10810810810811 0.0009063469714538987 0.0009451843811553997 0.0009695638891356761 0.0009825977358317067 0.00098683703930072 0.0009843287863602597 0.0009766948623506834 0.0009652112823649019 0.0009508782272013938 0.0009344768270995609
108.25825825825827 0.0008917153944374894 0.000930259797426735 0.0009545430895857264 0.0009676247389951895 0.0009720158472091533 0.0009697333261595032 0.0009623765683720416 0.0009512048160094016 0.0009372057567645571 0.0009211512512705182
108.4084084084084 0.000877322334318066 0.0009155729030281943 0.0009397567773077484 0.0009528814689923386 0.000957418633889336 0.0009553555070973143 0.0009482692644056126 0.0009374025698899535 0.0009237307468199877 0.000908016476731573
108.55855855855856 0.0008631638813598237 0.0009011198972174162 0.0009252012814703795 0.0009383643949050325 0.0009430420115011828 0.0009411920832465831 0.0009343698428766295 0.000923801569416151 0.0009104503498854758 0.0008950697767608786
108.70870870870871 0.0008492361898339274 0.0008868970397631779 0.0009108729883530215 0.0009240700396632425 0.000928882642975953 0.0009272398567335571 0.0009206752414326209 0.0009103988827695928 0.0008973617589892558 0.0008823084630723557
108.85885885885887 0.0008355354770153988 0.000872900650004401 0.0008967683404783191 0.0009099949792486393 0.0009149372412571118 0.0009134956767940206 0.0009071824425502235 0.0008971916203058038 0.0008844622071114216 0.0008697298852969834
109.009009009009 0.0008220580221993386 0.00085912710589415 0.0008828838356896003 0.0008961358419091958 0.00090120256858883 0.0008999564391952489 0.000893888472983479 0.000884176934098641 0.0008717489666316416 0.0008573314304707572
109.15915915915916 0.0008088001657364738 0.0008455728430567182 0.0008692160263852768 0.0008824893073156413 0.000887675435796371 0.0008866190855794548 0.0008807904032295324 0.0008713520173601353 0.0008592193488984075 0.0008451105225292787
109.30930930930931 0.0007957583080880508 0.0008322343539723169 0.0008557615186969014 0.0008690521058388088 0.0008743527015758408 0.0008734806028046545 0.0008678853470023622 0.0008587141036342326 0.0008468707037026091 0.0008330646218089593
109.45945945945947 0.0007829289085063109 0.0008191081870505936 0.0008425169716508382 0.0008558210178469157 0.0008612312717931307 0.0008605380222938451 0.0008551704584078843 0.000846260466360307 0.0008347004185345979 0.0008211912244593426
109.6096096096096 0.0007703084828113879 0.000806190945753753 0.0008294790963625442 0.0008427928729242284 0.0008483080987919263 0.0008477884193923826 0.0008426429323311787 0.0008339884183161823 0.0008227059181768516 0.0008094878619790638
109.75975975975976 0.0007578936047396333 0.0007934792877341432 0.0008166446552425018 0.0008299645491375421 0.0008355801807120257 0.0008352289127334079 0.0008303000056187973 0.0008218953110673413 0.0008108846641891979 0.000797952100860377
109.90990990990991 0.0007456809042990317 0.0007809699239846113 0.0008040104612136814 0.0008173329723130447 0.0008230445609065813 0.0008228566636112068 0.0008181389553580352 0.0008099785344229433 0.0007992341543994296 0.0007865815420373553
110.06006006006007 0.0007336670667325908 0.0007686596180014192 0.0007915733769403742 0.0008048951153234313 0.0008106983272073572 0.0008106688754060136 0.0008061570982725634 0.0007982355158985246 0.000787751922400102 0.0007753738204152818
110.2102102102102 0.0007218488316319402 0.0007565451849605627 0.0007793303140599306 0.0007926479973851742 0.000798538611231566 0.0007986627930894598 0.000794351790123626 0.0007866637201852964 0.0007764355370514398 0.000764326604406146
110.36036036036036 0.000710222992067047 0.0007446234909195094 0.0007672782323945508 0.0007805886833632986 0.0007865625877754065 0.0007868357023947791 0.0007827204259758416 0.0007752606486259244 0.0007652826019902446 0.0007534375954701444
110.51051051051051 0.0006987863937279152 0.0007328914520005426 0.0007554141392752598 0.0007687142830363538 0.0007747674741789114 0.0007751849293087568 0.0007712604395566805 0.0007640238387325482 0.0007542907551447264 0.0007427045276631626
110.66066066066067 0.0006875359339739239 0.0007213460336032743 0.000743735088795971 0.0007570219504790821 0.0007631505296994315 0.0007637078395000567 0.0007599693017154341 0.0007529508637577469 0.0007434576682835429 0.0007321251671901694
110.8108108108108 0.0006764685611189323 0.0007099842496317893 0.0007322381810902621 0.0007455088834017217 0.0007517090548936564 0.0007524018377436491 0.0007488445204589253 0.0007420393320182539 0.0007327810466366645 0.0007216973119498081
110.96096096096096 0.0006655812736430271 0.0006988031617299557 0.0007209205616237968 0.0007341723224793933 0.0007404403910080402 0.0007412643673528215 0.0007378836404544421 0.0007312868864652066 0.0007222586282553645 0.0007114187910407151
111.11111111111111 0.0006548711193644246 0.0006877998785281496 0.0007097794204970159 0.0007230095507058029 0.0007293419193780148 0.0007302929096186741 0.0007270842425432906 0.0007206912042026023 0.000711888183611928 0.0007012874644329474
111.26126126126127 0.0006443351946618232 0.000676971554901196 0.0006988119917579266 0.0007120178927561032 0.0007184110608607602 0.0007194849832569648 0.0007164439426782862 0.0007102499960043292 0.0007016675151575444 0.000691301222511458
111.41141141141141 0.0006339706437126513 0.0006663153912373705 0.0006880155527248673 0.000701194714358812 0.0007076452752295667 0.0007088381438622067 0.0007059603912504662 0.000699961005837386 0.0006915944568750089 0.0006814579856488945
111.56156156156156 0.0006237746577471958 0.0006558286327498208 0.0006773874233304426 0.0006905374216766564 0.0006970420605879974 0.0006983499833909045 0.000695631273604702 0.0006898220103911856 0.0006816668738370786 0.0006717557037913704
111.71171171171171 0.0006137444737220064 0.0006455085687751559 0.0006669249654742189 0.0006800434606979627 0.0006865989528120216 0.0006880181296991051 0.0006854543090543544 0.0006798308186128672 0.000671882661770419 0.0006621923560496766
111.86186186186187 0.00060387737329644 0.0006353525320011773 0.0006566255823426342 0.0006697103166462431 0.0006763135249899544 0.0006778402458906884 0.0006754272503849843 0.000669985271248504 0.000662239746625038 0.000652765950295866
112.01201201201201 0.0005941706834387612 0.0006253578978184578 0.0006464867177857677 0.0006595355133709391 0.0006661833868701479 0.000667814029846187 0.000665547883367702 0.0006602832403981797 0.00065273608414914 0.0006434745227651714
112.16216216216216 0.0005846217750730781 0.0006155220836435182 0.0006365058556892743 0.0006495166127668143 0.0006562061843163102 0.0006579372137222167 0.0006558140263553297 0.0006507226291419444 0.0006433696594728274 0.0006343161376625297
112.31231231231232 0.0005752280623628183 0.0006058425482513671 0.000626680519354979 0.0006396512141999049 0.0006463795987703553 0.0006482075634502066 0.0006462235298748629 0.0006413013709985007 0.0006341384867601348 0.0006252888867316823
112.46246246246247 0.0005659870020189473 0.0005963167911179234 0.0006170082708905091 0.0006299369539398877 0.0006367013467233254 0.0006386228782419098 0.0006367742759857416 0.0006320174295076959 0.0006250406087239005 0.0006163908889090293
112.61261261261261 0.0005568960926218038 0.0005869423517721657 0.000607486710607842 0.0006203715046005827 0.0006271691792230425 0.0006291809901016092 0.0006274641779066679 0.0006228687978173143 0.0006160740962211291 0.0006076202899637077
112.76276276276276 0.0005479528738714578 0.0005777168091578252 0.0005981134764308967 0.0006109525745884583 0.0006177808813336957 0.0006198797633449034 0.0006182911795727412 0.0006138534982605769 0.0006072370478750394 0.00059897526210544
112.91291291291292 0.0005391549254446183 0.0005686377810044638 0.0005888862433685905 0.0006016779075590392 0.0006085342716190895 0.0006107170941239881 0.0006092532551978241 0.0006049695819391768 0.0005985275896831249 0.0005904540036158511
113.06306306306307 0.0005304998670652662 0.0005597029232077481 0.0005798027228937244 0.0005925452818963241 0.0005994272016540833 0.0006016909099730312 0.000600348408799159 0.0005962151283117489 0.0005899438746302758 0.0005820547384846246
113.21321321321321 0.0005219853576961866 0.0005509099292187605 0.0005708606623378369 0.0005835525102146102 0.0005904575555319899 0.0005927991693967602 0.0005915746737063534 0.0005875882447877039 0.0005814840823068989 0.0005737757160504545
113.36336336336336 0.0005136090948406227 0.0005422565294942028 0.000562057844366354 0.0005746974387630383 0.0005816232493789052 0.0005840398613266037 0.0005829301122819933 0.0005790870663263331 0.0005731464185319498 0.0005656152106467286
113.51351351351352 0.000505368813927114 0.0005337404912150943 0.0005533920864285527 0.0005659779469438092 0.0005729222308748823 0.0005754110047015147 0.000574412815450754 0.0005707097550421668 0.0005649291149808159 0.0005575715212518981
113.66366366366367 0.0004972622877068851 0.0005253596171773373 0.0005448612402154994 0.0005573919468101114 0.0005643524787818339 0.0005669106480325029 0.0005660209022877585 0.0005624544998884124 0.0005568304288179541 0.0005496429711438875
113.81381381381381 0.0004892873256571519 0.0005171117453570098 0.0005364631911258377 0.0005489373825679888 0.0005559120024788257 0.0005585368689671826 0.0005577525196167059 0.000554319516210344 0.0005488486423851603 0.0005418279075587746
113.96396396396396 0.0004814417728324349 0.0005089947484047391 0.0005281958577392762 0.0005406122300853031 0.000547598841531657 0.0005502877738603423 0.0005496058415671207 0.0005463030453339782 0.0005409820628337534 0.0005341247013570284
114.11411411411412 0.00047372350969604335 0.0005010065330904271 0.0005200571912976495 0.0005324144964076824 0.0005394110652154884 0.0005421614973504581 0.0005415790690749324 0.0005384033542255766 0.0005332290217021315 0.0005265317466910801
114.26426426426427 0.00046613045184882684 0.000493145039756109 0.0005120451751934001 0.0005243422192813252 0.0005313467720620033 0.0005341562019420471 0.0005336704296896235 0.0005306187351236792 0.0005255878746108613 0.0005190474606781403
114.41441441441441 0.00045866054922158553 0.00048540824177679276 0.0005041578244653509 0.0005163934666825529 0.0005234040894309627 0.0005262700775937848 0.0005258781771225286 0.000522947505176141 0.0005180570009207484 0.0005116702830774265
114.56456456456456 0.00045131178552515873 0.0004777941450291099 0.000496393185301624 0.0005085663363539851 0.0005155811730781126 0.0005185013413220046 0.0005182005908625023 0.0005153880060820939 0.000510634803395445 0.0005043986759716735
114.71471471471472 0.00044408217771177574 0.00047030078736762324 0.0004887493346391107 0.000500858955347231 0.000507876206729333 0.0005108482368420061 0.0005106359758047718 0.0005079386037387783 0.0005033197078685879 0.0004972311234528819
114.86486486486487 0.0004369697754476542 0.00046292623810861616 0.0004812243799296072 0.000493269479571965 0.0005002874016609299 0.0005033090341035097 0.0005031826618654761 0.0005005976878931614 0.0004961101629153903 0.0004901661313122333
115.01501501501501 0.00042997266035798616 0.0004556685975212116 0.000473816458127567 0.0004857960934762787 0.0004928129962859973 0.0004958820289234815 0.0004958390035528529 0.0004933636717982855 0.0004890046395286381 0.0004832022267351094
115.16516516516516 0.0004230889451855 0.0004485259963280675 0.00046652373542437005 0.00047843700970360745 0.0004854512557467933 0.0004885655426090482 0.0004886033797188149 0.0004862349918842382 0.00048200163079901846 0.000476337958013333
115.31531531531532 0.0004163167740975172 0.0004414965956957909 0.0004593444068207374 0.0004711904682668779 0.0004782004715142647 0.00048135792158029826 0.0004814741931749697 0.00047921010742692395 0.00047509965160594784 0.0004695718942288252
115.46546546546547 0.0004096543218486315 0.0004345785863612103 0.0004522766956743929 0.0004640547363174087 0.0004710589609909233 0.0004742575369984217 0.00047444987034107395 0.0004722875001973228 0.0004682972383216082 0.00046290262496107584
115.61561561561562 0.0004030997932690932 0.00042777018782853913 0.000445318853254211 0.00045702810773547267 0.00046402506712038083 0.0004672627843991274 0.0004675288609052072 0.00046546567414757184 0.0004615929484730575 0.00045632876000122253
115.76576576576576 0.0003966514227830167 0.0004210696481844143 0.0004384691583007157 0.0004501089027188507 0.00045709715800326613 0.00046037208333125543 0.0004607096374552064 0.00045874315509073974 0.00045498536045164074 0.0004498489290661217
115.91591591591592 0.00039030747393661977 0.00041447524363749996 0.0004317259165927985 0.0004432954673771724 0.0004502736265182837 0.00045358387700050826 0.00045399069500001054 0.0004521184903848325 0.0004484730732162877 0.0004434617815162203
116.06606606606607 0.00038406623888705247 0.0004079852780648064 0.00042508746052053256 0.0004365861733319414 0.0004435528899487696 0.00044689663192113853 0.00044737055089839737 0.0004455902486211313 0.0004420547059993881 0.0004371659860771833
116.21621621621622 0.00037792603744523203 0.0004015980825645596 0.0004185521486639431 0.0004299794173221212 0.0004369333896146518 0.0004403088375843278 0.00044084774446451035 0.0004391570193167879 0.00043572889801664827 0.0004309602305652094
116.36636636636636 0.00037188521725695203 0.00039531201501548694 0.0004121183653776117 0.00042347362081517987 0.00043041359050974417 0.0004338190060937151 0.00043442083663277416 0.00043281741261162363 0.0004294943081808819 0.0004248432216159887
116.51651651651652 0.000365942153283987 0.00038912545964236306 0.0004057845203882639 0.00041706722962347504 0.00042399198094416246 0.00042742567183581836 0.00042808840964845044 0.0004265700589690626 0.00042334961481967185 0.00041881368441724047
116.66666666666667 0.0003600952472654212 0.0003830368265876768 0.00039954904884849206 0.0004107587135258769 0.000417667072210768 0.0004211273911509896 0.0004218490667637373 0.00042041360889016996 0.0004172935153968547 0.0004128703624450508
116.81681681681683 0.0003543429272880477 0.0003770445514892611 0.00039341041048581127 0.0004045465658945059 0.0004114373982176701 0.000414922742006992 0.0004157014319394009 0.0004143467326496317 0.00041132472623996527 0.0004070120172536849
116.96696696696696 0.00034868364736578367 0.0003711470950637469 0.00038736708903721077 0.0003984293036107088 0.0004053015151484595 0.00040881032367725883 0.0004096441495512832 0.0004083681199579676 0.00040544198229806324 0.00040123742818065313
117.11711711711712 0.000343115887027976 0.0003653429428599789 0.0003814175920807827 0.00039240546668698964 0.00039925800112914614 0.0004027887564237601 0.0004036758837201166 0.00040247647969747806 0.00039964403683838336 0.0003955453920599661
117.26726726726727 0.00033763815055121144 0.0003596306051758165 0.0003755604506594339 0.00038647361737215516 0.00039330545589674157 0.00039685668118441845 0.00039779531823238944 0.0003966705396470778 0.00039392966118609654 0.0003899347230010566
117.41741741741743 0.0003322489666830946 0.0003540086159265944 0.00036979421890995896 0.0003806323401137092 0.0003874425004727172 0.00039101275926499657 0.0003920011565931934 0.0003909490462081017 0.0003882976444720713 0.0003844042521427696
117.56756756756756 0.00032694688862841597 0.00034847553255596753 0.00036411747369736433 0.0003748802412168572 0.0003816677768412856 0.00038525567203828026 0.00038629212151409734 0.0003853107641339597 0.0003827467933771736 0.000378952827410634
117.71771771771772 0.00032173049342576476 0.0003430299356877318 0.0003585288142543227 0.0003692159485057636 0.00037597994763243403 0.0003795841206616747 0.00038066695463684656 0.00037975447626357843 0.00037727593188010454 0.0003735793132773546
117.86786786786787 0.00031659838156395786 0.00033767042875480465 0.00035302686182564556 0.00036363811098953343 0.00037037769580957713 0.00037399682575649267 0.0003751244162620342 0.00037427898325858834 0.0003718839010087346 0.0003682825905264834
118.01801801801803 0.00031154917660648697 0.0003323956376340536 0.00034761025931764926 0.0003581453985328054 0.00036485972436004827 0.0003684925271241144 0.0003696632850827335 0.0003688831033441927 0.0003665695585948765 0.0003630615560192037
118.16816816816817 0.0003065815248239923 0.00032720421028686837 0.0003422776709523035 0.00035273650153086423 0.00035942475599408245 0.0003630699834626497 0.0003642823579231003 0.00036356567205446817 0.0003613317790324568 0.0003579151224641857
118.31831831831832 0.00030169409471219943 0.00032209481640536127 0.00033702778192604046 0.00034741013058916446 0.00035407153284639544 0.00035772797208507575 0.00035898044939646515 0.0003583255419898724 0.00035616945303903905 0.0003528422181904537
118.46846846846847 0.00029688557630918406 0.0003170661470640923 0.00033185929821010374 0.00034216501620717386 0.0003487988161814028 0.0003524652886414881 0.0003537563912817883 0.0003531615825568902 0.0003510814874294593 0.000347841786969735
118.61861861861863 0.0002921546814566046 0.00031211691433265807 0.00032677094649585586 0.00033699990846642404 0.0003436053861034009 0.00034728074684539515 0.0003486090328996192 0.00034807267972462776 0.0003460668048798964 0.00034291278781513205
118.76876876876877 0.00028750014323752204 0.00030724585083933615 0.00032176147324049713 0.00033191357672287565 0.00033849004127105894 0.00034217317820400914 0.00034353724067824555 0.0003430577357858745 0.00034112434369072025 0.00033805419464726804
118.91891891891892 0.00028292071560488273 0.00030245170965207725 0.00031682964460281803 0.00032690480961989525 0.0003334515986161495 0.00033714143175247064 0.0003385398978578546 0.0003381156691193924 0.0003362530575671157 0.00033326499613946107
119.06906906906907 0.00027841517304655843 0.00029773326386486827 0.0003119742461594404 0.0003219724146239565 0.00032848889306646403 0.00033218437379237484 0.00033361590424890156 0.00033324541395558365 0.00033145191539707197 0.0003285441955078912
119.21921921921923 0.0002739823102575354 0.000293089306262303 0.0003071940826001998 0.00031711521742511283 0.00032360077727283844 0.0003273008876365605 0.00032876417599493786 0.00032844592014548164 0.00032671990103248414 0.0003238908103032311
119.36936936936937 0.0002696209418190967 0.0002885186489981488 0.0003024879774282201 0.00031233206186602003 0.0003187861213402628 0.00032248987335067983 0.000323983645339909 0.0003237161529330257 0.0003220560130733326 0.0003193038722050496
119.51951951951952 0.0002653299014107171 0.00028402012327834907 0.0002978547726645874 0.00030762180966260205 0.00031404381256428584 0.0003177502475036349 0.0003192732603993475 0.00031905509273057046 0.00031745926465489313 0.0003147824268189348
119.66966966966967 0.0002611080420613056 0.0002795925790483461 0.00029329332855754166 0.00030298334012895484 0.00030937275516873525 0.00031308094292127977 0.00031463198461244394 0.0003144617348976045 0.0003129286832379425 0.0003103255334762954
119.81981981981983 0.0002569542357375349 0.00027523488468459594 0.00028880252329608924 0.0002984155499064027 0.00030477187004817604 0.00030848090844325115 0.00031005879669460703 0.0003099350895246765 0.0003084633104019115 0.0003059322650367823
119.96996996996997 0.0002528673729802676 0.00027094592669015845 0.0002843812527113572 0.00029391735269663805 0.00030024009451512767 0.0003039491086833776 0.0003055526907007278 0.0003054741812169094 0.00030406220164163125 0.0003016017076932885
120.12012012012012 0.0002488463626047019 0.0002667246095296102 0.00028002842990463146 0.0002894876789988634 0.0002957763820504812 0.00029948452379361263 0.00030111267561059213 0.00030107804888076183 0.0002997244261674546 0.0002973329608060415
120.27027027027027 0.0002448901314073236 0.0002625698556703717 0.0002757429851239033 0.00028512547585086593 0.000291379702057593 0.0002950861492314497 0.0002967377751135349 0.00029674574551621013 0.00029544906670426595 0.0002931251367913853
120.42042042042043 0.00024099762387954921 0.0002584806045923969 0.00027152386545309376 0.00028082970654896676 0.0002870490396199832 0.0002907529955307609 0.0002924270273970727 0.0002924763380108419 0.00029123521929724403 0.00028897736077448325
120.57057057057057 0.00023716780172602494 0.00025445581277173945 0.00026737003452863945 0.0002765993503051638 0.00028278339526258047 0.0002864840880759931 0.0002881794849395226 0.0002882689069368961 0.00028708199311933824 0.00028488877046344523
120.72072072072072 0.00023339964354138069 0.000250494453440973 0.00026328047227518094 0.0002724334021676863 0.0002785817847164476 0.00028227846687950886 0.00028399421430660087 0.00028412254635120146 0.00028298851028137095 0.00028085851597791067
120.87087087087087 0.00022969214490829728 0.00024659551631949145 0.00025925417464486194 0.0002683308727194203 0.000274443238687141 0.0002781351863627254 0.0002798702958771149 0.0002800363635979807 0.0002789539056448274 0.0002768857596704757
121.02102102102103 0.0002260443179308111 0.00024275800734802853 0.0002552901533601344 0.0002642907878231042 0.00027036680265131544 0.00027405331514013286 0.0002758068233219568 0.0002760094791144718 0.0002749773266372909 0.0002729696759504922
121.17117117117117 0.00022245519096234827 0.00023898094842731492 0.00025138743565998134 0.0002603121883817242 0.0002663515366122561 0.0002700319358065258 0.00027180290395753645 0.00027204102623933394 0.00027105793307049116 0.0002691094511101999
121.32132132132132 0.0002189238083399219 0.0002352633771607831 0.00024754506404945845 0.00025639413010210434 0.0002623965148639871 0.0002660701447274222 0.0002678576583898444 0.0002681301510271752 0.00026719489696092584 0.00026530428315314373
121.47147147147147 0.0002154492301226976 0.00023160434660123754 0.00024376209607489773 0.0002525356832616146 0.0002585008257857056 0.00026216705183259296 0.0002639702202791403 0.0002642760120645867 0.00026338740235368386 0.000261553381624838
121.62162162162163 0.00021203053183474978 0.00022800292499941137 0.00024003760445730657 0.00024873593247790493 0.0002546635716268066 0.0002583217804126513 0.000260139736151665 0.00026047778027802205 0.0002596346451543263 0.0002578559674456246
121.77177177177177 0.0002086668041759594 0.00022445819555273926 0.00023637067639493633 0.0002449939764815904 0.00025088386829500456 0.00025453346691866387 0.0002563653652148993 0.00025673463875740585 0.00025593583294862424 0.00025421127275587947
121.92192192192192 0.00020535715267503516 0.00022096925617439843 0.0002327604133382484 0.00024130892789533514 0.000247160845147487 0.0002508012607647402 0.0002526462791763652 0.0002530457825782401 0.0002522901848346301 0.0002506185408604945
122.07207207207207 0.00020210069762142578 0.00021753521925080795 0.00022920593086955905 0.0002376799133508201 0.00024349364478504375 0.00024712432413345596 0.00024898166206551245 0.0002494104186261815 0.0002486969312571611 0.0002470770259168717
122.22222222222223 0.00019889657375450487 0.00021415521140602056 0.00022570635848018173 0.00023410607299120177 0.0002398814228491041 0.00024350183178326948 0.0002453707097980184 0.00024582776542416475 0.00024515531384338015 0.00024358599279934915
122.37237237237237 0.00019574393001022921 0.00021082837327014925 0.00022226083935097854 0.00023058656008488794 0.00023632334782168414 0.0002399329708611439 0.00024181263014418542 0.00024229705296204313 0.0002416645852407382 0.00024014471696969775
122.52252252252252 0.0001926419292792224 0.0002075538592511323 0.00021886853013624853 0.00022712054098459106 0.0002328186008848268 0.0002364169407164101 0.00023830664278595023 0.00023881752252870938 0.00023822400895724395 0.00023675248432431992
122.67267267267268 0.0001895897481672812 0.00020433083730975565 0.00021552860075088888 0.00022370719492484167 0.0002293663756959515 0.00023295295271740245 0.00023485197898877859 0.0002353884265466696 0.00023483285920403586 0.0002334085910434884
122.82282282282283 0.0001865865767581031 0.00020115848873783877 0.00021224023416075352 0.00022034571382254696 0.0002259658781444068 0.00022954023007103598 0.00023144788143411975 0.00023200902840730297 0.0002314904207402186 0.0002301123434425779
122.97297297297297 0.0001836316184136948 0.00019803600793950212 0.00020900262617620013 0.00021703530208054048 0.00022261632620037774 0.00022617800764508642 0.00022809360405501856 0.0002286786023036164 0.00022819598871991556 0.0002268630578252569
123.12312312312312 0.00018072408991311436 0.00019496260226514346 0.0002058149852551162 0.00021377517639405944 0.0002193169497299662 0.00022286553179313052 0.00022478841187488055 0.00022539643308343472 0.0002249488685365278 0.00022366006033859432
123.27327327327328 0.00017786322076421434 0.00019193749195417197 0.00020267653229746118 0.00021056456556009498 0.0002160669903129033 0.00021960206018211727 0.00022153158084939526 0.0002221618160895349 0.00022174837567749827 0.00022050268683004837
123.42342342342343 0.0001750482530407494 0.00018895990962894095 0.00019958650044415549 0.0002074027102895497 0.0002128657010628315 0.00021638686162252753 0.00021832239766736728 0.00021897405700488894 0.00021859383558123482 0.00021739028270754347
123.57357357357357 0.00017227844124485857 0.00018602910019512584 0.0001965441348858333 0.00020428886302204075 0.000209712346450105 0.00021321921590047638 0.00021516015925713202 0.00021583247170097074 0.00021548458348996484 0.00021432220289507406
123.72372372372372 0.0001695530520969692 0.00018314432066005007 0.0001935486926711426 0.00020122228774326376 0.0002066062021270482 0.0002100984136059738 0.00021204417321798227 0.00021273638608826516 0.0002124199643073567 0.0002112978116093506
123.87387387387388 0.00016687136432823747 0.000180304839935985 0.00019059944251778133 0.00019820225980574674 0.00020354655475562163 0.00020702375597953058 0.0002089737574251898 0.00020968513596895418 0.0002093993324581915 0.00020831648218249326
124.02402402402403 0.00016423266847539412 0.0001775099386463361 0.0001876956646261938 0.0001952280657514427 0.00020053270189984818 0.00020399455475114393 0.00020594823988304478 0.0002066780668917445 0.00020642205175005208 0.00020537759697454184
124.17417417417417 0.0001616362666801826 0.00017475890893464864 0.0001848366504958654 0.0001922990031370163 0.00019756395184536633 0.00020101013198107925 0.00020296695857793158 0.00020371453400881153 0.00020348749523700649 0.00020248054724285124
124.32432432432432 0.00015908147270702163 0.00017205105427635606 0.000182021702744142 0.0001894143803616042 0.00019463962334630231 0.00019806981990458118 0.00020002926133440977 0.000200793901934825 0.0002005950450852553 0.00019962473301322756
124.47447447447448 0.00015656761159575766 0.0001693856892932036 0.00017925013492751132 0.00018657351649697102 0.00019175904551696965 0.00019517296077891812 0.0001971345056742621 0.00019791554460800358 0.00019774409244072166 0.0001968095629527743
124.62462462462463 0.00015409401935557716 0.00016676213960910616 0.00017652127146491518 0.00018377574111999584 0.00018892155767315387 0.00019231890673272265 0.0001942820586780916 0.0001950788451532754 0.00019493403729812985 0.0001940344542444086
124.77477477477477 0.00015166004287770404 0.00016417974180522356 0.00017383444746871016 0.00018102039414743363 0.00018612650917558212 0.0001895070196176003 0.0001914712966434968 0.00019228319574739325 0.00019216428837204552 0.00019129883246301604
124.92492492492492 0.0001492650397537137 0.00016163784299331286 0.00017118900839349142 0.00017830682567288928 0.00018337325927559738 0.00018673667086197292 0.0001887016050624457 0.00018952799748602001 0.00018943426297131366 0.00018860213145320662
125.07507507507508 0.0001469083780964823 0.00015913580072694113 0.00016858430997005963 0.00017563439581073508 0.00018066117696299196 0.00018400724132678866 0.00018597237866571149 0.00018681266025277434 0.00018674338687355748 0.0001859437932086402
125.22522522522523 0.00014458943636368852 0.00015667298284903022 0.000166019718042751 0.00017300247469382156 0.0001779896408159458 0.00018131812115966927 0.0001832830211639096 0.00018413660259019657 0.00018409109420202847 0.0001833232678111597
125.37537537537538 0.00014230760318379189 0.00015424876732530356 0.0001634946084084175 0.00017041044215303322 0.00017535803885302396 0.0001786687096604014 0.00018063294511525636 0.0001814992515726143 0.0001814768273042642 0.00018074001331843648
125.52552552552552 0.00014006227723836607 0.00015186254208025037 0.0001610083666577191 0.0001678576875330877 0.00017276576843637623 0.000176058415142802 0.00017802157179530592 0.00017890004268088052 0.0001789000366325088 0.00017819349553283806
125.67567567567568 0.00013785286712363813 0.00014951370483554566 0.00015856038801867015 0.0001653436096003057 0.0001702122361373857 0.000173486654798207 0.00017544833106859689 0.00017633841967895931 0.000176360180625872 0.00017568318795196721
125.82582582582583 0.0001356787910620314 0.0001472016629508696 0.00015615007720238606 0.0001628676163954349 0.00016769685749593087 0.00017095285456194737 0.00017291266126214408 0.0001738138344922473 0.0001738567255942075 0.00017320857165779274
125.97597597597598 0.00013353947680096905 0.00014492583326706167 0.00015377684825096881 0.00016042912508855927 0.0001652190569349399 0.0001684564489818413 0.00017041400904070262 0.00017132574708216813 0.00017138914560368374 0.00017076913520661162
126.12612612612612 0.0001314343614559842 0.00014268564196538906 0.00015144012443877545 0.00015802756183604843 0.00016277826762473718 0.0001659968810886782 0.00016795182926187817 0.00016887362533291844 0.0001689569223630919 0.00016836437452047128
126.27627627627628 0.0001293628913551083 0.0001404805244689498 0.00014913933820362495 0.0001556623616394944 0.000160373931348715 0.0001635736022686653 0.00016552558479285612 0.00016645694493734129 0.00016655954510843608 0.00016599379278001928
126.42642642642643 0.00012732452188565977 0.00013830992519720065 0.0001468739307993702 0.00015333296820658964 0.0001580054983709005 0.00016118607213781497 0.00016313474650924114 0.0001640751892798097 0.00016419651050052797 0.00016365690031875307
126.57657657657658 0.00012531871734336987 0.000136173297449693 0.00014464335224056592 0.0001510388338138923 0.00015567242730536986 0.00015883375841769067 0.00016077879313201965 0.00016172784932318133 0.00016186732251489663 0.00016135321451863442
126.72672672672672 0.00012334495079502502 0.00013407010326864236 0.0001424470611699799 0.00014877941922761238 0.0001533741849874704 0.00015651613680665993 0.0001584572111017882 0.0001594144234974203 0.00015957149233474403 0.00015908225970704174
126.87687687687688 0.00012140270397166965 0.00013199981329656938 0.00014028452472178275 0.00014655419363687977 0.00015111024634680432 0.00015423269086852932 0.0001561694944605736 0.00015713441758986155 0.0001573085382460505 0.00015684356708326721
127.02702702702703 0.00011949146705835844 0.0001299619066359945 0.00013815521838676038 0.0001443626343263089 0.00014888009431924355 0.00015198291191349648 0.00015391514473473523 0.0001548873446370984 0.0001550779855342133 0.00015463667468019644
127.17717717717719 0.00011761073857530583 0.00012795587071112545 0.00013605862587949785 0.00014220422663641072 0.0001466832197489951 0.00014976629887995552 0.0001516936708188682 0.0001526727248184688 0.00015287936638219352 0.00015246112712402217
127.32732732732732 0.00011576002524413045 0.00012598120113148622 0.00013399423900748987 0.0001400784638431396 0.00014451912116525623 0.00014758235821970514 0.00014950458886063575 0.0001504900853511221 0.00015071221977015488 0.0001503164755934893
127.47747747747748 0.00011393884185206586 0.00012403740155742944 0.0001319615575421286 0.00013798484703432407 0.0001423873047127492 0.00014543060378489526 0.00014734742215419304 0.00014833896038296098 0.00014857609137657347 0.00014820227773121826
127.62762762762763 0.00011214671111830823 0.00012212398359658935 0.00012996008910269507 0.00013592288498789323 0.00014028728403637114 0.0001433105567166915 0.00014522170128547786 0.00014621889089097751 0.00014647053348055484 0.00014611809754981912
127.77777777777779 0.00011038316356244568 0.00012024046679877054 0.00012798934908192549 0.00013389209405185337 0.00013821858016598265 0.00014122174533563107 0.0001431269637649647 0.00014412942458666642 0.0001443951048603769 0.00014406350533925055
127.92792792792793 0.00010864773737654384 0.00011838637831107523 0.00012604886043577146 0.0001318919980259771 0.00013618072140282248 0.00013916370503364985 0.00014106275386313087 0.0001420701158137168 0.00014234937070485668 0.00014203807757539992
128.07807807807808 0.0001069399783201743 0.00011656125281908972 0.0001241381535882801 0.000129922128045161 0.00013417324320750746 0.00013713597816729378 0.00013902862259814093 0.00014004052545045004 0.0001403329025204748 0.00014004139682985574
128.22822822822823 0.00010525943956911317 0.0001147646324421006 0.0001222567663200251 0.00012798202246772994 0.00013219568808958443 0.00013513811394687023 0.00013702412763329016 0.00013804022081371145 0.0001383452780377131 0.0001380730516808482
128.3783783783784 0.0001036056815934423 0.00011299606661267561 0.00012040424365085669 0.00012607122681571596 0.00013024760549859143 0.00013316966834087395 0.00013504883317556624 0.00013606877556418076 0.0001363860811203988 0.00013613263662532748
128.52852852852854 0.00010197827204189256 0.00011125511195804847 0.00011858013772431322 0.00012418929359671695 0.00012832855174362386 0.0001312302039737649 0.0001331023098752827 0.00013412576961308522 0.00013445490167637468 0.00013421975200228128
128.6786786786787 0.00010037678562279078 0.00010954133218326267 0.00011678400769364918 0.0001223357821962567 0.00012643808992252105 0.00012931929002430684 0.0001311841347267348 0.00013221078903029603 0.00013255133556947646 0.00013233400398667726
128.82882882882882 9.88008039868366e-05 0.00010785429795602944 0.00011501541960943686 0.00012051025878504287 0.00012457578972058616 0.0001274365021269164 0.00012929389096982832 0.00013032342595379 0.00013067498453280058 0.00013047500438407168
128.97897897897897 9.724991561166064e-05 0.00010619358679325348 0.00011327394630869556 0.00011871229621275277 0.0001227412273513925 0.00012558142227450927 0.0001274311680730668 0.00012846327849905763 0.00012882545608324333 0.00012864237057303097
129.12912912912913 9.572371568824098e-05 0.00010455878296199484 0.00011155916731479076 0.00011694147390330099 0.00012093398545916403 0.00012375363872282874 0.0001255955617149245 0.0001266299506691121 0.00012700236343730066 0.00012683572544027532
129.27927927927928 9.422180603886267e-05 0.00010294947743070546 0.00010987066884873653 0.00011519737775154359 0.00011915365301998293 0.00012195274589622995 0.00012378667344632843 0.00012482305227317934 0.0001252053254256379 0.00012505469730061377
129.42942942942943 9.274379499089937e-05 0.00010136526765829061 0.0001082080435687534 0.00011347960002138642 0.00011739982524439155 0.00012017834429490533 0.00012200411071199717 0.000123042198839088 0.00012343396641205162 0.00012329891981794586
129.5795795795796 9.12892972467383e-05 9.980575751773127e-05 0.00010657089048064139 0.00011178773924525746 0.00011567210348135392 0.00011843004040314097 0.000120247486766472 0.00012128701152900405 0.00012168791621592803 0.0001215680319273035
129.72972972972974 8.985793379388052e-05 9.827055720109157e-05 0.00010495881486641774 0.0001101214001249055 0.0001139700951235447 0.0001167074465939067 0.0001185164205866557 0.00011955711705657204 0.00011996681003091667 0.00011986167775791108
129.8798798798799 8.844933180092257e-05 9.67592831169917e-05 0.00010337142818477054 0.00010848019349563226 0.0001122934135139328 0.0001150101810468692 0.00011681053678548088 0.00011785214760529002 0.00011827028834664688 0.00011817950655724028
130.03003003003002 8.706312451515675e-05 9.527155778958343e-05 0.00010180834797297525 0.00010686373625750441 0.00011064167787295849 0.00011333786766066089 0.00011512946552667647 0.00011617174074810184 0.00011659799687159612 0.00011652117261603636
130.18018018018017 8.569895116174868e-05 9.380700975898773e-05 0.00010026919775023649 0.00010527165112943703 0.00010901451324798788 0.00011169013596546799 0.00011347284244060052 0.00011451553936818953 0.00011494958645709298 0.00011488633519600229
130.33033033033033 8.435645684445638e-05 9.236527348315835e-05 9.875360692242453e-05 0.00010370356663391464 0.00010741155033404688 0.0001100666210382878 0.00011184030854815016 0.00011288319158095524 0.000113324713022445 0.00011327465852673728
130.48048048048048 8.303529246306179e-05 9.094598924112668e-05 9.726121068816512e-05 0.00010215911700825346 0.00010583242542206221 0.0001084669634194753 0.00011023151025412755 0.00011127435065593015 0.00011172303748117036 0.00011168581166139043
130.63063063063063 8.173511462934656e-05 8.954880305129144e-05 9.579164994712366e-05 0.00010063794211550808 0.00010427678031669753 0.00010689080903056673 0.00010864609916772156 0.00010968867493501375 0.00011014422566832491 0.00011011946838752447
130.7807807807808 8.045558552935448e-05 8.81733666504192e-05 9.434457126365243e-05 9.913968735665777e-05 0.0001027442622516602 0.00010533780909336068 0.00010708373203633025 0.00010812582776768243 0.00010858794826680176 0.00010857530718607513
130.93093093093094 7.919637285099749e-05 8.681933728297967e-05 9.291962672797538e-05 9.766400358404226e-05 0.00010123452380620115 0.00010380762005024141 0.00010554407068513956 0.00010658547743459293 0.00010705388073319409 0.00010705301116311128
131.0810810810811 7.79571496935347e-05 8.548637764307187e-05 9.15164738459248e-05 9.621054701601604e-05 9.974722282278021e-05 0.00010229990348531235 0.0001040267819411832 0.00010506729707416433 0.00010554170323676324 0.00010555226798250352
131.23123123123122 7.673759447772491e-05 8.417415579744951e-05 9.013477547673963e-05 9.477897915279115e-05 9.828202232586828e-05 0.00010081432604100337 0.0001025315375584603 0.00010357096461110959 0.00010405110058730389 0.0001040727697994819
131.38138138138137 7.553739085732146e-05 8.288234509840669e-05 8.877419974806191e-05 9.336896669956526e-05 9.683859044185704e-05 9.935055934933875e-05 0.00010105801414408646 0.00010209616268602701 0.0001025817621672396 0.0001026142131950603
131.53153153153153 7.435622763187654e-05 8.161062409794288e-05 8.743441997216314e-05 9.198018154168033e-05 9.541660033357512e-05 9.79082799565936e-05 9.960589308545932e-05 0.00010064257858604235 0.00010113338186500087 0.00010117629911131229
131.68168168168168 7.319379866081306e-05 8.03586764631683e-05 8.611511456336423e-05 9.06123005832561e-05 9.401573016458244e-05 9.648716924779525e-05 9.817486047840972e-05 9.92099041764813e-05 9.970565800938016e-05 9.975873278747259e-05
131.83183183183183 7.204980278049621e-05 7.91261908929202e-05 8.481596695662137e-05 8.926500568184773e-05 9.263566294161986e-05 9.508691337391938e-05 9.67646070788197e-05 9.779783583356376e-05 9.829829330485608e-05 9.836122369684803e-05
131.981981981982 7.092394378254396e-05 7.79128610355546e-05 8.353666552724571e-05 8.793798358332997e-05 9.127608646800531e-05 9.370720318019657e-05 9.53748282300092e-05 9.640607437786751e-05 9.69109947678718e-05 9.698348552745035e-05
132.13213213213214 6.981593027072035e-05 7.671838541929154e-05 8.227690351172507e-05 8.663092584560456e-05 8.993669327489845e-05 9.234773413551413e-05 9.400522376093092e-05 9.503432500535845e-05 9.554347366405614e-05 9.562523611184684e-05
132.2822822822823 6.872547556638841e-05 7.554246743995725e-05 8.103637897481724e-05 8.534352876338571e-05 8.86171805487123e-05 9.100820626289887e-05 9.265549793816912e-05 9.368229722742226e-05 9.419544544589514e-05 9.428619730099462e-05
132.43243243243242 6.765229765251626e-05 7.438481517619033e-05 7.981479472427594e-05 8.407549329403699e-05 8.731725005954805e-05 8.968832407106677e-05 9.132535939979421e-05 9.234970480727317e-05 9.28666296882249e-05 9.296609494473055e-05
132.58258258258257 6.659611909654855e-05 7.324514133980769e-05 7.861185816917206e-05 8.282652498443095e-05 8.603660809062745e-05 8.838779648672954e-05 9.001452109011815e-05 9.103626569646614e-05 9.155675003333984e-05 9.166465883373008e-05
132.73273273273273 6.555666697445343e-05 7.21231632120358e-05 7.742728128556472e-05 8.159633389880794e-05 8.477496536870205e-05 8.710633678362093e-05 8.872270019537288e-05 8.974170197330362e-05 9.026553413069514e-05 9.038162264214113e-05
132.88288288288288 6.453367279591001e-05 7.10186025696169e-05 7.626078054411878e-05 8.038463454760258e-05 8.353203699541002e-05 8.584366252257547e-05 8.74496180802876e-05 8.846573978215878e-05 8.899271357788011e-05 8.911672387097329e-05
133.03303303303304 6.352687243060865e-05 6.99311856120108e-05 7.511207683869839e-05 7.919114586023084e-05 8.230754238857598e-05 8.459949548694028e-05 8.619500022554872e-05 8.720810927370725e-05 8.773802386310886e-05 8.786970379222905e-05
133.1831831831832 6.253600603563174e-05 6.886064288966288e-05 7.398089541598163e-05 7.801559111087241e-05 8.110120525631397e-05 8.337356161787741e-05 8.495857616934763e-05 8.596854454605403e-05 8.65012043085596e-05 8.664030739375816e-05
133.33333333333334 6.156081799514644e-05 6.78067092333102e-05 7.286696580606981e-05 7.685769778199035e-05 7.991275346180319e-05 8.216559095184224e-05 8.37400794611912e-05 8.47467835867445e-05 8.52819980145526e-05 8.542828332481825e-05
133.4834834834835 6.060105688666979e-05 6.676912368429749e-05 7.17700217540652e-05 7.571719753794543e-05 7.874191897974495e-05 8.097531755901789e-05 8.25392475777878e-05 8.35425682156144e-05 8.408015180455525e-05 8.423338384232422e-05
133.63363363363362 5.9656475343727575e-05 6.574762943293177e-05 7.068980115259048e-05 7.459382615993591e-05 7.758843783912179e-05 7.980247948269348e-05 8.135582187132982e-05 8.235564402429039e-05 8.289541617100457e-05 8.305536477829788e-05
133.78378378378378 5.8726830011525534e-05 6.47419737973143e-05 6.962604600073153e-05 7.348732348172315e-05 7.645205006098595e-05 7.864681867957207e-05 8.018954751357426e-05 8.118576032383422e-05 8.172754522185764e-05 8.189398551984357e-05
133.93393393393393 5.781188148481112e-05 6.375190808574341e-05 6.857850236718714e-05 7.239743332626154e-05 7.533249959712634e-05 7.750808096099995e-05 7.904017343872034e-05 8.003267009256546e-05 8.057629662400511e-05 8.074900887238161e-05
134.08408408408408 5.691139424250904e-05 6.277718754825915e-05 6.754692023983244e-05 7.132390344320585e-05 7.422953426958898e-05 7.638601593480791e-05 7.790745228707337e-05 7.889612992005613e-05 7.944143155504628e-05 7.962020104578823e-05
134.23423423423424 5.602513658333713e-05 6.181757132101833e-05 6.65310535017718e-05 7.026648544727576e-05 7.314290571103297e-05 7.528037694347983e-05 7.679114034948006e-05 7.77758999540364e-05 7.832271465359388e-05 7.850733160776594e-05
134.3843843843844 5.515288056237508e-05 6.087282236340605e-05 6.553065987169698e-05 6.922493475745364e-05 7.207236930589989e-05 7.419092101368693e-05 7.569099751251613e-05 7.667174384809212e-05 7.721991396725788e-05 7.74101734349783e-05
134.53453453453454 5.429440192855931e-05 5.994270739606391e-05 6.454550084311809e-05 6.819901054687621e-05 7.101768413821243e-05 7.311740880089084e-05 7.460678720465259e-05 7.55834287101443e-05 7.613280090300147e-05 7.63285026648307e-05
134.6846846846847 5.344948006307738e-05 5.902699683981024e-05 6.357534162447391e-05 6.718847573992949e-05 6.997861297260052e-05 7.205960453351049e-05 7.353827636640989e-05 7.451072505170016e-05 7.506115017823056e-05 7.526209864788316e-05
134.83483483483485 5.261789795100369e-05 5.8125464755427716e-05 6.261995108009939e-05 6.619309686321368e-05 6.895492213938817e-05 7.101727595922536e-05 7.248523537977209e-05 7.345340673786595e-05 7.400473977260743e-05 7.421074390087972e-05
134.98498498498498 5.179944211078414e-05 5.72378887842941e-05 6.167910167202825e-05 6.52126440126718e-05 6.794638149329515e-05 6.999019429210062e-05 7.144743800431233e-05 7.24112509381122e-05 7.296335088057897e-05 7.317422406038028e-05
135.13513513513513 5.099390249745112e-05 5.63640500969186e-05 6.075256940260726e-05 6.42468908073193e-05 6.695276436609598e-05 6.897813416052124e-05 7.042466133768657e-05 7.138403807542615e-05 7.193676786460995e-05 7.215232783697845e-05
135.28528528528528 5.020107246949037e-05 5.550373338731359e-05 5.984013376754256e-05 6.329561433441421e-05 6.597384751330921e-05 6.798087355592785e-05 6.941668576580378e-05 7.037155177800987e-05 7.092477820911469e-05 7.114484697781547e-05
135.43543543543544 4.9420748732662036e-05 5.46567267390596e-05 5.8941577735383456e-05 6.235859509540747e-05 6.500941106163586e-05 6.699819378234005e-05 6.842329491369113e-05 6.937357883686039e-05 6.992717247283556e-05 7.015157626795046e-05
135.5855855855856 4.865273128467192e-05 5.382282158645935e-05 5.805668762822564e-05 6.143561695265663e-05 6.405923845713181e-05 6.602987940642706e-05 6.744427559704253e-05 6.838990915684982e-05 6.894374424362079e-05 6.917231341114901e-05
135.73573573573574 4.7896823360670025e-05 5.3001812670099634e-05 5.718525308934869e-05 6.052646707688294e-05 6.31231164140949e-05 6.50757182044855e-05 6.647941777443356e-05 6.742033571093393e-05 6.797429009880825e-05 6.820685900641106e-05
135.8858858858859 4.715283137955364e-05 5.219349798348788e-05 5.63270670350972e-05 5.9630935895352166e-05 6.220083486464913e-05 6.413550111893398e-05 6.552851450018772e-05 6.646465449507109e-05 6.701860955937418e-05 6.725501651393581e-05
136.03603603603605 4.6420564891052445e-05 5.139767872047447e-05 5.5481925603004114e-05 5.8748817040791625e-05 6.129218691257852e-05 6.320902221082206e-05 6.459136188609541e-05 6.55226644838148e-05 6.60765050470528e-05 6.631659221350701e-05
136.18618618618618 4.56998365273503e-05 5.06141592234407e-05 5.464962810065523e-05 5.787990733321359e-05 6.03969688186639e-05 6.229607861187465e-05 6.366775906976276e-05 6.459416758657146e-05 6.514778184211574e-05 6.539139516342962e-05
136.33633633633633 4.499046198845345e-05 4.984274693223084e-05 5.3829976955274616e-05 5.7024006712528606e-05 5.9514979904779694e-05 6.139647047837735e-05 6.275750813411208e-05 6.367896860451366e-05 6.423224804177527e-05 6.447923716000422e-05
136.48648648648648 4.429225994191248e-05 4.9083252333809905e-05 5.302277766401401e-05 5.6180918159902906e-05 5.864602251412436e-05 6.051000094576918e-05 6.186041407784972e-05 6.277687518814335e-05 6.332971451920592e-05 6.357993269752919e-05
136.63663663663664 4.3605051981019336e-05 4.833548891729044e-05 5.222783874492354e-05 5.5350447671239e-05 5.778990197228662e-05 5.9636476083929905e-05 6.0976284773121195e-05 6.188769779440464e-05 6.243999488317289e-05 6.269329892881453e-05
136.7867867867868 4.292866258429546e-05 4.7599273163281575e-05 5.1444971693093823e-05 5.453240421024618e-05 5.694642654156007e-05 5.877570485315513e-05 6.01049309224807e-05 6.1011249643299315e-05 6.156290543826257e-05 6.181915562619705e-05
136.93693693693695 4.2262919067934255e-05 4.687442444065786e-05 5.0673990978129635e-05 5.372659966217275e-05 5.611540737590121e-05 5.792749906080963e-05 5.924616601644198e-05 6.0147346682201195e-05 6.069826514487666e-05 6.09573251446763e-05
137.0870870870871 4.160765153896044e-05 4.616076497010635e-05 4.991471393502757e-05 5.293284878818334e-05 5.5296658476515346e-05 5.709167331845369e-05 5.8399806291596255e-05 5.929580754389058e-05 5.9845895578210774e-05 6.0107632425682053e-05
137.23723723723725 4.0962692849087136e-05 4.54581197856579e-05 4.916696072765501e-05 5.215096918036449e-05 5.4489996648054985e-05 5.626804499617291e-05 5.75656706892835e-05 5.845645350692882e-05 5.900562089490411e-05 5.926990491171127e-05
137.38738738738738 4.0327878549251613e-05 4.476631668932153e-05 4.843055431391501e-05 5.138078121734178e-05 5.369524145541532e-05 5.545643418536224e-05 5.6743580814802695e-05 5.762910845681908e-05 5.8177267793840246e-05 5.84439725050159e-05
137.53753753753753 3.970304684480969e-05 4.408518620638231e-05 4.770532040158003e-05 5.062210802049087e-05 5.291221518314735e-05 5.46566636580077e-05 5.593336089714638e-05 5.6813598847748794e-05 5.736066547890407e-05 5.7629667546051144e-05
137.68768768768768 3.9088038564364696e-05 4.3414561541347006e-05 4.6991087404765254e-05 4.987477542127785e-05 5.214074282340641e-05 5.386855882543807e-05 5.513483777415794e-05 5.600975366490904e-05 5.655564562255365e-05 5.682682477804008e-05
137.83783783783784 3.848269712932034e-05 4.275427853451738e-05 4.6287686401022276e-05 4.913861195588947e-05 5.1380651997184255e-05 5.30919476987299e-05 5.434784085862009e-05 5.521740438738014e-05 5.576204232993162e-05 5.603528131200667e-05
137.987987987988 3.7886868470768e-05 4.2104175619175454e-05 4.559495108903919e-05 4.841344875383478e-05 5.0631772915748185e-05 5.232666084972042e-05 5.357220204673879e-05 5.443638495157921e-05 5.497969210351127e-05 5.525487659226882e-05
138.13813813813815 3.7300401006308006e-05 4.146409378315284e-05 4.491271774692988e-05 4.769911952045515e-05 4.989393834883282e-05 5.157253137261977e-05 5.2807755708930225e-05 5.366653171506356e-05 5.4208433808269987e-05 5.448545236237979e-05
138.2882882882883 3.6723145599938736e-05 4.083387656199632e-05 4.424082519190809e-05 4.6995460501624626e-05 4.916698358548861e-05 5.082939484621475e-05 5.205433865327155e-05 5.2907683416769634e-05 5.344810863738352e-05 5.3726852631507105e-05
138.43843843843845 3.615495552174632e-05 4.021336994937564e-05 4.3579114771712076e-05 4.630231044426853e-05 4.845074639548167e-05 5.009708929665663e-05 5.131179008907184e-05 5.215968114686036e-05 5.269856007840805e-05 5.297892364123842e-05
138.58858858858858 3.559568640819493e-05 3.960242236526188e-05 4.2927430292933125e-05 4.561951055744128e-05 4.774506699123149e-05 4.9375455160812334e-05 5.057995159094013e-05 5.142236831257393e-05 5.195963387643822e-05 5.22415138328036e-05
138.73873873873873 3.504519622300068e-05 3.90008846240862e-05 4.228561797350715e-05 4.494690447394865e-05 4.7049787990272774e-05 4.866433524675037e-05 4.985866706333759e-05 5.06955906029154e-05 5.123117800391115e-05 5.151447384202806e-05
138.88888888888889 3.450334521857407e-05 3.8408609896179643e-05 4.165352641678209e-05 4.428433821250228e-05 4.6364754378229885e-05 4.7963574700358376e-05 4.9147782705604345e-05 4.9979195955174e-05 5.0513042630371776e-05 5.07976564549342e-05
139.03903903903904 3.39699958986065e-05 3.782545366977513e-05 4.10310065738539e-05 4.3631660140389804e-05 4.568981347333654e-05 4.7273020972845605e-05 4.844714697744613e-05 4.927303452193953e-05 4.9805080088745655e-05 5.0090916545448285e-05
139.1891891891892 3.344501300693661e-05 3.725127371355841e-05 4.041791170644536e-05 4.2988720936991734e-05 4.502481491587786e-05 4.659252378428643e-05 4.7756610564946666e-05 4.8576958638613136e-05 4.910714484388904e-05 4.9394111065448195e-05
139.33933933933935 3.29282634661347e-05 3.668593003975225e-05 3.981409735031313e-05 4.2355373586982195e-05 4.4369610604561286e-05 4.592193508960822e-05 4.707602637242099e-05 4.789082279140555e-05 4.841909346160411e-05 4.87070990145906e-05
139.4894894894895 3.241961633343453e-05 3.612928486771918e-05 3.921942127916922e-05 4.1731473319604624e-05 4.372405465903333e-05 4.526110904509959e-05 4.640524947230507e-05 4.721448358581645e-05 4.774078457811347e-05 4.802974141053885e-05
139.63963963963965 3.191894277579059e-05 3.5581202591067224e-05 3.8633743469103035e-05 4.111687755926821e-05 4.308800339409642e-05 4.4609901975432026e-05 4.574413705286488e-05 4.654779971558918e-05 4.7072078869988244e-05 4.736190125958245e-05
139.78978978978978 3.142611603522377e-05 3.504154977315681e-05 3.805692606349006e-05 4.0511445905343044e-05 4.246131528615584e-05 4.3968172341188205e-05 4.5092548401677776e-05 4.58906319307256e-05 4.6412839024523844e-05 4.670344352763907e-05
139.93993993993993 3.094101139468837e-05 3.451019507033308e-05 3.7488833360524676e-05 3.991504009840571e-05 4.184385094013844e-05 4.333578070688991e-05 4.445034487428652e-05 4.5242843006567945e-05 4.576292971055743e-05 4.605423511162901e-05
140.0900900900901 3.0463506144447917e-05 3.3987009203891886e-05 3.6929331770451415e-05 3.9327523986963504e-05 4.12354730568734e-05 4.271258970952079e-05 4.381738986328111e-05 4.46042977176336e-05 4.5122217549088986e-05 4.541414481121491e-05
140.24024024024024 2.999347954894405e-05 3.347186493369522e-05 3.63782897567215e-05 3.874876349464301e-05 4.063604640092133e-05 4.209846402599148e-05 4.3193548767795885e-05 4.397486280659054e-05 4.4490571082685104e-05 4.4783043300894996e-05
140.3903903903904 2.953081281414593e-05 3.296463702541245e-05 3.58355778197717e-05 3.817862658783265e-05 4.004543776884206e-05 4.1493270341889375e-05 4.257868896341335e-05 4.3354406955363104e-05 4.386786075167436e-05 4.416080311569746e-05
140.54054054054055 2.907538906039958e-05 3.2465202218241516e-05 3.5301068464909455e-05 3.761698324376646e-05 3.946351595834032e-05 4.089687732502221e-05 4.197267977246379e-05 4.274280075671207e-05 4.325395886524945e-05 4.3547298638055266e-05
140.6906906906907 2.8627093309365777e-05 3.197343919309753e-05 3.477463617066043e-05 3.706370541903728e-05 3.889015175833667e-05 4.030915559394781e-05 4.137539243471063e-05 4.213991668624124e-05 4.2648739574046247e-05 4.294240602569204e-05
140.84084084084085 2.81858124197433e-05 3.148922854125617e-05 3.4256157357566524e-05 3.651866702791487e-05 3.832521789867138e-05 3.972997768872901e-05 4.0786700079583747e-05 4.154562907482495e-05 4.205207884340557e-05 4.234600320638685e-05
140.99099099099098 2.7751435067642278e-05 3.101245273343935e-05 3.374551035742268e-05 3.598174393154812e-05 3.7768589013703854e-05 3.9159218042172814e-05 4.02064777274383e-05 4.095981408145139e-05 4.146385442703192e-05 4.1757969853369436e-05
141.14114114114113 2.7323851719070003e-05 3.054299609143619e-05 3.3242575382940096e-05 3.545281386317119e-05 3.722014162155424e-05 3.859675295151047e-05 3.963460222772238e-05 4.038234966647603e-05 4.0883945841043685e-05 4.117818735997067e-05
141.2912912912913 2.690295460055827e-05 3.008074478247956e-05 3.274723449782534e-05 3.4931756416450135e-05 3.667975409534583e-05 3.80424605505144e-05 3.907095222805666e-05 3.9813115564913263e-05 4.0312234338411444e-05 4.060653881460781e-05
141.44144144144144 2.6488637670228403e-05 2.9625586757467532e-05 3.2259371599666284e-05 3.4418453018547515e-05 3.6147306634851175e-05 3.7496220782044226e-05 3.85154081573918e-05 3.925199325742704e-05 3.974860288377745e-05 4.004290897609484e-05
141.5915915915916 2.6080796589283256e-05 2.917741172572721e-05 3.177887240036585e-05 3.3912786901678356e-05 3.562268123853346e-05 3.695791537101822e-05 3.7967852199440163e-05 3.869886594909154e-05 3.919293612864602e-05 3.9487184249271395e-05
141.74174174174175 2.5679328693913832e-05 2.873611113248803e-05 3.1305624362028624e-05 3.3414643075064854e-05 3.510576167597302e-05 3.642742779693105e-05 3.742816826646935e-05 3.81536185433534e-05 3.8645120384544225e-05 3.8939252660942015e-05
141.8918918918919 2.5284132967608736e-05 2.8301578131017145e-05 3.0839516686091096e-05 3.292390829727998e-05 3.459643346066913e-05 3.590464326535871e-05 3.68962419734489e-05 3.761613761656075e-05 3.810504360041437e-05 3.839900383611782e-05
142.04204204204206 2.489511002978622e-05 2.7873707555160792e-05 3.0380440286543264e-05 3.244047104896951e-05 3.409458382334314e-05 3.5389448686691625e-05 3.6371960612541445e-05 3.7086311393465026e-05 3.757259534074005e-05 3.786632897979801e-05
142.19219219219218 2.4512162104285597e-05 2.7452395892280883e-05 2.9928287762953303e-05 3.1964221505942536e-05 3.360010170221502e-05 3.488173264898418e-05 3.5855213127929864e-05 3.65640297230893e-05 3.704766676072146e-05 3.73411208776079e-05
142.34234234234233 2.4135192971320328e-05 2.7037541256575636e-05 2.948295337387762e-05 3.149505151344325e-05 3.3112877704153786e-05 3.4381385392631967e-05 3.534589009097119e-05 3.6049184054958205e-05 3.653015058319371e-05 3.6823273830871575e-05
142.4924924924925 2.3764107955103676e-05 2.662904336277456e-05 2.904433301064762e-05 3.103285458526203e-05 3.2632804069414724e-05 3.3888298785664136e-05 3.484388367871488e-05 3.554166741568607e-05 3.6019941075888165e-05 3.6312683647113475e-05
142.64264264264264 2.3398813898484655e-05 2.622680350190217e-05 2.861232417152141e-05 3.057752585100507e-05 3.215977465509146e-05 3.3402366299413026e-05 3.434908767432263e-05 3.5041374385916954e-05 3.5516934029030115e-05 3.580924762182403e-05
142.7927927927928 2.3039219137940213e-05 2.583072453809143e-05 2.8186825936191724e-05 3.0128962026304972e-05 3.169368491046521e-05 3.292348298455789e-05 3.386139740659179e-05 3.454820107761364e-05 3.502102673327036e-05 3.5312864516875944e-05
142.94294294294295 2.268523347892396e-05 2.5440710854781783e-05 2.776773894621599e-05 2.9687061397212695e-05 3.1234431852700626e-05 3.2451545447537036e-05 3.338070973396888e-05 3.406204510989258e-05 3.4532117957945726e-05 3.482343453922495e-05
143.0930930930931 2.2336768171560742e-05 2.5056668332506605e-05 2.735496539650545e-05 2.925172379589789e-05 3.0781914042879934e-05 3.198645182732399e-05 3.290692302673981e-05 3.3582805587604516e-05 3.405010792966455e-05 3.434085931988863e-05
143.24324324324326 2.199373588667643e-05 2.467850433044265e-05 2.6948408978854648e-05 2.88228505766929e-05 3.033603156236716e-05 3.152810177226809e-05 3.243993714451091e-05 3.3110383081702326e-05 3.357489831073314e-05 3.38650418931964e-05
143.39339339339338 2.165605069215216e-05 2.430612766272422e-05 2.6547974869680917e-05 2.8400344592471798e-05 2.9896685989494087e-05 3.107639641522043e-05 3.197965341399656e-05 3.264467960647859e-05 3.310639217626984e-05 3.339588667630441e-05
143.54354354354354 2.132362803024243e-05 2.3939448575102748e-05 2.615356970850802e-05 2.7984110171355493e-05 2.9463780376573284e-05 3.06312383546934e-05 3.1525974607105734e-05 3.2185598598447676e-05 3.2644493997289975e-05 3.293329944896781e-05
143.6936936936937 2.0996384730676943e-05 2.357837872194374e-05 2.5765101574950116e-05 2.7574053093735274e-05 2.9037219242754875e-05 3.019253163233998e-05 3.1078804919321215e-05 3.1733044895544296e-05 3.2189109619413786e-05 3.2477187334888095e-05
143.84384384384384 2.0674238953797296e-05 2.3222831143550592e-05 2.538247996602322e-05 2.7170080569604793e-05 2.8616908542403157e-05 2.9760181710948558e-05 3.063804994836262e-05 3.128692471663277e-05 3.174014624265007e-05 3.20274588049835e-05
143.993993993994 2.0357110155450383e-05 2.2872720243807226e-05 2.5005615773776403e-05 2.677210122473705e-05 2.8202755628676928e-05 2.9334095453216587e-05 3.020361667312692e-05 3.084714564132424e-05 3.129751240176618e-05 3.1584023629143226e-05
144.14414414414415 2.004491908118987e-05 2.25279617693509e-05 2.463442126323405e-05 2.6380025088229374e-05 2.7794669242500276e-05 2.8914181100848945e-05 2.9775413437964255e-05 3.0413616590097507e-05 3.086111794694876e-05 3.114679285774265e-05
144.2942942942943 1.9737587745176287e-05 2.218847280604991e-05 2.4268810050640493e-05 2.599376354173713e-05 2.7392559491352138e-05 2.8500348253976853e-05 2.9353349948117598e-05 2.9986247804719846e-05 3.0430874024751674e-05 3.071567880982039e-05
144.44444444444446 1.9435039409387747e-05 2.1854171735037708e-05 2.3908697084764764e-05 2.561322931150506e-05 2.6996337828343703e-05 2.80925078508932e-05 2.893733721819965e-05 2.9564950828498608e-05 3.0006693059327532e-05 3.0290595054699464e-05
144.5945945945946 1.9137198563132696e-05 2.152497821290713e-05 2.3553998647183245e-05 2.523833644827953e-05 2.6605917031576103e-05 2.7690572148100294e-05 2.8527287563515446e-05 2.9149638485559387e-05 2.95884887339392e-05 2.9871456393851252e-05
144.74474474474474 1.8843990902856004e-05 2.1200813156083335e-05 2.3204632298635596e-05 2.4869000306817575e-05 2.622121118377097e-05 2.7294454700604954e-05 2.812311458264469e-05 2.8740224865198194e-05 2.9176175972747387e-05 2.9458178842996458e-05
144.8948948948949 1.8555343312229422e-05 2.0881598720676555e-05 2.2860516865561874e-05 2.4505137525681927e-05 2.5842135652165747e-05 2.6904070340567327e-05 2.772473313833126e-05 2.8336625302409347e-05 2.8769670921369678e-05 2.9050679614437174e-05
145.04504504504504 1.8271183842518566e-05 2.056725828262897e-05 2.2521572424493856e-05 2.4146666007315597e-05 2.5468607068667377e-05 2.6519335160249514e-05 2.733205933863131e-05 2.793875635946836e-05 2.836889092989939e-05 2.8648877099615354e-05
145.1951951951952 1.799144169520466e-05 2.0257716418146625e-05 2.218772028234997e-05 2.3793504898387338e-05 2.5100543310255198e-05 2.614016649365437e-05 2.6945010518312184e-05 2.7546535808001703e-05 2.7973754536966695e-05 2.825269085189061e-05
145.34534534534535 1.771604722728132e-05 1.9952898884409687e-05 2.185888295700233e-05 2.34455745704016e-05 2.473786348818796e-05 2.5766482897297633e-05 2.6563505220496995e-05 2.715988261132547e-05 2.7584181451535877e-05 2.7862041569571233e-05
145.4954954954955 1.7444931899763897e-05 1.9652732600552848e-05 2.153498415810788e-05 2.3102796601985303e-05 2.438048795657984e-05 2.5398204131971658e-05 2.6187463178548055e-05 2.6778716907049144e-05 2.7200092535961018e-05 2.7476851095245003e-05
145.64564564564566 1.7178028262843746e-05 1.9357145629819836e-05 2.121594876819608e-05 2.2765093781580147e-05 2.402833823867573e-05 2.503525114478809e-05 2.5816805298182994e-05 2.6402959989941204e-05 2.682140978929281e-05 2.709704238851168e-05
145.7957957957958 1.6915269944093e-05 1.9066067176630676e-05 2.0901702824005478e-05 2.243239006065328e-05 2.368133702794798e-05 2.467754605149584e-05 2.5451453648102885e-05 2.6032534295053327e-05 2.6448056330833147e-05 2.6722539496698704e-05
145.94594594594594 1.665659163083077e-05 1.8779427549715908e-05 2.0592173498061646e-05 2.210461053713883e-05 2.3339408173803027e-05 2.432501211907088e-05 2.509133145059624e-05 2.566736338106868e-05 2.6079956383934638e-05 2.6353267548997954e-05
146.0960960960961 1.6401929052743057e-05 1.84971581445324e-05 2.0287289080658334e-05 2.1781681443706178e-05 2.300247666396792e-05 2.3977573748574e-05 2.473636303760959e-05 2.5307371912030747e-05 2.5717035260041514e-05 2.5989152740814352e-05
146.24624624624624 1.6151218964749735e-05 1.8219191430234633e-05 1.9986978991730244e-05 2.14635301301785e-05 2.2670468607119032e-05 2.363515645827428e-05 2.4386473846516715e-05 2.495248564286836e-05 2.535921934297001e-05 2.5630122318322097e-05
146.3963963963964 1.590439913011016e-05 1.7945460932533564e-05 1.969117374013669e-05 2.1150085046189457e-05 2.2343311215745472e-05 2.3297686865604992e-05 2.4041590404272007e-05 2.460263140423231e-05 2.5006436073085093e-05 2.5276104563222345e-05
146.54654654654655 1.566140830376073e-05 1.7675901216805002e-05 1.9399804887034845e-05 2.08412757240724e-05 2.202093278924203e-05 2.2965092671275186e-05 2.37016403112119e-05 2.4257737085990437e-05 2.4658613930234612e-05 2.492702877769859e-05
146.6966966966967 1.542218621587682e-05 1.741044787144056e-05 1.911280504574346e-05 2.0537032761975187e-05 2.1703262697224974e-05 2.2637302644793904e-05 2.3366552225075397e-05 2.391773162176621e-05 2.431568242160949e-05 2.458282526956445e-05
146.84684684684686 1.5186673560655586e-05 1.7149037491434725e-05 1.883010786524381e-05 2.0237287807194045e-05 2.1390231363064703e-05 2.231424660751245e-05 2.3036255845238296e-05 2.3582544973708117e-05 2.397757206611773e-05 2.4243425337599202e-05
146.996996996997 1.495481200255133e-05 1.689160766220136e-05 1.8551648013913853e-05 1.9941973539720022e-05 2.1081770247966036e-05 2.1995855416951664e-05 2.27106818971559e-05 2.3252108117486776e-05 2.364421437947239e-05 2.3908761257066148e-05
147.14714714714714 1.4726544121500253e-05 1.6638096944459366e-05 1.827736116348929e-05 1.9651023655991424e-05 2.0777811855781025e-05 2.16820609513683e-05 2.238976211700889e-05 2.2926353027517006e-05 2.3315541859776158e-05 2.3578766273513375e-05
147.2972972972973 1.4501813409574235e-05 1.6388444874752084e-05 1.800718397324525e-05 1.9364372865644532e-05 2.0478289697315083e-05 2.137279609455707e-05 2.2073429236546765e-05 2.2605212662401626e-05 2.2991487973318834e-05 2.3253374593763556e-05
147.44744744744744 1.4280564259356337e-05 1.6142591929848794e-05 1.774105407439297e-05 1.908195689259091e-05 2.0183138266781247e-05 2.1067994720886115e-05 2.1761616978235727e-05 2.228862095059512e-05 2.267198714058606e-05 2.2932521349395475e-05
147.5975975975976 1.4062741949244364e-05 1.5900479511432683e-05 1.7478910054684376e-05 1.8803712410380514e-05 1.989229303614564e-05 2.0767591680561814e-05 2.1454260038231757e-05 2.1976512775726913e-05 2.2356974722475267e-05 2.261614259437254e-05
147.74774774774775 1.3848292628967394e-05 1.5662049936294605e-05 1.7220691443219136e-05 1.852957704898606e-05 1.9605690440235014e-05 2.047152278512083e-05 2.1151294057110816e-05 2.1668823961851656e-05 2.204638700671729e-05 2.2304175292064543e-05
147.8978978978979 1.3637163305309036e-05 1.5427246421677856e-05 1.6966338704185904e-05 1.8259489381490616e-05 1.9323267862046188e-05 2.017972479249886e-05 2.0852655614648775e-05 2.1365491261854787e-05 2.1740161194500742e-05 2.199655730209442e-05
148.04804804804806 1.3429301828031328e-05 1.5196013070826614e-05 1.6715793232853675e-05 1.7993388909531917e-05 1.9044963618252154e-05 1.989213539229234e-05 2.0558282215903176e-05 2.106645234302259e-05 2.143823538628097e-05 2.1693227367357418e-05
148.1981981981982 1.3224656875993187e-05 1.4968294858732104e-05 1.6468997308871245e-05 1.773121604894731e-05 1.8770716944899517e-05 1.9608693193922106e-05 2.0268112277468277e-05 2.0771645773648638e-05 2.1140548569089162e-05 2.1394125101208552e-05
148.34834834834834 1.3023177943457375e-05 1.4744037618070563e-05 1.6225894096586317e-05 1.747291211561397e-05 1.8500467983292088e-05 1.932933771203758e-05 1.9982085113914888e-05 2.0481011009902912e-05 2.084704060501005e-05 2.109919097481437e-05
148.4984984984985 1.2824815333815399e-05 1.4523188025326824e-05 1.598642763204564e-05 1.721841931147883e-05 1.8234157766054942e-05 1.9054009353006065e-05 1.9700140924410207e-05 2.0194488382897024e-05 2.0557652217759242e-05 2.080836630466458e-05
148.64864864864865 1.2629520157221519e-05 1.4305693587098228e-05 1.575054280930528e-05 1.6967680710773646e-05 1.7971728203374528e-05 1.8782649401649924e-05 1.942222077951397e-05 1.9912019085943938e-05 2.0272324980237248e-05 2.0521593240240256e-05
148.7987987987988 1.2437244288564685e-05 1.4091502626572005e-05 1.551818536692845e-05 1.672064024640886e-05 1.771312207763978e-05 1.851520000818588e-05 1.914826660814517e-05 1.963354516200865e-05 1.9991001302267158e-05 2.0238814755782554e-05
148.94894894894895 1.2247940367239562e-05 1.3880564282262742e-05 1.5289301874666325e-05 1.6477242696896724e-05 1.7458283043320123e-05 1.8251604175364766e-05 1.8878221184919018e-05 1.9359009491348285e-05 1.9713624418514455e-05 1.9959974651461155e-05
149.0990990990991 1.2061561785635657e-05 1.367282850924009e-05 1.5063839720316264e-05 1.6237433692495156e-05 1.720715557894694e-05 1.7991805745808763e-05 1.861202813193463e-05 1.9088355779088547e-05 1.944013837658614e-05 1.968501751489392e-05
149.24924924924926 1.1878062676878826e-05 1.3468246022160491e-05 1.4841747096752248e-05 1.6001159683055256e-05 1.6959684989190008e-05 1.7735749389543762e-05 1.8349631892366743e-05 1.8821528542462528e-05 1.917048802530721e-05 1.9413888718921932e-05
149.3993993993994 1.1697397902749974e-05 1.3266768302736515e-05 1.4622972989122196e-05 1.5768367918467836e-05 1.6715817393515156e-05 1.7483380591290144e-05 1.809097771208606e-05 1.855847309952958e-05 1.8904619003172203e-05 1.9146534412036416e-05
149.54954954954954 1.1519523041775941e-05 1.3068347588690412e-05 1.440746716477857e-05 1.5539006444748846e-05 1.6475499713793647e-05 1.7234645637680002e-05 1.783601163456302e-05 1.8299135558471504e-05 1.864247772662786e-05 1.888290150713245e-05
149.6996996996997 1.1344394377487261e-05 1.2872936861697609e-05 1.4195180183068509e-05 1.5313024091757273e-05 1.6238679662079285e-05 1.69894916065459e-05 1.758468048899556e-05 1.804346280537255e-05 1.8384011378143262e-05 1.8622937670404997e-05
149.84984984984985 1.1171968886838288e-05 1.268048983550035e-05 1.3986063349955364e-05 1.5090370461080643e-05 1.600530572854954e-05 1.674786635525023e-05 1.733693187859195e-05 1.779140249289898e-05 1.8129167896107802e-05 1.8366591310384324e-05
150.0 1.1002204228783884e-05 1.2490960944186007e-05 1.3780068712325233e-05 1.4870995914082732e-05 1.5775327169605478e-05 1.6509718508701488e-05 1.7092714169003657e-05 1.7542903029145522e-05 1.787789596432831e-05 1.8113811567106196e-05


==> Comparison_Data/plot_eq1.dat <==
t y1 y2 y3 y4 y5 y6 y7 y8 y9
0.0 0.0357 0.061 0.0863 0.1116 0.1369 0.1622 0.1875 0.2128 0.238
250.25025025025028 0.03519 0.05923 0.08256 0.10523 0.12726 0.14867 0.16951 0.18978 0.20944
500.50050050050055 0.03464 0.05746 0.07906 0.09957 0.1191 0.13774 0.15558 0.17268 0.18903
750.7507507507509 0.03407 0.0558 0.07597 0.09485 0.11262 0.12943 0.14538 0.16056 0.17499
1001.0010010010011 0.03352 0.05431 0.07336 0.09107 0.10766 0.12329 0.1381 0.15216 0.16549
1251.2512512512512 0.03299 0.05299 0.07122 0.08812 0.10396 0.1189 0.13305 0.14648 0.15919
1501.5015015015017 0.03249 0.05186 0.0695 0.0859 0.10132 0.11589 0.1297 0.1428 0.15519
1751.751751751752 0.03204 0.05091 0.06817 0.0843 0.09953 0.11396 0.12765 0.14063 0.15288
2002.0020020020022 0.03162 0.05013 0.06718 0.08322 0.09845 0.11291 0.12663 0.13962 0.15184
2252.252252252252 0.03125 0.04951 0.06649 0.0826 0.09796 0.11257 0.12643 0.13951 0.15176
2502.5025025025025 0.03092 0.04904 0.06607 0.08237 0.09797 0.11282 0.12688 0.1401 0.15243
2752.752752752753 0.03063 0.0487 0.06589 0.08247 0.09839 0.11356 0.12787 0.14126 0.15367
3003.0030030030034 0.03039 0.04847 0.06591 0.08286 0.09919 0.11471 0.12929 0.14287 0.15536
3253.2532532532537 0.03018 0.04836 0.06613 0.08352 0.10029 0.1162 0.13108 0.14483 0.15739
3503.503503503504 0.03 0.04836 0.06653 0.08442 0.10168 0.118 0.13316 0.14708 0.15969
3753.753753753754 0.02987 0.04844 0.06708 0.08552 0.10331 0.12005 0.1355 0.14956 0.16219
4004.0040040040044 0.02976 0.04862 0.06777 0.08681 0.10515 0.12231 0.13804 0.15222 0.16484
4254.254254254254 0.02969 0.04887 0.0686 0.08828 0.10719 0.12477 0.14075 0.15502 0.1676
4504.504504504504 0.02964 0.0492 0.06955 0.08991 0.1094 0.1274 0.14359 0.15792 0.17042
4754.754754754755 0.02963 0.04961 0.07063 0.0917 0.11177 0.13016 0.14655 0.16089 0.17328
5005.005005005005 0.02963 0.05008 0.07181 0.09362 0.11428 0.13304 0.14958 0.16391 0.17616
5255.255255255255 0.02967 0.05061 0.07311 0.09567 0.11692 0.13603 0.15268 0.16695 0.17902
5505.505505505506 0.02972 0.05121 0.0745 0.09785 0.11968 0.13909 0.15583 0.17 0.18186
5755.755755755757 0.0298 0.05187 0.07599 0.10014 0.12253 0.14223 0.159 0.17303 0.18465
6006.006006006007 0.02989 0.05258 0.07759 0.10255 0.12548 0.14542 0.16218 0.17603 0.18739
6256.256256256257 0.03001 0.05335 0.07927 0.10505 0.12851 0.14864 0.16535 0.179 0.19006
6506.506506506507 0.03015 0.05418 0.08105 0.10766 0.13162 0.1519 0.1685 0.18191 0.19266
6756.756756756758 0.0303 0.05506 0.08292 0.11036 0.13478 0.15516 0.17163 0.18476 0.19518
7007.007007007008 0.03047 0.056 0.08487 0.11315 0.13799 0.15843 0.17471 0.18753 0.19761
7257.257257257258 0.03066 0.05698 0.08692 0.11602 0.14124 0.16168 0.17774 0.19023 0.19995
7507.507507507508 0.03086 0.05803 0.08905 0.11897 0.14453 0.16492 0.18071 0.19285 0.2022
7757.757757757759 0.03108 0.05912 0.09127 0.12199 0.14783 0.16812 0.18361 0.19538 0.20436
8008.008008008009 0.03131 0.06028 0.09357 0.12507 0.15115 0.17129 0.18644 0.19782 0.20642
8258.258258258258 0.03156 0.06148 0.09596 0.12822 0.15447 0.1744 0.18919 0.20016 0.20838
8508.508508508508 0.03183 0.06274 0.09843 0.13141 0.15778 0.17746 0.19185 0.20241 0.21025
8758.758758758759 0.0321 0.06406 0.10098 0.13465 0.16107 0.18045 0.19442 0.20456 0.21203
9009.009009009009 0.0324 0.06544 0.10361 0.13792 0.16434 0.18337 0.1969 0.20662 0.21372
9259.25925925926 0.0327 0.06687 0.10632 0.14122 0.16757 0.18622 0.19929 0.20858 0.21531
9509.50950950951 0.03302 0.06837 0.1091 0.14455 0.17076 0.18898 0.20158 0.21044 0.21682
9759.75975975976 0.03336 0.06992 0.11196 0.14789 0.17389 0.19165 0.20377 0.21221 0.21824
10010.01001001001 0.0337 0.07154 0.11488 0.15123 0.17697 0.19424 0.20586 0.21389 0.21958
10260.26026026026 0.03407 0.07322 0.11787 0.15457 0.17998 0.19673 0.20786 0.21547 0.22084
10510.51051051051 0.03444 0.07497 0.12092 0.15789 0.18292 0.19912 0.20976 0.21697 0.22203
10760.760760760762 0.03484 0.07678 0.12404 0.1612 0.18578 0.20142 0.21156 0.21839 0.22314
11011.011011011013 0.03524 0.07866 0.1272 0.16447 0.18856 0.20362 0.21327 0.21972 0.22418
11261.261261261263 0.03566 0.08061 0.13041 0.16771 0.19125 0.20572 0.21489 0.22097 0.22516
11511.511511511513 0.0361 0.08263 0.13366 0.1709 0.19385 0.20772 0.21643 0.22215 0.22607
11761.761761761763 0.03655 0.08472 0.13694 0.17404 0.19635 0.20963 0.21787 0.22325 0.22693
12012.012012012014 0.03702 0.08689 0.14026 0.17712 0.19876 0.21144 0.21923 0.22429 0.22772
12262.262262262264 0.0375 0.08913 0.14359 0.18013 0.20108 0.21316 0.22052 0.22526 0.22847
12512.512512512514 0.038 0.09144 0.14694 0.18306 0.20329 0.21479 0.22172 0.22617 0.22916
12762.762762762764 0.03852 0.09382 0.15029 0.18592 0.20541 0.21633 0.22285 0.22701 0.22981
13013.013013013015 0.03905 0.09628 0.15363 0.1887 0.20743 0.21778 0.22391 0.22781 0.23041
13263.263263263265 0.0396 0.09882 0.15697 0.19138 0.20935 0.21914 0.22491 0.22855 0.23098
13513.513513513515 0.04018 0.10143 0.16028 0.19398 0.21117 0.22043 0.22584 0.22924 0.2315
13763.763763763765 0.04077 0.10411 0.16357 0.19648 0.21291 0.22164 0.22671 0.22988 0.23198
14014.014014014016 0.04138 0.10687 0.16682 0.19888 0.21455 0.22278 0.22752 0.23048 0.23243
14264.264264264266 0.04201 0.10969 0.17003 0.20119 0.2161 0.22384 0.22828 0.23103 0.23285
14514.514514514516 0.04266 0.11258 0.17318 0.2034 0.21756 0.22484 0.22899 0.23155 0.23324
14764.764764764766 0.04334 0.11554 0.17628 0.20552 0.21894 0.22578 0.22965 0.23203 0.2336
15015.015015015017 0.04404 0.11856 0.17931 0.20753 0.22024 0.22665 0.23026 0.23248 0.23394
15265.265265265267 0.04476 0.12164 0.18227 0.20945 0.22146 0.22747 0.23083 0.2329 0.23425
15515.515515515517 0.04551 0.12478 0.18515 0.21127 0.22261 0.22823 0.23136 0.23328 0.23454
15765.765765765767 0.04628 0.12796 0.18795 0.21299 0.22369 0.22894 0.23186 0.23364 0.2348
16016.016016016018 0.04708 0.13119 0.19066 0.21463 0.22469 0.2296 0.23232 0.23397 0.23505
16266.266266266268 0.04791 0.13445 0.19328 0.21618 0.22564 0.23022 0.23275 0.23428 0.23528
16516.516516516516 0.04877 0.13775 0.19581 0.21764 0.22652 0.23079 0.23314 0.23457 0.23549
16766.766766766767 0.04966 0.14107 0.19824 0.21901 0.22735 0.23133 0.23351 0.23483 0.23569
17017.017017017017 0.05058 0.14441 0.20057 0.22031 0.22812 0.23183 0.23385 0.23508 0.23587
17267.267267267267 0.05153 0.14776 0.20281 0.22152 0.22884 0.23229 0.23417 0.2353 0.23604
17517.517517517517 0.05252 0.15111 0.20495 0.22267 0.22951 0.23272 0.23446 0.23551 0.23619
17767.767767767768 0.05354 0.15446 0.20699 0.22374 0.23013 0.23312 0.23473 0.23571 0.23634
18018.018018018018 0.0546 0.15779 0.20893 0.22475 0.23071 0.23349 0.23499 0.23589 0.23647
18268.268268268268 0.05569 0.1611 0.21078 0.22569 0.23125 0.23383 0.23522 0.23606 0.23659
18518.51851851852 0.05683 0.16438 0.21253 0.22657 0.23175 0.23415 0.23544 0.23621 0.23671
18768.76876876877 0.05801 0.16762 0.21419 0.22739 0.23222 0.23444 0.23564 0.23635 0.23681
19019.01901901902 0.05923 0.17082 0.21576 0.22816 0.23265 0.23472 0.23582 0.23648 0.23691
19269.26926926927 0.0605 0.17396 0.21725 0.22887 0.23306 0.23497 0.23599 0.23661 0.237
19519.51951951952 0.06181 0.17704 0.21865 0.22954 0.23343 0.23521 0.23615 0.23672 0.23709
19769.76976976977 0.06317 0.18005 0.21996 0.23016 0.23378 0.23542 0.2363 0.23683 0.23716
20020.02002002002 0.06458 0.18299 0.2212 0.23074 0.2341 0.23562 0.23644 0.23692 0.23723
20270.27027027027 0.06604 0.18585 0.22236 0.23128 0.2344 0.23581 0.23656 0.23701 0.2373
20520.52052052052 0.06756 0.18863 0.22346 0.23178 0.23468 0.23598 0.23668 0.23709 0.23736
20770.77077077077 0.06913 0.19132 0.22448 0.23224 0.23493 0.23614 0.23679 0.23717 0.23742
21021.02102102102 0.07076 0.19392 0.22544 0.23268 0.23517 0.23629 0.23689 0.23724 0.23747
21271.27127127127 0.07245 0.19642 0.22633 0.23308 0.23539 0.23643 0.23698 0.23731 0.23752
21521.521521521525 0.0742 0.19883 0.22717 0.23345 0.23559 0.23655 0.23706 0.23737 0.23756
21771.771771771775 0.07601 0.20114 0.22795 0.2338 0.23578 0.23667 0.23714 0.23742 0.2376
22022.022022022025 0.07789 0.20335 0.22868 0.23412 0.23596 0.23678 0.23722 0.23747 0.23764
22272.272272272276 0.07983 0.20547 0.22936 0.23441 0.23612 0.23688 0.23728 0.23752 0.23768
22522.522522522526 0.08184 0.20748 0.23 0.23469 0.23627 0.23697 0.23735 0.23757 0.23771
22772.772772772776 0.08392 0.2094 0.23059 0.23495 0.23641 0.23706 0.2374 0.23761 0.23774
23023.023023023026 0.08607 0.21123 0.23113 0.23518 0.23654 0.23714 0.23746 0.23764 0.23777
23273.273273273277 0.08829 0.21296 0.23165 0.2354 0.23665 0.23721 0.2375 0.23768 0.23779
23523.523523523527 0.09059 0.21459 0.23212 0.23561 0.23676 0.23728 0.23755 0.23771 0.23781
23773.773773773777 0.09296 0.21614 0.23256 0.23579 0.23687 0.23734 0.23759 0.23774 0.23784
24024.024024024027 0.0954 0.2176 0.23297 0.23597 0.23696 0.2374 0.23763 0.23777 0.23786
24274.274274274278 0.09791 0.21898 0.23335 0.23613 0.23705 0.23745 0.23767 0.23779 0.23787
24524.524524524528 0.1005 0.22028 0.2337 0.23628 0.23713 0.2375 0.2377 0.23782 0.23789
24774.774774774778 0.10316 0.2215 0.23403 0.23642 0.2372 0.23755 0.23773 0.23784 0.23791
25025.02502502503 0.10589 0.22264 0.23434 0.23654 0.23727 0.23759 0.23776 0.23786 0.23792
25275.27527527528 0.1087 0.22372 0.23462 0.23666 0.23733 0.23763 0.23778 0.23788 0.23794
25525.52552552553 0.11157 0.22472 0.23488 0.23677 0.23739 0.23766 0.23781 0.23789 0.23795
25775.77577577578 0.11451 0.22567 0.23512 0.23687 0.23744 0.2377 0.23783 0.23791 0.23796
26026.02602602603 0.11751 0.22655 0.23534 0.23696 0.23749 0.23773 0.23785 0.23792 0.23797
26276.27627627628 0.12057 0.22737 0.23555 0.23705 0.23754 0.23776 0.23787 0.23794 0.23798
26526.52652652653 0.12369 0.22814 0.23574 0.23713 0.23758 0.23778 0.23789 0.23795 0.23799
26776.77677677678 0.12685 0.22886 0.23592 0.2372 0.23762 0.23781 0.2379 0.23796 0.238
27027.02702702703 0.13007 0.22952 0.23609 0.23727 0.23766 0.23783 0.23792 0.23797 0.23801
27277.27727727728 0.13332 0.23015 0.23624 0.23734 0.23769 0.23785 0.23793 0.23798 0.23801
27527.52752752753 0.13661 0.23073 0.23638 0.23739 0.23772 0.23787 0.23795 0.23799 0.23802
27777.77777777778 0.13992 0.23127 0.23651 0.23745 0.23775 0.23789 0.23796 0.238 0.23803
28028.02802802803 0.14326 0.23177 0.23663 0.2375 0.23778 0.2379 0.23797 0.23801 0.23803
28278.27827827828 0.14661 0.23223 0.23674 0.23754 0.2378 0.23792 0.23798 0.23801 0.23804
28528.52852852853 0.14996 0.23267 0.23684 0.23759 0.23783 0.23793 0.23799 0.23802 0.23804
28778.778778778782 0.15331 0.23307 0.23694 0.23762 0.23785 0.23794 0.238 0.23803 0.23805
29029.029029029032 0.15665 0.23344 0.23703 0.23766 0.23787 0.23796 0.238 0.23803 0.23805
29279.279279279282 0.15997 0.23379 0.23711 0.23769 0.23788 0.23797 0.23801 0.23804 0.23805
29529.529529529533 0.16326 0.23411 0.23718 0.23773 0.2379 0.23798 0.23802 0.23804 0.23806
29779.779779779783 0.16651 0.23441 0.23725 0.23775 0.23792 0.23799 0.23802 0.23805 0.23806
30030.030030030033 0.16973 0.23468 0.23732 0.23778 0.23793 0.238 0.23803 0.23805 0.23806
30280.280280280283 0.17289 0.23494 0.23738 0.2378 0.23794 0.238 0.23804 0.23805 0.23807
30530.530530530534 0.17599 0.23518 0.23743 0.23783 0.23795 0.23801 0.23804 0.23806 0.23807
30780.780780780784 0.17903 0.2354 0.23748 0.23785 0.23797 0.23802 0.23804 0.23806 0.23807
31031.031031031034 0.18199 0.2356 0.23753 0.23787 0.23798 0.23802 0.23805 0.23806 0.23807
31281.281281281284 0.18488 0.23579 0.23757 0.23788 0.23799 0.23803 0.23805 0.23807 0.23808
31531.531531531535 0.18769 0.23596 0.23761 0.2379 0.23799 0.23803 0.23806 0.23807 0.23808
31781.781781781785 0.19041 0.23612 0.23765 0.23792 0.238 0.23804 0.23806 0.23807 0.23808
32032.032032032035 0.19304 0.23627 0.23769 0.23793 0.23801 0.23804 0.23806 0.23807 0.23808
32282.282282282285 0.19557 0.23641 0.23772 0.23794 0.23802 0.23805 0.23807 0.23808 0.23808
32532.532532532536 0.19801 0.23654 0.23775 0.23796 0.23802 0.23805 0.23807 0.23808 0.23808
32782.782782782786 0.20036 0.23666 0.23777 0.23797 0.23803 0.23806 0.23807 0.23808 0.23808
33033.03303303303 0.2026 0.23677 0.2378 0.23798 0.23803 0.23806 0.23807 0.23808 0.23809
33283.28328328329 0.20475 0.23687 0.23782 0.23799 0.23804 0.23806 0.23807 0.23808 0.23809
33533.53353353353 0.2068 0.23696 0.23784 0.23799 0.23804 0.23807 0.23808 0.23808 0.23809
33783.78378378379 0.20875 0.23705 0.23786 0.238 0.23805 0.23807 0.23808 0.23808 0.23809
34034.03403403403 0.21061 0.23713 0.23788 0.23801 0.23805 0.23807 0.23808 0.23809 0.23809
34284.28428428429 0.21237 0.2372 0.2379 0.23802 0.23806 0.23807 0.23808 0.23809 0.23809
34534.534534534534 0.21404 0.23727 0.23791 0.23802 0.23806 0.23807 0.23808 0.23809 0.23809
34784.78478478479 0.21562 0.23733 0.23793 0.23803 0.23806 0.23808 0.23808 0.23809 0.23809
35035.035035035035 0.21711 0.23739 0.23794 0.23803 0.23806 0.23808 0.23809 0.23809 0.23809
35285.28528528529 0.21852 0.23745 0.23795 0.23804 0.23807 0.23808 0.23809 0.23809 0.23809
35535.535535535535 0.21984 0.2375 0.23796 0.23804 0.23807 0.23808 0.23809 0.23809 0.23809
35785.78578578579 0.22109 0.23754 0.23797 0.23805 0.23807 0.23808 0.23809 0.23809 0.23809
36036.036036036036 0.22226 0.23758 0.23798 0.23805 0.23807 0.23808 0.23809 0.23809 0.23809
36286.28628628629 0.22336 0.23762 0.23799 0.23806 0.23808 0.23809 0.23809 0.23809 0.23809
36536.536536536536 0.22438 0.23766 0.238 0.23806 0.23808 0.23809 0.23809 0.23809 0.23809
36786.78678678679 0.22535 0.23769 0.23801 0.23806 0.23808 0.23809 0.23809 0.23809 0.2381
37037.03703703704 0.22625 0.23772 0.23801 0.23806 0.23808 0.23809 0.23809 0.23809 0.2381
37287.28728728729 0.22709 0.23775 0.23802 0.23807 0.23808 0.23809 0.23809 0.23809 0.2381
37537.53753753754 0.22788 0.23778 0.23803 0.23807 0.23808 0.23809 0.23809 0.23809 0.2381
37787.78778778779 0.22861 0.2378 0.23803 0.23807 0.23808 0.23809 0.23809 0.2381 0.2381
38038.03803803804 0.2293 0.23783 0.23804 0.23807 0.23809 0.23809 0.23809 0.2381 0.2381
38288.28828828829 0.22994 0.23785 0.23804 0.23808 0.23809 0.23809 0.23809 0.2381 0.2381
38538.53853853854 0.23053 0.23787 0.23805 0.23808 0.23809 0.23809 0.23809 0.2381 0.2381
38788.78878878879 0.23108 0.23788 0.23805 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381
39039.03903903904 0.2316 0.2379 0.23805 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381
39289.28928928929 0.23208 0.23792 0.23806 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381
39539.53953953954 0.23252 0.23793 0.23806 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381
39789.78978978979 0.23293 0.23794 0.23806 0.23809 0.23809 0.23809 0.2381 0.2381 0.2381
40040.04004004004 0.23332 0.23795 0.23807 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
40290.29029029029 0.23367 0.23797 0.23807 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
40540.54054054054 0.234 0.23798 0.23807 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
40790.790790790794 0.23431 0.23799 0.23807 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
41041.04104104104 0.23459 0.23799 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
41291.291291291294 0.23485 0.238 0.23808 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381
41541.54154154154 0.2351 0.23801 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
41791.791791791795 0.23532 0.23802 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
42042.04204204204 0.23553 0.23802 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
42292.292292292295 0.23573 0.23803 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
42542.54254254254 0.2359 0.23803 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
42792.792792792796 0.23607 0.23804 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
43043.04304304305 0.23622 0.23804 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
43293.293293293296 0.23637 0.23805 0.23809 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381
43543.54354354355 0.2365 0.23805 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
43793.7937937938 0.23662 0.23806 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
44044.04404404405 0.23673 0.23806 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
44294.2942942943 0.23683 0.23806 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
44544.54454454455 0.23693 0.23806 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
44794.7947947948 0.23702 0.23807 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
45045.04504504505 0.2371 0.23807 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
45295.2952952953 0.23718 0.23807 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
45545.54554554555 0.23725 0.23807 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
45795.7957957958 0.23731 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
46046.04604604605 0.23737 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
46296.2962962963 0.23743 0.23808 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
46546.54654654655 0.23748 0.23808 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
46796.7967967968 0.23753 0.23808 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
47047.047047047054 0.23757 0.23808 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
47297.2972972973 0.23761 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
47547.547547547554 0.23765 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
47797.7977977978 0.23768 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
48048.048048048055 0.23771 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
48298.2982982983 0.23774 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
48548.548548548555 0.23777 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
48798.7987987988 0.2378 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
49049.049049049056 0.23782 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
49299.2992992993 0.23784 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
49549.549549549556 0.23786 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381
49799.7997997998 0.23788 0.23809 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381 0.2381

==> Comparison_Data/plot_eq2.dat <==
t y1 y2 y3 y4 y5 y6 y7 y8 y9
0.0 0.0012 0.0024 0.0035 0.0047 0.0058 0.007 0.0081 0.0093 0.0104
2502.5025025025025 0.00128 0.00253 0.00365 0.00485 0.00593 0.00709 0.00814 0.00926 0.01027
5005.005005005005 0.00135 0.00263 0.00375 0.00492 0.00595 0.00704 0.00801 0.00905 0.00998
7507.507507507507 0.00142 0.00271 0.00381 0.00494 0.00593 0.00696 0.00788 0.00886 0.00974
10010.01001001001 0.00149 0.00279 0.00386 0.00495 0.0059 0.00688 0.00777 0.00871 0.00957
12512.512512512512 0.00156 0.00286 0.00391 0.00496 0.00586 0.00682 0.00767 0.0086 0.00945
15015.015015015015 0.00163 0.00292 0.00394 0.00496 0.00583 0.00676 0.0076 0.00852 0.00937
17517.517517517517 0.00169 0.00298 0.00398 0.00496 0.00581 0.00671 0.00754 0.00845 0.00931
20020.02002002002 0.00176 0.00303 0.00401 0.00496 0.00578 0.00666 0.00748 0.00839 0.00926
22522.522522522522 0.00183 0.00309 0.00403 0.00496 0.00576 0.00662 0.00743 0.00834 0.00922
25025.025025025025 0.00189 0.00314 0.00406 0.00495 0.00573 0.00658 0.00738 0.00829 0.00918
27527.527527527527 0.00196 0.00319 0.00409 0.00495 0.00571 0.00654 0.00733 0.00824 0.00914
30030.03003003003 0.00203 0.00324 0.00411 0.00495 0.00569 0.0065 0.00728 0.00819 0.0091
32532.532532532532 0.00209 0.00329 0.00413 0.00495 0.00567 0.00647 0.00724 0.00814 0.00906
35035.035035035035 0.00216 0.00333 0.00416 0.00495 0.00565 0.00643 0.00719 0.0081 0.00903
37537.53753753754 0.00222 0.00338 0.00418 0.00495 0.00563 0.0064 0.00715 0.00805 0.00899
40040.04004004004 0.00229 0.00342 0.0042 0.00495 0.00561 0.00636 0.0071 0.008 0.00895
42542.54254254254 0.00235 0.00346 0.00422 0.00495 0.0056 0.00633 0.00706 0.00796 0.00891
45045.045045045044 0.00242 0.00351 0.00424 0.00495 0.00558 0.0063 0.00702 0.00791 0.00887
47547.54754754755 0.00248 0.00355 0.00426 0.00495 0.00556 0.00626 0.00697 0.00786 0.00883
50050.05005005005 0.00254 0.00359 0.00428 0.00494 0.00554 0.00623 0.00693 0.00781 0.00879
52552.55255255255 0.0026 0.00362 0.0043 0.00494 0.00553 0.0062 0.00689 0.00777 0.00875
55055.055055055054 0.00266 0.00366 0.00431 0.00494 0.00551 0.00617 0.00685 0.00772 0.00871
57557.55755755756 0.00272 0.0037 0.00433 0.00494 0.0055 0.00614 0.00681 0.00767 0.00867
60060.06006006006 0.00278 0.00373 0.00435 0.00494 0.00548 0.00611 0.00677 0.00763 0.00862
62562.56256256256 0.00284 0.00377 0.00436 0.00494 0.00546 0.00608 0.00673 0.00758 0.00858
65065.065065065064 0.00289 0.0038 0.00438 0.00494 0.00545 0.00605 0.00669 0.00753 0.00854
67567.56756756757 0.00295 0.00383 0.0044 0.00494 0.00544 0.00602 0.00665 0.00749 0.00849
70070.07007007007 0.003 0.00386 0.00441 0.00494 0.00542 0.006 0.00661 0.00744 0.00845
72572.57257257256 0.00305 0.00389 0.00443 0.00494 0.00541 0.00597 0.00657 0.0074 0.0084
75075.07507507507 0.00311 0.00392 0.00444 0.00494 0.0054 0.00594 0.00654 0.00735 0.00836
77577.57757757758 0.00316 0.00395 0.00445 0.00494 0.00538 0.00592 0.0065 0.00731 0.00831
80080.08008008008 0.0032 0.00398 0.00447 0.00494 0.00537 0.00589 0.00646 0.00726 0.00827
82582.58258258257 0.00325 0.00401 0.00448 0.00494 0.00536 0.00587 0.00643 0.00722 0.00822
85085.08508508508 0.0033 0.00403 0.00449 0.00493 0.00535 0.00585 0.00639 0.00717 0.00818
87587.5875875876 0.00335 0.00406 0.0045 0.00493 0.00533 0.00582 0.00636 0.00713 0.00813
90090.09009009009 0.00339 0.00408 0.00452 0.00493 0.00532 0.0058 0.00633 0.00708 0.00808
92592.59259259258 0.00343 0.00411 0.00453 0.00493 0.00531 0.00578 0.00629 0.00704 0.00804
95095.0950950951 0.00348 0.00413 0.00454 0.00493 0.0053 0.00575 0.00626 0.007 0.00799
97597.5975975976 0.00352 0.00415 0.00455 0.00493 0.00529 0.00573 0.00623 0.00695 0.00794
100100.1001001001 0.00356 0.00418 0.00456 0.00493 0.00528 0.00571 0.0062 0.00691 0.0079
102602.6026026026 0.0036 0.0042 0.00457 0.00493 0.00527 0.00569 0.00617 0.00687 0.00785
105105.1051051051 0.00363 0.00422 0.00458 0.00493 0.00526 0.00567 0.00614 0.00683 0.0078
107607.60760760761 0.00367 0.00424 0.00459 0.00493 0.00525 0.00565 0.00611 0.00679 0.00776
110110.11011011011 0.00371 0.00426 0.0046 0.00493 0.00524 0.00563 0.00608 0.00675 0.00771
112612.6126126126 0.00374 0.00428 0.00461 0.00493 0.00523 0.00561 0.00605 0.00671 0.00766
115115.11511511511 0.00377 0.00429 0.00462 0.00493 0.00523 0.0056 0.00602 0.00667 0.00762
117617.61761761762 0.00381 0.00431 0.00462 0.00493 0.00522 0.00558 0.00599 0.00663 0.00757
120120.12012012012 0.00384 0.00433 0.00463 0.00493 0.00521 0.00556 0.00597 0.00659 0.00752
122622.62262262261 0.00387 0.00435 0.00464 0.00493 0.0052 0.00554 0.00594 0.00656 0.00748
125125.12512512512 0.0039 0.00436 0.00465 0.00493 0.00519 0.00553 0.00592 0.00652 0.00743
127627.62762762763 0.00393 0.00438 0.00466 0.00493 0.00519 0.00551 0.00589 0.00648 0.00739
130130.13013013013 0.00396 0.00439 0.00466 0.00493 0.00518 0.0055 0.00587 0.00645 0.00734
132632.63263263262 0.00399 0.00441 0.00467 0.00493 0.00517 0.00548 0.00584 0.00641 0.00729
135135.13513513515 0.00401 0.00442 0.00468 0.00493 0.00516 0.00547 0.00582 0.00638 0.00725
137637.63763763764 0.00404 0.00444 0.00468 0.00493 0.00516 0.00545 0.0058 0.00634 0.0072
140140.14014014014 0.00406 0.00445 0.00469 0.00493 0.00515 0.00544 0.00577 0.00631 0.00716
142642.64264264263 0.00409 0.00446 0.0047 0.00492 0.00514 0.00542 0.00575 0.00628 0.00712
145145.14514514513 0.00411 0.00448 0.0047 0.00492 0.00514 0.00541 0.00573 0.00625 0.00707
147647.64764764765 0.00414 0.00449 0.00471 0.00492 0.00513 0.0054 0.00571 0.00621 0.00703
150150.15015015015 0.00416 0.0045 0.00471 0.00492 0.00513 0.00538 0.00569 0.00618 0.00699
152652.65265265264 0.00418 0.00451 0.00472 0.00492 0.00512 0.00537 0.00567 0.00615 0.00694
155155.15515515517 0.0042 0.00453 0.00473 0.00492 0.00511 0.00536 0.00565 0.00612 0.0069
157657.65765765766 0.00422 0.00454 0.00473 0.00492 0.00511 0.00535 0.00563 0.00609 0.00686
160160.16016016016 0.00424 0.00455 0.00474 0.00492 0.0051 0.00533 0.00561 0.00607 0.00682
162662.66266266265 0.00426 0.00456 0.00474 0.00492 0.0051 0.00532 0.00559 0.00604 0.00678
165165.16516516515 0.00428 0.00457 0.00475 0.00492 0.00509 0.00531 0.00558 0.00601 0.00674
167667.66766766767 0.0043 0.00458 0.00475 0.00492 0.00509 0.0053 0.00556 0.00598 0.0067
170170.17017017017 0.00432 0.00459 0.00476 0.00492 0.00508 0.00529 0.00554 0.00596 0.00666
172672.67267267266 0.00433 0.0046 0.00476 0.00492 0.00508 0.00528 0.00553 0.00593 0.00662
175175.1751751752 0.00435 0.00461 0.00476 0.00492 0.00507 0.00527 0.00551 0.00591 0.00659
177677.67767767768 0.00437 0.00461 0.00477 0.00492 0.00507 0.00526 0.00549 0.00588 0.00655
180180.18018018018 0.00438 0.00462 0.00477 0.00492 0.00507 0.00525 0.00548 0.00586 0.00651
182682.68268268267 0.0044 0.00463 0.00478 0.00492 0.00506 0.00524 0.00546 0.00583 0.00648
185185.18518518517 0.00441 0.00464 0.00478 0.00492 0.00506 0.00523 0.00545 0.00581 0.00644
187687.6876876877 0.00443 0.00465 0.00478 0.00492 0.00505 0.00523 0.00544 0.00579 0.0064
190190.1901901902 0.00444 0.00465 0.00479 0.00492 0.00505 0.00522 0.00542 0.00576 0.00637
192692.69269269268 0.00445 0.00466 0.00479 0.00492 0.00505 0.00521 0.00541 0.00574 0.00634
195195.1951951952 0.00447 0.00467 0.00479 0.00492 0.00504 0.0052 0.00539 0.00572 0.0063
197697.6976976977 0.00448 0.00468 0.0048 0.00492 0.00504 0.00519 0.00538 0.0057 0.00627
200200.2002002002 0.00449 0.00468 0.0048 0.00492 0.00504 0.00519 0.00537 0.00568 0.00624
202702.7027027027 0.0045 0.00469 0.0048 0.00492 0.00503 0.00518 0.00536 0.00566 0.00621
205205.2052052052 0.00452 0.0047 0.00481 0.00492 0.00503 0.00517 0.00535 0.00564 0.00618
207707.7077077077 0.00453 0.0047 0.00481 0.00492 0.00503 0.00516 0.00533 0.00562 0.00615
210210.2102102102 0.00454 0.00471 0.00481 0.00492 0.00502 0.00516 0.00532 0.0056 0.00612
212712.7127127127 0.00455 0.00471 0.00482 0.00492 0.00502 0.00515 0.00531 0.00559 0.00609
215215.21521521523 0.00456 0.00472 0.00482 0.00492 0.00502 0.00514 0.0053 0.00557 0.00606
217717.71771771772 0.00457 0.00472 0.00482 0.00492 0.00501 0.00514 0.00529 0.00555 0.00603
220220.22022022022 0.00458 0.00473 0.00482 0.00492 0.00501 0.00513 0.00528 0.00553 0.006
222722.7227227227 0.00459 0.00474 0.00483 0.00492 0.00501 0.00513 0.00527 0.00552 0.00598
225225.2252252252 0.0046 0.00474 0.00483 0.00492 0.00501 0.00512 0.00526 0.0055 0.00595
227727.72772772773 0.00461 0.00475 0.00483 0.00492 0.005 0.00511 0.00525 0.00549 0.00592
230230.23023023023 0.00462 0.00475 0.00483 0.00492 0.005 0.00511 0.00524 0.00547 0.0059
232732.73273273272 0.00462 0.00475 0.00484 0.00492 0.005 0.0051 0.00523 0.00546 0.00587
235235.23523523525 0.00463 0.00476 0.00484 0.00492 0.005 0.0051 0.00522 0.00544 0.00585
237737.73773773774 0.00464 0.00476 0.00484 0.00492 0.00499 0.00509 0.00522 0.00543 0.00583
240240.24024024024 0.00465 0.00477 0.00484 0.00492 0.00499 0.00509 0.00521 0.00542 0.0058
242742.74274274273 0.00466 0.00477 0.00484 0.00492 0.00499 0.00508 0.0052 0.0054 0.00578
245245.24524524523 0.00466 0.00478 0.00485 0.00492 0.00499 0.00508 0.00519 0.00539 0.00576
247747.74774774775 0.00467 0.00478 0.00485 0.00492 0.00499 0.00507 0.00518 0.00538 0.00574
250250.25025025025 0.00468 0.00478 0.00485 0.00492 0.00498 0.00507 0.00518 0.00536 0.00572
252752.75275275274 0.00468 0.00479 0.00485 0.00492 0.00498 0.00507 0.00517 0.00535 0.0057
255255.25525525527 0.00469 0.00479 0.00485 0.00492 0.00498 0.00506 0.00516 0.00534 0.00568
257757.75775775776 0.0047 0.00479 0.00486 0.00492 0.00498 0.00506 0.00516 0.00533 0.00566
260260.26026026026 0.0047 0.0048 0.00486 0.00492 0.00498 0.00505 0.00515 0.00532 0.00564
262762.7627627628 0.00471 0.0048 0.00486 0.00492 0.00497 0.00505 0.00514 0.00531 0.00562
265265.26526526525 0.00472 0.0048 0.00486 0.00492 0.00497 0.00505 0.00514 0.0053 0.0056
267767.7677677678 0.00472 0.00481 0.00486 0.00492 0.00497 0.00504 0.00513 0.00529 0.00558
270270.2702702703 0.00473 0.00481 0.00486 0.00492 0.00497 0.00504 0.00512 0.00528 0.00556
272772.77277277276 0.00473 0.00481 0.00486 0.00492 0.00497 0.00504 0.00512 0.00527 0.00555
275275.2752752753 0.00474 0.00482 0.00487 0.00492 0.00497 0.00503 0.00511 0.00526 0.00553
277777.77777777775 0.00474 0.00482 0.00487 0.00492 0.00496 0.00503 0.00511 0.00525 0.00551
280280.2802802803 0.00475 0.00482 0.00487 0.00492 0.00496 0.00503 0.0051 0.00524 0.0055
282782.7827827828 0.00475 0.00482 0.00487 0.00492 0.00496 0.00502 0.0051 0.00523 0.00548
285285.28528528527 0.00476 0.00483 0.00487 0.00492 0.00496 0.00502 0.00509 0.00522 0.00547
287787.7877877878 0.00476 0.00483 0.00487 0.00492 0.00496 0.00502 0.00509 0.00521 0.00545
290290.29029029026 0.00476 0.00483 0.00487 0.00492 0.00496 0.00501 0.00508 0.0052 0.00544
292792.7927927928 0.00477 0.00483 0.00487 0.00492 0.00496 0.00501 0.00508 0.0052 0.00543
295295.2952952953 0.00477 0.00484 0.00488 0.00492 0.00496 0.00501 0.00507 0.00519 0.00541
297797.7977977978 0.00478 0.00484 0.00488 0.00492 0.00495 0.00501 0.00507 0.00518 0.0054
300300.3003003003 0.00478 0.00484 0.00488 0.00492 0.00495 0.005 0.00507 0.00517 0.00539
302802.8028028028 0.00478 0.00484 0.00488 0.00492 0.00495 0.005 0.00506 0.00517 0.00537
305305.3053053053 0.00479 0.00484 0.00488 0.00492 0.00495 0.005 0.00506 0.00516 0.00536
307807.8078078078 0.00479 0.00485 0.00488 0.00492 0.00495 0.005 0.00505 0.00515 0.00535
310310.31031031033 0.0048 0.00485 0.00488 0.00492 0.00495 0.00499 0.00505 0.00515 0.00534
312812.8128128128 0.0048 0.00485 0.00488 0.00492 0.00495 0.00499 0.00505 0.00514 0.00533
315315.3153153153 0.0048 0.00485 0.00488 0.00492 0.00495 0.00499 0.00504 0.00513 0.00531
317817.8178178178 0.00481 0.00485 0.00488 0.00492 0.00495 0.00499 0.00504 0.00513 0.0053
320320.3203203203 0.00481 0.00486 0.00489 0.00492 0.00495 0.00499 0.00503 0.00512 0.00529
322822.82282282284 0.00481 0.00486 0.00489 0.00492 0.00494 0.00498 0.00503 0.00512 0.00528
325325.3253253253 0.00481 0.00486 0.00489 0.00492 0.00494 0.00498 0.00503 0.00511 0.00527
327827.82782782783 0.00482 0.00486 0.00489 0.00492 0.00494 0.00498 0.00503 0.00511 0.00526
330330.3303303303 0.00482 0.00486 0.00489 0.00492 0.00494 0.00498 0.00502 0.0051 0.00525
332832.8328328328 0.00482 0.00486 0.00489 0.00492 0.00494 0.00498 0.00502 0.0051 0.00524
335335.33533533535 0.00482 0.00486 0.00489 0.00492 0.00494 0.00497 0.00502 0.00509 0.00524
337837.8378378378 0.00483 0.00487 0.00489 0.00492 0.00494 0.00497 0.00501 0.00509 0.00523
340340.34034034034 0.00483 0.00487 0.00489 0.00492 0.00494 0.00497 0.00501 0.00508 0.00522
342842.84284284286 0.00483 0.00487 0.00489 0.00492 0.00494 0.00497 0.00501 0.00508 0.00521
345345.3453453453 0.00483 0.00487 0.00489 0.00492 0.00494 0.00497 0.00501 0.00507 0.0052
347847.84784784785 0.00484 0.00487 0.00489 0.00492 0.00494 0.00497 0.005 0.00507 0.00519
350350.3503503504 0.00484 0.00487 0.00489 0.00492 0.00494 0.00496 0.005 0.00506 0.00519
352852.85285285284 0.00484 0.00487 0.00489 0.00492 0.00494 0.00496 0.005 0.00506 0.00518
355355.35535535536 0.00484 0.00487 0.00489 0.00492 0.00494 0.00496 0.005 0.00506 0.00517
357857.85785785783 0.00485 0.00488 0.0049 0.00492 0.00493 0.00496 0.00499 0.00505 0.00517
360360.36036036036 0.00485 0.00488 0.0049 0.00492 0.00493 0.00496 0.00499 0.00505 0.00516
362862.8628628629 0.00485 0.00488 0.0049 0.00492 0.00493 0.00496 0.00499 0.00504 0.00515
365365.36536536535 0.00485 0.00488 0.0049 0.00492 0.00493 0.00496 0.00499 0.00504 0.00515
367867.86786786787 0.00485 0.00488 0.0049 0.00492 0.00493 0.00496 0.00498 0.00504 0.00514
370370.37037037034 0.00485 0.00488 0.0049 0.00492 0.00493 0.00495 0.00498 0.00503 0.00513
372872.87287287286 0.00486 0.00488 0.0049 0.00492 0.00493 0.00495 0.00498 0.00503 0.00513
375375.3753753754 0.00486 0.00488 0.0049 0.00492 0.00493 0.00495 0.00498 0.00503 0.00512
377877.87787787785 0.00486 0.00488 0.0049 0.00492 0.00493 0.00495 0.00498 0.00502 0.00512
380380.3803803804 0.00486 0.00488 0.0049 0.00492 0.00493 0.00495 0.00498 0.00502 0.00511
382882.8828828829 0.00486 0.00489 0.0049 0.00492 0.00493 0.00495 0.00497 0.00502 0.0051
385385.38538538537 0.00486 0.00489 0.0049 0.00491 0.00493 0.00495 0.00497 0.00501 0.0051
387887.8878878879 0.00487 0.00489 0.0049 0.00491 0.00493 0.00495 0.00497 0.00501 0.00509
390390.3903903904 0.00487 0.00489 0.0049 0.00491 0.00493 0.00495 0.00497 0.00501 0.00509
392892.8928928929 0.00487 0.00489 0.0049 0.00491 0.00493 0.00495 0.00497 0.00501 0.00508
395395.3953953954 0.00487 0.00489 0.0049 0.00491 0.00493 0.00494 0.00497 0.005 0.00508
397897.89789789787 0.00487 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.005 0.00508
400400.4004004004 0.00487 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.005 0.00507
402902.9029029029 0.00487 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.005 0.00507
405405.4054054054 0.00487 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.00499 0.00506
407907.9079079079 0.00488 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.00499 0.00506
410410.4104104104 0.00488 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.00499 0.00505
412912.9129129129 0.00488 0.00489 0.0049 0.00491 0.00493 0.00494 0.00496 0.00499 0.00505
415415.4154154154 0.00488 0.00489 0.0049 0.00491 0.00492 0.00494 0.00496 0.00499 0.00505
417917.9179179179 0.00488 0.00489 0.0049 0.00491 0.00492 0.00494 0.00495 0.00498 0.00504
420420.4204204204 0.00488 0.0049 0.00491 0.00491 0.00492 0.00494 0.00495 0.00498 0.00504
422922.92292292294 0.00488 0.0049 0.00491 0.00491 0.00492 0.00494 0.00495 0.00498 0.00504
425425.4254254254 0.00488 0.0049 0.00491 0.00491 0.00492 0.00494 0.00495 0.00498 0.00503
427927.9279279279 0.00488 0.0049 0.00491 0.00491 0.00492 0.00494 0.00495 0.00498 0.00503
430430.43043043045 0.00488 0.0049 0.00491 0.00491 0.00492 0.00493 0.00495 0.00497 0.00503
432932.9329329329 0.00488 0.0049 0.00491 0.00491 0.00492 0.00493 0.00495 0.00497 0.00502
435435.43543543544 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00495 0.00497 0.00502
437937.9379379379 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00495 0.00497 0.00502
440440.44044044043 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00495 0.00497 0.00501
442942.94294294296 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00497 0.00501
445445.4454454454 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00497 0.00501
447947.94794794795 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.00501
450450.4504504504 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.005
452952.95295295294 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.005
455455.45545545546 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.005
457957.95795795793 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.005
460460.46046046045 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.00499
462962.962962963 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.00499
465465.46546546544 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00496 0.00499
467967.96796796797 0.00489 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00495 0.00499
470470.4704704705 0.0049 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00495 0.00499
472972.97297297296 0.0049 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00495 0.00498
475475.4754754755 0.0049 0.0049 0.00491 0.00491 0.00492 0.00493 0.00494 0.00495 0.00498
477977.97797797795 0.0049 0.0049 0.00491 0.00491 0.00492 0.00493 0.00493 0.00495 0.00498
480480.4804804805 0.0049 0.0049 0.00491 0.00491 0.00492 0.00493 0.00493 0.00495 0.00498
482982.982982983 0.0049 0.00491 0.00491 0.00491 0.00492 0.00493 0.00493 0.00495 0.00498
485485.48548548546 0.0049 0.00491 0.00491 0.00491 0.00492 0.00493 0.00493 0.00495 0.00497
487987.987987988 0.0049 0.00491 0.00491 0.00491 0.00492 0.00492 0.00493 0.00495 0.00497
490490.49049049045 0.0049 0.00491 0.00491 0.00491 0.00492 0.00492 0.00493 0.00495 0.00497
492992.992992993 0.0049 0.00491 0.00491 0.00491 0.00492 0.00492 0.00493 0.00494 0.00497
495495.4954954955 0.0049 0.00491 0.00491 0.00491 0.00492 0.00492 0.00493 0.00494 0.00497
497997.99799799797 0.0049 0.00491 0.00491 0.00491 0.00492 0.00492 0.00493 0.00494 0.00497

==> Simulations_Data/dat0.dat <==
x y
0.854504505	0.12054532
0.854504505	0.133417943
0.855595596	0.115393998
0.855595596	0.138625537
0.856686687	0.111929886
0.856686687	0.142145397
0.857777778	0.109138126
0.857777778	0.144992378
0.858868869	0.106737251
0.858868869	0.147447945
0.85995996	0.104600343
0.85995996	0.149639012
0.861051051	0.102657229
0.861051051	0.151635752
0.862142142	0.100864253
0.862142142	0.153481816
0.863233233	0.099192062
0.863233233	0.155206555
0.864324324	0.09761979
0.864324324	0.156830832
0.865415415	0.096131975
0.865415415	0.158370108
0.866506507	0.094716777
0.866506507	0.159836219
0.867597598	0.09336489
0.867597598	0.161238467
0.868688689	0.092068843
0.868688689	0.16258432
0.86977978	0.090822527
0.86977978	0.163879885
0.870870871	0.089620874
0.870870871	0.165130227
0.871961962	0.088459618
0.871961962	0.166339607
0.873053053	0.087335133
0.873053053	0.167511649
0.874144144	0.086244302
0.874144144	0.168649466
0.875235235	0.085184425
0.875235235	0.169755754
0.876326326	0.084153141
0.876326326	0.170832871
0.877417417	0.083148373
0.877417417	0.171882889
0.878508509	0.082168285
0.878508509	0.172907642
0.8795996	0.081211237
0.8795996	0.173908764
0.880690691	0.080275764
0.880690691	0.174887716
0.881781782	0.079360548
0.881781782	0.175845813
0.882872873	0.078464396
0.882872873	0.176784243
0.883963964	0.077586228
0.883963964	0.177704081
0.885055055	0.076725058
0.885055055	0.178606309
0.886146146	0.075879987
0.886146146	0.179491821
0.887237237	0.075050189
0.887237237	0.180361438
0.888328328	0.074234904
0.888328328	0.181215913
0.889419419	0.073433434
0.889419419	0.182055943
0.890510511	0.072645129
0.890510511	0.18288217
0.891601602	0.07186939
0.891601602	0.183695187
0.892692693	0.071105658
0.892692693	0.184495549
0.893783784	0.070353413
0.893783784	0.185283769
0.894874875	0.06961217
0.894874875	0.186060326
0.895965966	0.068881474
0.895965966	0.186825669
0.897057057	0.0681609
0.897057057	0.187580217
0.898148148	0.067450049
0.898148148	0.188324364
0.899239239	0.066748543
0.899239239	0.189058478
0.90033033	0.066056029
0.90033033	0.189782906
0.901421421	0.065372173
0.901421421	0.190497978
0.902512513	0.064696657
0.902512513	0.191204
0.903603604	0.064029184
0.903603604	0.191901265
0.904694695	0.063369468
0.904694695	0.192590049
0.905785786	0.062717241
0.905785786	0.193270613
0.906876877	0.062072247
0.906876877	0.193943205
0.907967968	0.061434242
0.907967968	0.194608061
0.909059059	0.060802992
0.909059059	0.195265403
0.91015015	0.060178278
0.91015015	0.195915446
0.911241241	0.059559885
0.911241241	0.196558391
0.912332332	0.058947613
0.912332332	0.197194431
0.913423423	0.058341266
0.913423423	0.197823752
0.914514515	0.057740658
0.914514515	0.198446529
0.915605606	0.05714561
0.915605606	0.19906293
0.916696697	0.056555951
0.916696697	0.199673116
0.917787788	0.055971515
0.917787788	0.200277242
0.918878879	0.055392143
0.918878879	0.200875455
0.91996997	0.054817681
0.91996997	0.201467897
0.921061061	0.054247981
0.921061061	0.202054702
0.922152152	0.053682899
0.922152152	0.202636003
0.923243243	0.053122297
0.923243243	0.203211924
0.924334334	0.052566042
0.924334334	0.203782586
0.925425425	0.052014001
0.925425425	0.204348105
0.926516517	0.05146605
0.926516517	0.204908592
0.927607608	0.050922065
0.927607608	0.205464156
0.928698699	0.050381927
0.928698699	0.206014898
0.92978979	0.04984552
0.92978979	0.206560921
0.930880881	0.04931273
0.930880881	0.207102319
0.931971972	0.048783447
0.931971972	0.207639186
0.933063063	0.048257561
0.933063063	0.208171613
0.934154154	0.047734969
0.934154154	0.208699685
0.935245245	0.047215565
0.935245245	0.209223488
0.936336336	0.046699248
0.936336336	0.209743101
0.937427427	0.046185918
0.937427427	0.210258605
0.938518519	0.045675477
0.938518519	0.210770075
0.93960961	0.045167829
0.93960961	0.211277584
0.940700701	0.044662877
0.940700701	0.211781205
0.941791792	0.044160527
0.941791792	0.212281007
0.942882883	0.043660687
0.942882883	0.212777056
0.943973974	0.043163264
0.943973974	0.213269419
0.945065065	0.042668167
0.945065065	0.213758158
0.946156156	0.042175304
0.946156156	0.214243334
0.947247247	0.041684586
0.947247247	0.214725008
0.948338338	0.041195922
0.948338338	0.215203238
0.949429429	0.040709221
0.949429429	0.215678079
0.950520521	0.040224395
0.950520521	0.216149587
0.951611612	0.039741353
0.951611612	0.216617815
0.952702703	0.039260004
0.952702703	0.217082814
0.953793794	0.038780257
0.953793794	0.217544636
0.954884885	0.038302021
0.954884885	0.218003329
0.955975976	0.037825203
0.955975976	0.218458941
0.957067067	0.03734971
0.957067067	0.218911519
0.958158158	0.036875446
0.958158158	0.219361108
0.959249249	0.036402314
0.959249249	0.219807753
0.96034034	0.035930218
0.96034034	0.220251496
0.961431431	0.035459056
0.961431431	0.220692379
0.962522523	0.034988726
0.962522523	0.221130445
0.963613614	0.034519122
0.963613614	0.221565732
0.964704705	0.034050138
0.964704705	0.22199828
0.965795796	0.033581661
0.965795796	0.222428127
0.966886887	0.033113578
0.966886887	0.22285531
0.967977978	0.032645767
0.967977978	0.223279866
0.969069069	0.032178108
0.969069069	0.223701831
0.97016016	0.03171047
0.97016016	0.224121238
0.971251251	0.031242719
0.971251251	0.224538122
0.972342342	0.030774715
0.972342342	0.224952516
0.973433433	0.030306311
0.973433433	0.225364453
0.974524525	0.029837351
0.974524525	0.225773964
0.975615616	0.029367671
0.975615616	0.22618108
0.976706707	0.028897097
0.976706707	0.226585832
0.977797798	0.028425445
0.977797798	0.22698825
0.978888889	0.027952517
0.978888889	0.227388362
0.97997998	0.027478102
0.97997998	0.227786197
0.981071071	0.027001974
0.981071071	0.228181784
0.982162162	0.026523888
0.982162162	0.228575148
0.983253253	0.026043579
0.983253253	0.228966318
0.984344344	0.02556076
0.984344344	0.229355318
0.985435435	0.025075117
0.985435435	0.229742176
0.986526527	0.024586304
0.986526527	0.230126916
0.987617618	0.024093943
0.987617618	0.230509562
0.988708709	0.023597611
0.988708709	0.23089014
0.9897998	0.02309684
0.9897998	0.231268673
0.990890891	0.022591102
0.990890891	0.231645183
0.991981982	0.022079805
0.991981982	0.232019694
0.993073073	0.021562273
0.993073073	0.232392229
0.994164164	0.021037732
0.994164164	0.232762808
0.995255255	0.020505288
0.995255255	0.233131455
0.996346346	0.019963897
0.996346346	0.233498189
0.997437437	0.019412327
0.997437437	0.233863033
0.998528529	0.018849108
0.998528529	0.234226005
0.99961962	0.018272455
0.99961962	0.234587126
1.000710711	0.000200816
1.000710711	0.017680173
1.000710711	0.234946417
1.001801802	0.000525944
1.001801802	0.017069502
1.001801802	0.235303895
1.002892893	0.000874647
1.002892893	0.016436891
1.002892893	0.235659581
1.003983984	0.001251602
1.003983984	0.015777643
1.003983984	0.236013492
1.005075075	0.00166324
1.005075075	0.015085312
1.005075075	0.236365648
1.006166166	0.002118807
1.006166166	0.014350634
1.006166166	0.236716066
1.007257257	0.002632471
1.007257257	0.013559421
1.007257257	0.237064763
1.008348348	0.003227994
1.008348348	0.012687897
1.008348348	0.237411758
1.009439439	0.003951344
1.009439439	0.011690077
1.009439439	0.237757067
1.010530531	0.004918872
1.010530531	0.010449593
1.010530531	0.238100707
1.011621622	0.006918341
1.011621622	0.008178666
1.011621622	0.238442695
1.012712713	0.238783047
1.013803804	0.239121779
1.014894895	0.239458907
1.015985986	0.239794445
1.017077077	0.240128411
1.018168168	0.240460817
1.019259259	0.24079168
1.02035035	0.241121014
1.021441441	0.241448832
1.022532533	0.24177515
1.023623624	0.24209998
1.024714715	0.242423338
1.025805806	0.242745235
1.026896897	0.243065685
1.027987988	0.243384702
1.029079079	0.243702298
1.03017017	0.244018486
1.031261261	0.244333278
1.032352352	0.244646686
1.033443443	0.244958723
1.034534535	0.245269401
1.035625626	0.245578731
1.036716717	0.245886725
1.037807808	0.246193395
1.038898899	0.246498751
1.03998999	0.246802805
1.041081081	0.247105567
1.042172172	0.247407049
1.043263263	0.247707261
1.044354354	0.248006214
1.045445445	0.248303918
1.046536537	0.248600383
1.047627628	0.24889562
1.048718719	0.249189638
1.04980981	0.249482447
1.050900901	0.249774056
1.051991992	0.250064476
1.053083083	0.250353716
1.054174174	0.250641785
1.055265265	0.250928693
1.056356356	0.251214447
1.057447447	0.251499059
1.058538539	0.251782535
1.05962963	0.252064885
1.060720721	0.252346118
1.061811812	0.252626242
1.062902903	0.252905266
1.063993994	0.253183197
1.065085085	0.253460044
1.066176176	0.253735816
1.067267267	0.254010519
1.068358358	0.254284163
1.069449449	0.254556755
1.070540541	0.254828302
1.071631632	0.255098812
1.072722723	0.255368293
1.073813814	0.255636753
1.074904905	0.255904198
1.075995996	0.256170635
1.077087087	0.256436073
1.078178178	0.256700518
1.079269269	0.256963977
1.08036036	0.257226458
1.081451451	0.257487966
1.082542543	0.257748509
1.083633634	0.258008094
1.084724725	0.258266727
1.085815816	0.258524414
1.086906907	0.258781163
1.087997998	0.259036979
1.089089089	0.259291869
1.09018018	0.25954584
1.091271271	0.259798897
1.092362362	0.260051046
1.093453453	0.260302295
1.094544545	0.260552648
1.095635636	0.260802111
1.096726727	0.261050692
1.097817818	0.261298394
1.098908909	0.261545225
1.1	0.261791189

==> Simulations_Data/dat0_stable.dat <==
x	y
0.854504505	0.133417943
0.855595596	0.138625537
0.856686687	0.142145397
0.857777778	0.144992378
0.858868869	0.147447945
0.85995996	0.149639012
0.861051051	0.151635752
0.862142142	0.153481816
0.863233233	0.155206555
0.864324324	0.156830832
0.865415415	0.158370108
0.866506507	0.159836219
0.867597598	0.161238467
0.868688689	0.16258432
0.86977978	0.163879885
0.870870871	0.165130227
0.871961962	0.166339607
0.873053053	0.167511649
0.874144144	0.168649466
0.875235235	0.169755754
0.876326326	0.170832871
0.877417417	0.171882889
0.878508509	0.172907642
0.8795996	0.173908764
0.880690691	0.174887716
0.881781782	0.175845813
0.882872873	0.176784243
0.883963964	0.177704081
0.885055055	0.178606309
0.886146146	0.179491821
0.887237237	0.180361438
0.888328328	0.181215913
0.889419419	0.182055943
0.890510511	0.18288217
0.891601602	0.183695187
0.892692693	0.184495549
0.893783784	0.185283769
0.894874875	0.186060326
0.895965966	0.186825669
0.897057057	0.187580217
0.898148148	0.188324364
0.899239239	0.189058478
0.90033033	0.189782906
0.901421421	0.190497978
0.902512513	0.191204
0.903603604	0.191901265
0.904694695	0.192590049
0.905785786	0.193270613
0.906876877	0.193943205
0.907967968	0.194608061
0.909059059	0.195265403
0.91015015	0.195915446
0.911241241	0.196558391
0.912332332	0.197194431
0.913423423	0.197823752
0.914514515	0.198446529
0.915605606	0.19906293
0.916696697	0.199673116
0.917787788	0.200277242
0.918878879	0.200875455
0.91996997	0.201467897
0.921061061	0.202054702
0.922152152	0.202636003
0.923243243	0.203211924
0.924334334	0.203782586
0.925425425	0.204348105
0.926516517	0.204908592
0.927607608	0.205464156
0.928698699	0.206014898
0.92978979	0.206560921
0.930880881	0.207102319
0.931971972	0.207639186
0.933063063	0.208171613
0.934154154	0.208699685
0.935245245	0.209223488
0.936336336	0.209743101
0.937427427	0.210258605
0.938518519	0.210770075
0.93960961	0.211277584
0.940700701	0.211781205
0.941791792	0.212281007
0.942882883	0.212777056
0.943973974	0.213269419
0.945065065	0.213758158
0.946156156	0.214243334
0.947247247	0.214725008
0.948338338	0.215203238
0.949429429	0.215678079
0.950520521	0.216149587
0.951611612	0.216617815
0.952702703	0.217082814
0.953793794	0.217544636
0.954884885	0.218003329
0.955975976	0.218458941
0.957067067	0.218911519
0.958158158	0.219361108
0.959249249	0.219807753
0.96034034	0.220251496
0.961431431	0.220692379
0.962522523	0.221130445
0.963613614	0.221565732
0.964704705	0.22199828
0.965795796	0.222428127
0.966886887	0.22285531
0.967977978	0.223279866
0.969069069	0.223701831
0.97016016	0.224121238
0.971251251	0.224538122
0.972342342	0.224952516
0.973433433	0.225364453
0.974524525	0.225773964
0.975615616	0.22618108
0.976706707	0.226585832
0.977797798	0.22698825
0.978888889	0.227388362
0.97997998	0.227786197
0.981071071	0.228181784
0.982162162	0.228575148
0.983253253	0.228966318
0.984344344	0.229355318
0.985435435	0.229742176
0.986526527	0.230126916
0.987617618	0.230509562
0.988708709	0.23089014
0.9897998	0.231268673
0.990890891	0.231645183
0.991981982	0.232019694
0.993073073	0.232392229
0.994164164	0.232762808
0.995255255	0.233131455
0.996346346	0.233498189
0.997437437	0.233863033
0.998528529	0.234226005
0.99961962	0.234587126
1.000710711	0.000200816
1.000710711	0.234946417
1.001801802	0.000525944
1.001801802	0.235303895
1.002892893	0.000874647
1.002892893	0.235659581
1.003983984	0.001251602
1.003983984	0.236013492
1.005075075	0.00166324
1.005075075	0.236365648
1.006166166	0.002118807
1.006166166	0.236716066
1.007257257	0.002632471
1.007257257	0.237064763
1.008348348	0.003227994
1.008348348	0.237411758
1.009439439	0.003951344
1.009439439	0.237757067
1.010530531	0.004918872
1.010530531	0.238100707
1.011621622	0.006918341
1.011621622	0.238442695
1.012712713	0.238783047
1.013803804	0.239121779
1.014894895	0.239458907
1.015985986	0.239794445
1.017077077	0.240128411
1.018168168	0.240460817
1.019259259	0.24079168
1.02035035	0.241121014
1.021441441	0.241448832
1.022532533	0.24177515
1.023623624	0.24209998
1.024714715	0.242423338
1.025805806	0.242745235
1.026896897	0.243065685
1.027987988	0.243384702
1.029079079	0.243702298
1.03017017	0.244018486
1.031261261	0.244333278
1.032352352	0.244646686
1.033443443	0.244958723
1.034534535	0.245269401
1.035625626	0.245578731
1.036716717	0.245886725
1.037807808	0.246193395
1.038898899	0.246498751
1.03998999	0.246802805
1.041081081	0.247105567
1.042172172	0.247407049
1.043263263	0.247707261
1.044354354	0.248006214
1.045445445	0.248303918
1.046536537	0.248600383
1.047627628	0.24889562
1.048718719	0.249189638
1.04980981	0.249482447
1.050900901	0.249774056
1.051991992	0.250064476
1.053083083	0.250353716
1.054174174	0.250641785
1.055265265	0.250928693
1.056356356	0.251214447
1.057447447	0.251499059
1.058538539	0.251782535
1.05962963	0.252064885
1.060720721	0.252346118
1.061811812	0.252626242
1.062902903	0.252905266
1.063993994	0.253183197
1.065085085	0.253460044
1.066176176	0.253735816
1.067267267	0.254010519
1.068358358	0.254284163
1.069449449	0.254556755
1.070540541	0.254828302
1.071631632	0.255098812
1.072722723	0.255368293
1.073813814	0.255636753
1.074904905	0.255904198
1.075995996	0.256170635
1.077087087	0.256436073
1.078178178	0.256700518
1.079269269	0.256963977
1.08036036	0.257226458
1.081451451	0.257487966
1.082542543	0.257748509
1.083633634	0.258008094
1.084724725	0.258266727
1.085815816	0.258524414
1.086906907	0.258781163
1.087997998	0.259036979
1.089089089	0.259291869
1.09018018	0.25954584
1.091271271	0.259798897
1.092362362	0.260051046
1.093453453	0.260302295
1.094544545	0.260552648
1.095635636	0.260802111
1.096726727	0.261050692
1.097817818	0.261298394
1.098908909	0.261545225
1.1	0.261791189


==> Simulations_Data/dat0_unstable.dat <==
x	y
0.854504505	0.12054532
0.855595596	0.115393998
0.856686687	0.111929886
0.857777778	0.109138126
0.858868869	0.106737251
0.85995996	0.104600343
0.861051051	0.102657229
0.862142142	0.100864253
0.863233233	0.099192062
0.864324324	0.09761979
0.865415415	0.096131975
0.866506507	0.094716777
0.867597598	0.09336489
0.868688689	0.092068843
0.86977978	0.090822527
0.870870871	0.089620874
0.871961962	0.088459618
0.873053053	0.087335133
0.874144144	0.086244302
0.875235235	0.085184425
0.876326326	0.084153141
0.877417417	0.083148373
0.878508509	0.082168285
0.8795996	0.081211237
0.880690691	0.080275764
0.881781782	0.079360548
0.882872873	0.078464396
0.883963964	0.077586228
0.885055055	0.076725058
0.886146146	0.075879987
0.887237237	0.075050189
0.888328328	0.074234904
0.889419419	0.073433434
0.890510511	0.072645129
0.891601602	0.07186939
0.892692693	0.071105658
0.893783784	0.070353413
0.894874875	0.06961217
0.895965966	0.068881474
0.897057057	0.0681609
0.898148148	0.067450049
0.899239239	0.066748543
0.90033033	0.066056029
0.901421421	0.065372173
0.902512513	0.064696657
0.903603604	0.064029184
0.904694695	0.063369468
0.905785786	0.062717241
0.906876877	0.062072247
0.907967968	0.061434242
0.909059059	0.060802992
0.91015015	0.060178278
0.911241241	0.059559885
0.912332332	0.058947613
0.913423423	0.058341266
0.914514515	0.057740658
0.915605606	0.05714561
0.916696697	0.056555951
0.917787788	0.055971515
0.918878879	0.055392143
0.91996997	0.054817681
0.921061061	0.054247981
0.922152152	0.053682899
0.923243243	0.053122297
0.924334334	0.052566042
0.925425425	0.052014001
0.926516517	0.05146605
0.927607608	0.050922065
0.928698699	0.050381927
0.92978979	0.04984552
0.930880881	0.04931273
0.931971972	0.048783447
0.933063063	0.048257561
0.934154154	0.047734969
0.935245245	0.047215565
0.936336336	0.046699248
0.937427427	0.046185918
0.938518519	0.045675477
0.93960961	0.045167829
0.940700701	0.044662877
0.941791792	0.044160527
0.942882883	0.043660687
0.943973974	0.043163264
0.945065065	0.042668167
0.946156156	0.042175304
0.947247247	0.041684586
0.948338338	0.041195922
0.949429429	0.040709221
0.950520521	0.040224395
0.951611612	0.039741353
0.952702703	0.039260004
0.953793794	0.038780257
0.954884885	0.038302021
0.955975976	0.037825203
0.957067067	0.03734971
0.958158158	0.036875446
0.959249249	0.036402314
0.96034034	0.035930218
0.961431431	0.035459056
0.962522523	0.034988726
0.963613614	0.034519122
0.964704705	0.034050138
0.965795796	0.033581661
0.966886887	0.033113578
0.967977978	0.032645767
0.969069069	0.032178108
0.97016016	0.03171047
0.971251251	0.031242719
0.972342342	0.030774715
0.973433433	0.030306311
0.974524525	0.029837351
0.975615616	0.029367671
0.976706707	0.028897097
0.977797798	0.028425445
0.978888889	0.027952517
0.97997998	0.027478102
0.981071071	0.027001974
0.982162162	0.026523888
0.983253253	0.026043579
0.984344344	0.02556076
0.985435435	0.025075117
0.986526527	0.024586304
0.987617618	0.024093943
0.988708709	0.023597611
0.9897998	0.02309684
0.990890891	0.022591102
0.991981982	0.022079805
0.993073073	0.021562273
0.994164164	0.021037732
0.995255255	0.020505288
0.996346346	0.019963897
0.997437437	0.019412327
0.998528529	0.018849108
0.99961962	0.018272455
1.000710711	0.017680173
1.001801802	0.017069502
1.002892893	0.016436891
1.003983984	0.015777643
1.005075075	0.015085312
1.006166166	0.014350634
1.007257257	0.013559421
1.008348348	0.012687897
1.009439439	0.011690077
1.010530531	0.010449593
1.011621622	0.008178666


==> Simulations_Data/dat1.dat <==
x y 
0.829409409	0.12616413
0.829409409	0.144628304
0.830500501	0.121886062
0.830500501	0.148952075
0.831591592	0.11868349
0.831591592	0.15219992
0.832682683	0.116013695
0.832682683	0.154914557
0.833773774	0.113678349
0.833773774	0.157294312
0.834864865	0.111578306
0.834864865	0.159438329
0.835955956	0.10965553
0.835955956	0.161404644
0.837047047	0.107872564
0.837047047	0.163230711
0.838138138	0.106203563
0.838138138	0.164942376
0.839229229	0.104629799
0.839229229	0.166558362
0.84032032	0.103137187
0.84032032	0.168092755
0.841411411	0.101714811
0.841411411	0.169556468
0.842502503	0.100354012
0.842502503	0.17095816
0.843593594	0.099047778
0.843593594	0.172304838
0.844684685	0.09779034
0.844684685	0.173602273
0.845775776	0.09657688
0.845775776	0.174855279
0.846866867	0.095403325
0.846866867	0.176067927
0.847957958	0.094266196
0.847957958	0.177243694
0.849049049	0.093162494
0.849049049	0.178385578
0.85014014	0.092089606
0.85014014	0.179496189
0.851231231	0.091045248
0.851231231	0.18057781
0.852322322	0.090027399
0.852322322	0.181632457
0.853413413	0.089034271
0.853413413	0.18266192
0.854504505	0.088064263
0.854504505	0.183667794
0.855595596	0.087115941
0.855595596	0.184651512
0.856686687	0.086188014
0.856686687	0.185614363
0.857777778	0.085279311
0.857777778	0.186557515
0.858868869	0.084388768
0.858868869	0.187482029
0.85995996	0.083515417
0.85995996	0.188388871
0.861051051	0.082658371
0.861051051	0.189278926
0.862142142	0.081816814
0.862142142	0.190153005
0.863233233	0.080989998
0.863233233	0.191011855
0.864324324	0.080177229
0.864324324	0.191856166
0.865415415	0.079377868
0.865415415	0.192686575
0.866506507	0.078591319
0.866506507	0.193503673
0.867597598	0.07781703
0.867597598	0.194308011
0.868688689	0.077054486
0.868688689	0.1951001
0.86977978	0.076303204
0.86977978	0.195880419
0.870870871	0.075562736
0.870870871	0.196649413
0.871961962	0.074832658
0.871961962	0.197407503
0.873053053	0.074112574
0.873053053	0.19815508
0.874144144	0.073402111
0.874144144	0.198892514
0.875235235	0.072700918
0.875235235	0.199620153
0.876326326	0.072008663
0.876326326	0.200338324
0.877417417	0.071325033
0.877417417	0.201047337
0.878508509	0.07064973
0.878508509	0.201747483
0.8795996	0.069982475
0.8795996	0.202439041
0.880690691	0.069322999
0.880690691	0.203122272
0.881781782	0.06867105
0.881781782	0.203797426
0.882872873	0.068026387
0.882872873	0.204464738
0.883963964	0.06738878
0.883963964	0.205124433
0.885055055	0.06675801
0.885055055	0.205776726
0.886146146	0.066133868
0.886146146	0.206421821
0.887237237	0.065516155
0.887237237	0.207059911
0.888328328	0.064904679
0.888328328	0.207691183
0.889419419	0.064299259
0.889419419	0.208315813
0.890510511	0.063699718
0.890510511	0.208933973
0.891601602	0.063105889
0.891601602	0.209545823
0.892692693	0.06251761
0.892692693	0.210151519
0.893783784	0.061934727
0.893783784	0.21075121
0.894874875	0.06135709
0.894874875	0.21134504
0.895965966	0.060784555
0.895965966	0.211933144
0.897057057	0.060216985
0.897057057	0.212515656
0.898148148	0.059654245
0.898148148	0.213092702
0.899239239	0.059096207
0.899239239	0.213664403
0.90033033	0.058542747
0.90033033	0.214230877
0.901421421	0.057993744
0.901421421	0.214792237
0.902512513	0.057449082
0.902512513	0.215348591
0.903603604	0.056908648
0.903603604	0.215900045
0.904694695	0.056372332
0.904694695	0.216446699
0.905785786	0.05584003
0.905785786	0.216988652
0.906876877	0.055311637
0.906876877	0.217525997
0.907967968	0.054787055
0.907967968	0.218058826
0.909059059	0.054266186
0.909059059	0.218587226
0.91015015	0.053748935
0.91015015	0.219111283
0.911241241	0.05323521
0.911241241	0.21963108
0.912332332	0.052724922
0.912332332	0.220146695
0.913423423	0.052217982
0.913423423	0.220658207
0.914514515	0.051714307
0.914514515	0.22116569
0.915605606	0.051213811
0.915605606	0.221669217
0.916696697	0.050716415
0.916696697	0.222168857
0.917787788	0.050222036
0.917787788	0.22266468
0.918878879	0.049730598
0.918878879	0.223156751
0.91996997	0.049242024
0.91996997	0.223645135
0.921061061	0.048756238
0.921061061	0.224129894
0.922152152	0.048273166
0.922152152	0.224611088
0.923243243	0.047792736
0.923243243	0.225088778
0.924334334	0.047314876
0.924334334	0.225563018
0.925425425	0.046839516
0.925425425	0.226033867
0.926516517	0.046366586
0.926516517	0.226501377
0.927607608	0.045896017
0.927607608	0.226965602
0.928698699	0.045427743
0.928698699	0.227426592
0.92978979	0.044961695
0.92978979	0.227884398
0.930880881	0.044497809
0.930880881	0.228339069
0.931971972	0.044036017
0.931971972	0.228790651
0.933063063	0.043576255
0.933063063	0.229239191
0.934154154	0.043118457
0.934154154	0.229684735
0.935245245	0.042662561
0.935245245	0.230127325
0.936336336	0.042208501
0.936336336	0.230567005
0.937427427	0.041756213
0.937427427	0.231003816
0.938518519	0.041305634
0.938518519	0.2314378
0.93960961	0.040856699
0.93960961	0.231868997
0.940700701	0.040409346
0.940700701	0.232297444
0.941791792	0.039963509
0.941791792	0.23272318
0.942882883	0.039519125
0.942882883	0.233146242
0.943973974	0.03907613
0.943973974	0.233566666
0.945065065	0.038634457
0.945065065	0.233984489
0.946156156	0.038194041
0.946156156	0.234399743
0.947247247	0.037754817
0.947247247	0.234812463
0.948338338	0.037316718
0.948338338	0.235222683
0.949429429	0.036879675
0.949429429	0.235630434
0.950520521	0.036443619
0.950520521	0.236035749
0.951611612	0.036008482
0.951611612	0.236438657
0.952702703	0.035574191
0.952702703	0.23683919
0.953793794	0.035140674
0.953793794	0.237237378
0.954884885	0.034707857
0.954884885	0.237633248
0.955975976	0.034275664
0.955975976	0.23802683
0.957067067	0.033844017
0.957067067	0.238418152
0.958158158	0.033412836
0.958158158	0.238807241
0.959249249	0.032982038
0.959249249	0.239194123
0.96034034	0.032551538
0.96034034	0.239578825
0.961431431	0.032121249
0.961431431	0.239961372
0.962522523	0.031691079
0.962522523	0.24034179
0.963613614	0.031260933
0.963613614	0.240720104
0.964704705	0.030830714
0.964704705	0.241096337
0.965795796	0.030400318
0.965795796	0.241470514
0.966886887	0.029969638
0.966886887	0.241842657
0.967977978	0.029538562
0.967977978	0.24221279
0.969069069	0.029106971
0.969069069	0.242580935
0.97016016	0.028674742
0.97016016	0.242947113
0.971251251	0.028241742
0.971251251	0.243311348
0.972342342	0.027807832
0.972342342	0.243673659
0.973433433	0.027372866
0.973433433	0.244034068
0.974524525	0.026936685
0.974524525	0.244392595
0.975615616	0.026499123
0.975615616	0.24474926
0.976706707	0.026059999
0.976706707	0.245104084
0.977797798	0.025619121
0.977797798	0.245457084
0.978888889	0.02517628
0.978888889	0.245808281
0.97997998	0.024731251
0.97997998	0.246157694
0.981071071	0.024283791
0.981071071	0.246505339
0.982162162	0.023833633
0.982162162	0.246851237
0.983253253	0.023380485
0.983253253	0.247195403
0.984344344	0.022924028
0.984344344	0.247537857
0.985435435	0.022463908
0.985435435	0.247878614
0.986526527	0.021999733
0.986526527	0.248217693
0.987617618	0.021531065
0.987617618	0.248555109
0.988708709	0.021057413
0.988708709	0.248890879
0.9897998	0.020578222
0.9897998	0.24922502
0.990890891	0.020092862
0.990890891	0.249557546
0.991981982	0.019600609
0.991981982	0.249888473
0.993073073	0.01910063
0.993073073	0.250217817
0.994164164	0.018591951
0.994164164	0.250545593
0.995255255	0.018073422
0.995255255	0.250871816
0.996346346	0.017543676
0.996346346	0.2511965
0.997437437	0.017001055
0.997437437	0.25151966
0.998528529	0.016443522
0.998528529	0.25184131
0.99961962	0.015868527
0.99961962	0.252161463
1.000710711	0.000219831
1.000710711	0.015272801
1.000710711	0.252480134
1.001801802	0.000579552
1.001801802	0.014652037
1.001801802	0.252797337
1.002892893	0.000971514
1.002892893	0.014000362
1.002892893	0.253113083
1.003983984	0.001404078
1.003983984	0.013309403
1.003983984	0.253427387
1.005075075	0.001889908
1.005075075	0.012566483
1.005075075	0.253740262
1.006166166	0.002449891
1.006166166	0.011750702
1.006166166	0.25405172
1.007257257	0.003123324
1.007257257	0.01082275
1.007257257	0.254361774
1.008348348	0.004004127
1.008348348	0.009688698
1.008348348	0.254670436
1.009439439	0.005537031
1.009439439	0.007903802
1.009439439	0.254977718
1.010530531	0.255283633
1.011621622	0.255588192
1.012712713	0.255891407
1.013803804	0.25619329
1.014894895	0.256493851
1.015985986	0.256793102
1.017077077	0.257091055
1.018168168	0.25738772
1.019259259	0.257683107
1.02035035	0.257977228
1.021441441	0.258270092
1.022532533	0.258561711
1.023623624	0.258852094
1.024714715	0.259141251
1.025805806	0.259429193
1.026896897	0.259715928
1.027987988	0.260001468
1.029079079	0.26028582
1.03017017	0.260568996
1.031261261	0.260851003
1.032352352	0.261131851
1.033443443	0.26141155
1.034534535	0.261690108
1.035625626	0.261967533
1.036716717	0.262243835
1.037807808	0.262519023
1.038898899	0.262793104
1.03998999	0.263066087
1.041081081	0.263337981
1.042172172	0.263608794
1.043263263	0.263878533
1.044354354	0.264147207
1.045445445	0.264414823
1.046536537	0.26468139
1.047627628	0.264946915
1.048718719	0.265211406
1.04980981	0.26547487
1.050900901	0.265737315
1.051991992	0.265998748
1.053083083	0.266259176
1.054174174	0.266518607
1.055265265	0.266777048
1.056356356	0.267034505
1.057447447	0.267290986
1.058538539	0.267546497
1.05962963	0.267801046
1.060720721	0.268054639
1.061811812	0.268307282
1.062902903	0.268558983
1.063993994	0.268809747
1.065085085	0.269059582
1.066176176	0.269308493
1.067267267	0.269556487
1.068358358	0.26980357
1.069449449	0.270049747
1.070540541	0.270295027
1.071631632	0.270539413
1.072722723	0.270782913
1.073813814	0.271025531
1.074904905	0.271267275
1.075995996	0.271508149
1.077087087	0.27174816
1.078178178	0.271987313
1.079269269	0.272225613
1.08036036	0.272463067
1.081451451	0.272699679
1.082542543	0.272935455
1.083633634	0.273170401
1.084724725	0.273404521
1.085815816	0.273637822
1.086906907	0.273870307
1.087997998	0.274101983
1.089089089	0.274332855
1.09018018	0.274562926
1.091271271	0.274792204
1.092362362	0.275020692
1.093453453	0.275248395
1.094544545	0.275475318
1.095635636	0.275701467
1.096726727	0.275926845
1.097817818	0.276151457
1.098908909	0.276375309
1.1	0.276598405

==> Simulations_Data/dat1_stable.dat <==
x	y
0.829409409	0.144628304
0.830500501	0.148952075
0.831591592	0.15219992
0.832682683	0.154914557
0.833773774	0.157294312
0.834864865	0.159438329
0.835955956	0.161404644
0.837047047	0.163230711
0.838138138	0.164942376
0.839229229	0.166558362
0.84032032	0.168092755
0.841411411	0.169556468
0.842502503	0.17095816
0.843593594	0.172304838
0.844684685	0.173602273
0.845775776	0.174855279
0.846866867	0.176067927
0.847957958	0.177243694
0.849049049	0.178385578
0.85014014	0.179496189
0.851231231	0.18057781
0.852322322	0.181632457
0.853413413	0.18266192
0.854504505	0.183667794
0.855595596	0.184651512
0.856686687	0.185614363
0.857777778	0.186557515
0.858868869	0.187482029
0.85995996	0.188388871
0.861051051	0.189278926
0.862142142	0.190153005
0.863233233	0.191011855
0.864324324	0.191856166
0.865415415	0.192686575
0.866506507	0.193503673
0.867597598	0.194308011
0.868688689	0.1951001
0.86977978	0.195880419
0.870870871	0.196649413
0.871961962	0.197407503
0.873053053	0.19815508
0.874144144	0.198892514
0.875235235	0.199620153
0.876326326	0.200338324
0.877417417	0.201047337
0.878508509	0.201747483
0.8795996	0.202439041
0.880690691	0.203122272
0.881781782	0.203797426
0.882872873	0.204464738
0.883963964	0.205124433
0.885055055	0.205776726
0.886146146	0.206421821
0.887237237	0.207059911
0.888328328	0.207691183
0.889419419	0.208315813
0.890510511	0.208933973
0.891601602	0.209545823
0.892692693	0.210151519
0.893783784	0.21075121
0.894874875	0.21134504
0.895965966	0.211933144
0.897057057	0.212515656
0.898148148	0.213092702
0.899239239	0.213664403
0.90033033	0.214230877
0.901421421	0.214792237
0.902512513	0.215348591
0.903603604	0.215900045
0.904694695	0.216446699
0.905785786	0.216988652
0.906876877	0.217525997
0.907967968	0.218058826
0.909059059	0.218587226
0.91015015	0.219111283
0.911241241	0.21963108
0.912332332	0.220146695
0.913423423	0.220658207
0.914514515	0.22116569
0.915605606	0.221669217
0.916696697	0.222168857
0.917787788	0.22266468
0.918878879	0.223156751
0.91996997	0.223645135
0.921061061	0.224129894
0.922152152	0.224611088
0.923243243	0.225088778
0.924334334	0.225563018
0.925425425	0.226033867
0.926516517	0.226501377
0.927607608	0.226965602
0.928698699	0.227426592
0.92978979	0.227884398
0.930880881	0.228339069
0.931971972	0.228790651
0.933063063	0.229239191
0.934154154	0.229684735
0.935245245	0.230127325
0.936336336	0.230567005
0.937427427	0.231003816
0.938518519	0.2314378
0.93960961	0.231868997
0.940700701	0.232297444
0.941791792	0.23272318
0.942882883	0.233146242
0.943973974	0.233566666
0.945065065	0.233984489
0.946156156	0.234399743
0.947247247	0.234812463
0.948338338	0.235222683
0.949429429	0.235630434
0.950520521	0.236035749
0.951611612	0.236438657
0.952702703	0.23683919
0.953793794	0.237237378
0.954884885	0.237633248
0.955975976	0.23802683
0.957067067	0.238418152
0.958158158	0.238807241
0.959249249	0.239194123
0.96034034	0.239578825
0.961431431	0.239961372
0.962522523	0.24034179
0.963613614	0.240720104
0.964704705	0.241096337
0.965795796	0.241470514
0.966886887	0.241842657
0.967977978	0.24221279
0.969069069	0.242580935
0.97016016	0.242947113
0.971251251	0.243311348
0.972342342	0.243673659
0.973433433	0.244034068
0.974524525	0.244392595
0.975615616	0.24474926
0.976706707	0.245104084
0.977797798	0.245457084
0.978888889	0.245808281
0.97997998	0.246157694
0.981071071	0.246505339
0.982162162	0.246851237
0.983253253	0.247195403
0.984344344	0.247537857
0.985435435	0.247878614
0.986526527	0.248217693
0.987617618	0.248555109
0.988708709	0.248890879
0.9897998	0.24922502
0.990890891	0.249557546
0.991981982	0.249888473
0.993073073	0.250217817
0.994164164	0.250545593
0.995255255	0.250871816
0.996346346	0.2511965
0.997437437	0.25151966
0.998528529	0.25184131
0.99961962	0.252161463
1.000710711	0.000219831
1.000710711	0.252480134
1.001801802	0.000579552
1.001801802	0.252797337
1.002892893	0.000971514
1.002892893	0.253113083
1.003983984	0.001404078
1.003983984	0.253427387
1.005075075	0.001889908
1.005075075	0.253740262
1.006166166	0.002449891
1.006166166	0.25405172
1.007257257	0.003123324
1.007257257	0.254361774
1.008348348	0.004004127
1.008348348	0.254670436
1.009439439	0.005537031
1.009439439	0.254977718
1.010530531	0.255283633
1.011621622	0.255588192
1.012712713	0.255891407
1.013803804	0.25619329
1.014894895	0.256493851
1.015985986	0.256793102
1.017077077	0.257091055
1.018168168	0.25738772
1.019259259	0.257683107
1.02035035	0.257977228
1.021441441	0.258270092
1.022532533	0.258561711
1.023623624	0.258852094
1.024714715	0.259141251
1.025805806	0.259429193
1.026896897	0.259715928
1.027987988	0.260001468
1.029079079	0.26028582
1.03017017	0.260568996
1.031261261	0.260851003
1.032352352	0.261131851
1.033443443	0.26141155
1.034534535	0.261690108
1.035625626	0.261967533
1.036716717	0.262243835
1.037807808	0.262519023
1.038898899	0.262793104
1.03998999	0.263066087
1.041081081	0.263337981
1.042172172	0.263608794
1.043263263	0.263878533
1.044354354	0.264147207
1.045445445	0.264414823
1.046536537	0.26468139
1.047627628	0.264946915
1.048718719	0.265211406
1.04980981	0.26547487
1.050900901	0.265737315
1.051991992	0.265998748
1.053083083	0.266259176
1.054174174	0.266518607
1.055265265	0.266777048
1.056356356	0.267034505
1.057447447	0.267290986
1.058538539	0.267546497
1.05962963	0.267801046
1.060720721	0.268054639
1.061811812	0.268307282
1.062902903	0.268558983
1.063993994	0.268809747
1.065085085	0.269059582
1.066176176	0.269308493
1.067267267	0.269556487
1.068358358	0.26980357
1.069449449	0.270049747
1.070540541	0.270295027
1.071631632	0.270539413
1.072722723	0.270782913
1.073813814	0.271025531
1.074904905	0.271267275
1.075995996	0.271508149
1.077087087	0.27174816
1.078178178	0.271987313
1.079269269	0.272225613
1.08036036	0.272463067
1.081451451	0.272699679
1.082542543	0.272935455
1.083633634	0.273170401
1.084724725	0.273404521
1.085815816	0.273637822
1.086906907	0.273870307
1.087997998	0.274101983
1.089089089	0.274332855
1.09018018	0.274562926
1.091271271	0.274792204
1.092362362	0.275020692
1.093453453	0.275248395
1.094544545	0.275475318
1.095635636	0.275701467
1.096726727	0.275926845
1.097817818	0.276151457
1.098908909	0.276375309
1.1	0.276598405


==> Simulations_Data/dat1_unstable.dat <==
x	y
0.829409409	0.12616413
0.830500501	0.121886062
0.831591592	0.11868349
0.832682683	0.116013695
0.833773774	0.113678349
0.834864865	0.111578306
0.835955956	0.10965553
0.837047047	0.107872564
0.838138138	0.106203563
0.839229229	0.104629799
0.84032032	0.103137187
0.841411411	0.101714811
0.842502503	0.100354012
0.843593594	0.099047778
0.844684685	0.09779034
0.845775776	0.09657688
0.846866867	0.095403325
0.847957958	0.094266196
0.849049049	0.093162494
0.85014014	0.092089606
0.851231231	0.091045248
0.852322322	0.090027399
0.853413413	0.089034271
0.854504505	0.088064263
0.855595596	0.087115941
0.856686687	0.086188014
0.857777778	0.085279311
0.858868869	0.084388768
0.85995996	0.083515417
0.861051051	0.082658371
0.862142142	0.081816814
0.863233233	0.080989998
0.864324324	0.080177229
0.865415415	0.079377868
0.866506507	0.078591319
0.867597598	0.07781703
0.868688689	0.077054486
0.86977978	0.076303204
0.870870871	0.075562736
0.871961962	0.074832658
0.873053053	0.074112574
0.874144144	0.073402111
0.875235235	0.072700918
0.876326326	0.072008663
0.877417417	0.071325033
0.878508509	0.07064973
0.8795996	0.069982475
0.880690691	0.069322999
0.881781782	0.06867105
0.882872873	0.068026387
0.883963964	0.06738878
0.885055055	0.06675801
0.886146146	0.066133868
0.887237237	0.065516155
0.888328328	0.064904679
0.889419419	0.064299259
0.890510511	0.063699718
0.891601602	0.063105889
0.892692693	0.06251761
0.893783784	0.061934727
0.894874875	0.06135709
0.895965966	0.060784555
0.897057057	0.060216985
0.898148148	0.059654245
0.899239239	0.059096207
0.90033033	0.058542747
0.901421421	0.057993744
0.902512513	0.057449082
0.903603604	0.056908648
0.904694695	0.056372332
0.905785786	0.05584003
0.906876877	0.055311637
0.907967968	0.054787055
0.909059059	0.054266186
0.91015015	0.053748935
0.911241241	0.05323521
0.912332332	0.052724922
0.913423423	0.052217982
0.914514515	0.051714307
0.915605606	0.051213811
0.916696697	0.050716415
0.917787788	0.050222036
0.918878879	0.049730598
0.91996997	0.049242024
0.921061061	0.048756238
0.922152152	0.048273166
0.923243243	0.047792736
0.924334334	0.047314876
0.925425425	0.046839516
0.926516517	0.046366586
0.927607608	0.045896017
0.928698699	0.045427743
0.92978979	0.044961695
0.930880881	0.044497809
0.931971972	0.044036017
0.933063063	0.043576255
0.934154154	0.043118457
0.935245245	0.042662561
0.936336336	0.042208501
0.937427427	0.041756213
0.938518519	0.041305634
0.93960961	0.040856699
0.940700701	0.040409346
0.941791792	0.039963509
0.942882883	0.039519125
0.943973974	0.03907613
0.945065065	0.038634457
0.946156156	0.038194041
0.947247247	0.037754817
0.948338338	0.037316718
0.949429429	0.036879675
0.950520521	0.036443619
0.951611612	0.036008482
0.952702703	0.035574191
0.953793794	0.035140674
0.954884885	0.034707857
0.955975976	0.034275664
0.957067067	0.033844017
0.958158158	0.033412836
0.959249249	0.032982038
0.96034034	0.032551538
0.961431431	0.032121249
0.962522523	0.031691079
0.963613614	0.031260933
0.964704705	0.030830714
0.965795796	0.030400318
0.966886887	0.029969638
0.967977978	0.029538562
0.969069069	0.029106971
0.97016016	0.028674742
0.971251251	0.028241742
0.972342342	0.027807832
0.973433433	0.027372866
0.974524525	0.026936685
0.975615616	0.026499123
0.976706707	0.026059999
0.977797798	0.025619121
0.978888889	0.02517628
0.97997998	0.024731251
0.981071071	0.024283791
0.982162162	0.023833633
0.983253253	0.023380485
0.984344344	0.022924028
0.985435435	0.022463908
0.986526527	0.021999733
0.987617618	0.021531065
0.988708709	0.021057413
0.9897998	0.020578222
0.990890891	0.020092862
0.991981982	0.019600609
0.993073073	0.01910063
0.994164164	0.018591951
0.995255255	0.018073422
0.996346346	0.017543676
0.997437437	0.017001055
0.998528529	0.016443522
0.99961962	0.015868527
1.000710711	0.015272801
1.001801802	0.014652037
1.002892893	0.014000362
1.003983984	0.013309403
1.005075075	0.012566483
1.006166166	0.011750702
1.007257257	0.01082275
1.008348348	0.009688698
1.009439439	0.007903802


==> Simulations_Data/dat2.dat <==
x y 
0.810860861	0.135485902
0.810860861	0.147316961
0.811951952	0.129739837
0.811951952	0.153099342
0.813043043	0.12602331
0.813043043	0.156851816
0.814134134	0.123055826
0.814134134	0.159854877
0.815225225	0.12051471
0.815225225	0.162431201
0.816316316	0.118258561
0.816316316	0.164722186
0.817407407	0.116210351
0.817407407	0.166804858
0.818498498	0.114322606
0.818498498	0.168726694
0.81958959	0.112563603
0.81958959	0.170519412
0.820680681	0.1109109
0.820680681	0.172205455
0.821771772	0.109347922
0.821771772	0.173801396
0.822862863	0.107862015
0.822862863	0.175319889
0.823953954	0.106443256
0.823953954	0.176770854
0.825045045	0.105083692
0.825045045	0.178162244
0.826136136	0.103776833
0.826136136	0.179500549
0.827227227	0.102517298
0.827227227	0.180791147
0.828318318	0.101300566
0.828318318	0.182038558
0.829409409	0.100122797
0.829409409	0.18324662
0.830500501	0.098980695
0.830500501	0.184418629
0.831591592	0.097871403
0.831591592	0.18555744
0.832682683	0.096792431
0.832682683	0.186665542
0.833773774	0.095741585
0.833773774	0.187745126
0.834864865	0.094716928
0.834864865	0.188798129
0.835955956	0.093716733
0.835955956	0.189826275
0.837047047	0.092739456
0.837047047	0.190831108
0.838138138	0.091783708
0.838138138	0.191814014
0.839229229	0.090848237
0.839229229	0.192776245
0.84032032	0.089931904
0.84032032	0.193718936
0.841411411	0.089033675
0.841411411	0.19464312
0.842502503	0.088152605
0.842502503	0.195549741
0.843593594	0.087287828
0.843593594	0.196439663
0.844684685	0.086438546
0.844684685	0.19731368
0.845775776	0.085604026
0.845775776	0.198172525
0.846866867	0.08478359
0.846866867	0.199016874
0.847957958	0.083976609
0.847957958	0.199847353
0.849049049	0.083182499
0.849049049	0.200664544
0.85014014	0.082400716
0.85014014	0.201468989
0.851231231	0.081630754
0.851231231	0.202261191
0.852322322	0.080872139
0.852322322	0.203041623
0.853413413	0.080124426
0.853413413	0.203810726
0.854504505	0.079387201
0.854504505	0.204568914
0.855595596	0.078660071
0.855595596	0.205316574
0.856686687	0.077942668
0.856686687	0.206054074
0.857777778	0.077234646
0.857777778	0.206781756
0.858868869	0.076535677
0.858868869	0.207499947
0.85995996	0.075845451
0.85995996	0.208208952
0.861051051	0.075163675
0.861051051	0.208909063
0.862142142	0.074490071
0.862142142	0.209600553
0.863233233	0.073824376
0.863233233	0.210283685
0.864324324	0.073166338
0.864324324	0.210958705
0.865415415	0.072515719
0.865415415	0.211625849
0.866506507	0.071872292
0.866506507	0.21228534
0.867597598	0.071235841
0.867597598	0.212937392
0.868688689	0.070606159
0.868688689	0.213582208
0.86977978	0.069983049
0.86977978	0.214219982
0.870870871	0.069366321
0.870870871	0.214850899
0.871961962	0.068755796
0.871961962	0.215475135
0.873053053	0.0681513
0.873053053	0.216092861
0.874144144	0.067552667
0.874144144	0.216704238
0.875235235	0.066959738
0.875235235	0.217309421
0.876326326	0.06637236
0.876326326	0.21790856
0.877417417	0.065790385
0.877417417	0.218501797
0.878508509	0.065213673
0.878508509	0.21908927
0.8795996	0.064642087
0.8795996	0.219671111
0.880690691	0.064075496
0.880690691	0.220247446
0.881781782	0.063513772
0.881781782	0.220818397
0.882872873	0.062956795
0.882872873	0.221384081
0.883963964	0.062404445
0.883963964	0.221944612
0.885055055	0.061856609
0.885055055	0.222500099
0.886146146	0.061313177
0.886146146	0.223050647
0.887237237	0.060774041
0.887237237	0.223596358
0.888328328	0.060239099
0.888328328	0.224137328
0.889419419	0.05970825
0.889419419	0.224673654
0.890510511	0.059181397
0.890510511	0.225205426
0.891601602	0.058658445
0.891601602	0.225732733
0.892692693	0.058139304
0.892692693	0.22625566
0.893783784	0.057623884
0.893783784	0.22677429
0.894874875	0.057112098
0.894874875	0.227288703
0.895965966	0.056603863
0.895965966	0.227798976
0.897057057	0.056099096
0.897057057	0.228305186
0.898148148	0.055597718
0.898148148	0.228807405
0.899239239	0.055099651
0.899239239	0.229305703
0.90033033	0.054604818
0.90033033	0.229800149
0.901421421	0.054113146
0.901421421	0.23029081
0.902512513	0.053624562
0.902512513	0.230777751
0.903603604	0.053138995
0.903603604	0.231261033
0.904694695	0.052656377
0.904694695	0.231740719
0.905785786	0.052176639
0.905785786	0.232216867
0.906876877	0.051699714
0.906876877	0.232689535
0.907967968	0.051225539
0.907967968	0.23315878
0.909059059	0.050754048
0.909059059	0.233624655
0.91015015	0.050285179
0.91015015	0.234087214
0.911241241	0.049818871
0.911241241	0.234546509
0.912332332	0.049355063
0.912332332	0.23500259
0.913423423	0.048893696
0.913423423	0.235455505
0.914514515	0.04843471
0.914514515	0.235905303
0.915605606	0.047978049
0.915605606	0.236352031
0.916696697	0.047523655
0.916696697	0.236795733
0.917787788	0.047071471
0.917787788	0.237236454
0.918878879	0.046621443
0.918878879	0.237674237
0.91996997	0.046173516
0.91996997	0.238109125
0.921061061	0.045727634
0.921061061	0.238541158
0.922152152	0.045283745
0.922152152	0.238970377
0.923243243	0.044841795
0.923243243	0.23939682
0.924334334	0.044401731
0.924334334	0.239820527
0.925425425	0.043963501
0.925425425	0.240241534
0.926516517	0.043527052
0.926516517	0.240659878
0.927607608	0.043092332
0.927607608	0.241075595
0.928698699	0.042659291
0.928698699	0.24148872
0.92978979	0.042227875
0.92978979	0.241899287
0.930880881	0.041798034
0.930880881	0.242307329
0.931971972	0.041369716
0.931971972	0.242712879
0.933063063	0.040942871
0.933063063	0.243115969
0.934154154	0.040517445
0.934154154	0.24351663
0.935245245	0.040093388
0.935245245	0.243914893
0.936336336	0.039670648
0.936336336	0.244310788
0.937427427	0.039249172
0.937427427	0.244704344
0.938518519	0.038828909
0.938518519	0.24509559
0.93960961	0.038409805
0.93960961	0.245484555
0.940700701	0.037991808
0.940700701	0.245871265
0.941791792	0.037574863
0.941791792	0.246255747
0.942882883	0.037158915
0.942882883	0.246638029
0.943973974	0.03674391
0.943973974	0.247018137
0.945065065	0.036329792
0.945065065	0.247396095
0.946156156	0.035916504
0.946156156	0.247771928
0.947247247	0.035503988
0.947247247	0.248145662
0.948338338	0.035092185
0.948338338	0.24851732
0.949429429	0.034681035
0.949429429	0.248886926
0.950520521	0.034270476
0.950520521	0.249254503
0.951611612	0.033860446
0.951611612	0.249620073
0.952702703	0.033450879
0.952702703	0.249983659
0.953793794	0.03304171
0.953793794	0.250345283
0.954884885	0.032632871
0.954884885	0.250704966
0.955975976	0.03222429
0.955975976	0.251062729
0.957067067	0.031815896
0.957067067	0.251418593
0.958158158	0.031407612
0.958158158	0.251772579
0.959249249	0.030999362
0.959249249	0.252124705
0.96034034	0.030591064
0.96034034	0.252474993
0.961431431	0.030182633
0.961431431	0.252823461
0.962522523	0.029773983
0.962522523	0.253170128
0.963613614	0.029365022
0.963613614	0.253515012
0.964704705	0.028955652
0.964704705	0.253858133
0.965795796	0.028545774
0.965795796	0.254199508
0.966886887	0.028135282
0.966886887	0.254539154
0.967977978	0.027724064
0.967977978	0.25487709
0.969069069	0.027312001
0.969069069	0.255213332
0.97016016	0.026898969
0.97016016	0.255547896
0.971251251	0.026484835
0.971251251	0.255880801
0.972342342	0.026069459
0.972342342	0.256212061
0.973433433	0.025652688
0.973433433	0.256541694
0.974524525	0.025234362
0.974524525	0.256869714
0.975615616	0.024814308
0.975615616	0.257196137
0.976706707	0.024392339
0.976706707	0.257520979
0.977797798	0.023968254
0.977797798	0.257844255
0.978888889	0.023541834
0.978888889	0.258165978
0.97997998	0.023112841
0.97997998	0.258486165
0.981071071	0.022681018
0.981071071	0.258804829
0.982162162	0.022246078
0.982162162	0.259121985
0.983253253	0.02180771
0.983253253	0.259437645
0.984344344	0.021365566
0.984344344	0.259751825
0.985435435	0.020919263
0.985435435	0.260064537
0.986526527	0.02046837
0.986526527	0.260375796
0.987617618	0.020012405
0.987617618	0.260685613
0.988708709	0.01955082
0.988708709	0.260994002
0.9897998	0.019082994
0.9897998	0.261300975
0.990890891	0.018608213
0.990890891	0.261606546
0.991981982	0.018125649
0.991981982	0.261910727
0.993073073	0.017634339
0.993073073	0.262213528
0.994164164	0.017133143
0.994164164	0.262514964
0.995255255	0.016620698
0.995255255	0.262815045
0.996346346	0.016095352
0.996346346	0.263113784
0.997437437	0.015555073
0.997437437	0.263411191
0.998528529	0.014997305
0.998528529	0.263707278
0.99961962	0.014418763
0.99961962	0.264002057
1.000710711	0.000234697
1.000710711	0.013815106
1.000710711	0.264295538
1.001801802	0.000622268
1.001801802	0.013180386
1.001801802	0.264587732
1.002892893	0.001050611
1.002892893	0.012506066
1.002892893	0.26487865
1.003983984	0.001532746
1.003983984	0.011779119
1.003983984	0.265168303
1.005075075	0.002090407
1.005075075	0.0109778
1.005075075	0.2654567
1.006166166	0.002765326
1.006166166	0.010060366
1.006166166	0.265743853
1.007257257	0.003661516
1.007257257	0.008922796
1.007257257	0.266029772
1.008348348	0.005401702
1.008348348	0.006942354
1.008348348	0.266314466
1.009439439	0.266597945
1.010530531	0.26688022
1.011621622	0.2671613
1.012712713	0.267441194
1.013803804	0.267719912
1.014894895	0.267997464
1.015985986	0.268273857
1.017077077	0.268549102
1.018168168	0.268823208
1.019259259	0.269096182
1.02035035	0.269368034
1.021441441	0.269638773
1.022532533	0.269908407
1.023623624	0.270176945
1.024714715	0.270444394
1.025805806	0.270710763
1.026896897	0.27097606
1.027987988	0.271240293
1.029079079	0.27150347
1.03017017	0.271765599
1.031261261	0.272026688
1.032352352	0.272286743
1.033443443	0.272545773
1.034534535	0.272803786
1.035625626	0.273060788
1.036716717	0.273316786
1.037807808	0.273571789
1.038898899	0.273825803
1.03998999	0.274078835
1.041081081	0.274330892
1.042172172	0.274581981
1.043263263	0.274832109
1.044354354	0.275081283
1.045445445	0.275329509
1.046536537	0.275576793
1.047627628	0.275823143
1.048718719	0.276068565
1.04980981	0.276313064
1.050900901	0.276556648
1.051991992	0.276799323
1.053083083	0.277041095
1.054174174	0.277281969
1.055265265	0.277521953
1.056356356	0.277761051
1.057447447	0.27799927
1.058538539	0.278236616
1.05962963	0.278473094
1.060720721	0.27870871
1.061811812	0.278943471
1.062902903	0.27917738
1.063993994	0.279410445
1.065085085	0.27964267
1.066176176	0.279874061
1.067267267	0.280104624
1.068358358	0.280334363
1.069449449	0.280563284
1.070540541	0.280791392
1.071631632	0.281018692
1.072722723	0.28124519
1.073813814	0.28147089
1.074904905	0.281695797
1.075995996	0.281919917
1.077087087	0.282143255
1.078178178	0.282365815
1.079269269	0.282587601
1.08036036	0.28280862
1.081451451	0.283028875
1.082542543	0.283248372
1.083633634	0.283467114
1.084724725	0.283685107
1.085815816	0.283902355
1.086906907	0.284118862
1.087997998	0.284334634
1.089089089	0.284549674
1.09018018	0.284763986
1.091271271	0.284977576
1.092362362	0.285190448
1.093453453	0.285402605
1.094544545	0.285614052
1.095635636	0.285824793
1.096726727	0.286034833
1.097817818	0.286244175
1.098908909	0.286452823
1.1	0.286660782


==> Simulations_Data/dat2_stable.dat <==
x	y
0.810860861	0.147316961
0.811951952	0.153099342
0.813043043	0.156851816
0.814134134	0.159854877
0.815225225	0.162431201
0.816316316	0.164722186
0.817407407	0.166804858
0.818498498	0.168726694
0.81958959	0.170519412
0.820680681	0.172205455
0.821771772	0.173801396
0.822862863	0.175319889
0.823953954	0.176770854
0.825045045	0.178162244
0.826136136	0.179500549
0.827227227	0.180791147
0.828318318	0.182038558
0.829409409	0.18324662
0.830500501	0.184418629
0.831591592	0.18555744
0.832682683	0.186665542
0.833773774	0.187745126
0.834864865	0.188798129
0.835955956	0.189826275
0.837047047	0.190831108
0.838138138	0.191814014
0.839229229	0.192776245
0.84032032	0.193718936
0.841411411	0.19464312
0.842502503	0.195549741
0.843593594	0.196439663
0.844684685	0.19731368
0.845775776	0.198172525
0.846866867	0.199016874
0.847957958	0.199847353
0.849049049	0.200664544
0.85014014	0.201468989
0.851231231	0.202261191
0.852322322	0.203041623
0.853413413	0.203810726
0.854504505	0.204568914
0.855595596	0.205316574
0.856686687	0.206054074
0.857777778	0.206781756
0.858868869	0.207499947
0.85995996	0.208208952
0.861051051	0.208909063
0.862142142	0.209600553
0.863233233	0.210283685
0.864324324	0.210958705
0.865415415	0.211625849
0.866506507	0.21228534
0.867597598	0.212937392
0.868688689	0.213582208
0.86977978	0.214219982
0.870870871	0.214850899
0.871961962	0.215475135
0.873053053	0.216092861
0.874144144	0.216704238
0.875235235	0.217309421
0.876326326	0.21790856
0.877417417	0.218501797
0.878508509	0.21908927
0.8795996	0.219671111
0.880690691	0.220247446
0.881781782	0.220818397
0.882872873	0.221384081
0.883963964	0.221944612
0.885055055	0.222500099
0.886146146	0.223050647
0.887237237	0.223596358
0.888328328	0.224137328
0.889419419	0.224673654
0.890510511	0.225205426
0.891601602	0.225732733
0.892692693	0.22625566
0.893783784	0.22677429
0.894874875	0.227288703
0.895965966	0.227798976
0.897057057	0.228305186
0.898148148	0.228807405
0.899239239	0.229305703
0.90033033	0.229800149
0.901421421	0.23029081
0.902512513	0.230777751
0.903603604	0.231261033
0.904694695	0.231740719
0.905785786	0.232216867
0.906876877	0.232689535
0.907967968	0.23315878
0.909059059	0.233624655
0.91015015	0.234087214
0.911241241	0.234546509
0.912332332	0.23500259
0.913423423	0.235455505
0.914514515	0.235905303
0.915605606	0.236352031
0.916696697	0.236795733
0.917787788	0.237236454
0.918878879	0.237674237
0.91996997	0.238109125
0.921061061	0.238541158
0.922152152	0.238970377
0.923243243	0.23939682
0.924334334	0.239820527
0.925425425	0.240241534
0.926516517	0.240659878
0.927607608	0.241075595
0.928698699	0.24148872
0.92978979	0.241899287
0.930880881	0.242307329
0.931971972	0.242712879
0.933063063	0.243115969
0.934154154	0.24351663
0.935245245	0.243914893
0.936336336	0.244310788
0.937427427	0.244704344
0.938518519	0.24509559
0.93960961	0.245484555
0.940700701	0.245871265
0.941791792	0.246255747
0.942882883	0.246638029
0.943973974	0.247018137
0.945065065	0.247396095
0.946156156	0.247771928
0.947247247	0.248145662
0.948338338	0.24851732
0.949429429	0.248886926
0.950520521	0.249254503
0.951611612	0.249620073
0.952702703	0.249983659
0.953793794	0.250345283
0.954884885	0.250704966
0.955975976	0.251062729
0.957067067	0.251418593
0.958158158	0.251772579
0.959249249	0.252124705
0.96034034	0.252474993
0.961431431	0.252823461
0.962522523	0.253170128
0.963613614	0.253515012
0.964704705	0.253858133
0.965795796	0.254199508
0.966886887	0.254539154
0.967977978	0.25487709
0.969069069	0.255213332
0.97016016	0.255547896
0.971251251	0.255880801
0.972342342	0.256212061
0.973433433	0.256541694
0.974524525	0.256869714
0.975615616	0.257196137
0.976706707	0.257520979
0.977797798	0.257844255
0.978888889	0.258165978
0.97997998	0.258486165
0.981071071	0.258804829
0.982162162	0.259121985
0.983253253	0.259437645
0.984344344	0.259751825
0.985435435	0.260064537
0.986526527	0.260375796
0.987617618	0.260685613
0.988708709	0.260994002
0.9897998	0.261300975
0.990890891	0.261606546
0.991981982	0.261910727
0.993073073	0.262213528
0.994164164	0.262514964
0.995255255	0.262815045
0.996346346	0.263113784
0.997437437	0.263411191
0.998528529	0.263707278
0.99961962	0.264002057
1.000710711	0.000234697
1.000710711	0.264295538
1.001801802	0.000622268
1.001801802	0.264587732
1.002892893	0.001050611
1.002892893	0.26487865
1.003983984	0.001532746
1.003983984	0.265168303
1.005075075	0.002090407
1.005075075	0.2654567
1.006166166	0.002765326
1.006166166	0.265743853
1.007257257	0.003661516
1.007257257	0.266029772
1.008348348	0.005401702
1.008348348	0.266314466
1.009439439	0.266597945
1.010530531	0.26688022
1.011621622	0.2671613
1.012712713	0.267441194
1.013803804	0.267719912
1.014894895	0.267997464
1.015985986	0.268273857
1.017077077	0.268549102
1.018168168	0.268823208
1.019259259	0.269096182
1.02035035	0.269368034
1.021441441	0.269638773
1.022532533	0.269908407
1.023623624	0.270176945
1.024714715	0.270444394
1.025805806	0.270710763
1.026896897	0.27097606
1.027987988	0.271240293
1.029079079	0.27150347
1.03017017	0.271765599
1.031261261	0.272026688
1.032352352	0.272286743
1.033443443	0.272545773
1.034534535	0.272803786
1.035625626	0.273060788
1.036716717	0.273316786
1.037807808	0.273571789
1.038898899	0.273825803
1.03998999	0.274078835
1.041081081	0.274330892
1.042172172	0.274581981
1.043263263	0.274832109
1.044354354	0.275081283
1.045445445	0.275329509
1.046536537	0.275576793
1.047627628	0.275823143
1.048718719	0.276068565
1.04980981	0.276313064
1.050900901	0.276556648
1.051991992	0.276799323
1.053083083	0.277041095
1.054174174	0.277281969
1.055265265	0.277521953
1.056356356	0.277761051
1.057447447	0.27799927
1.058538539	0.278236616
1.05962963	0.278473094
1.060720721	0.27870871
1.061811812	0.278943471
1.062902903	0.27917738
1.063993994	0.279410445
1.065085085	0.27964267
1.066176176	0.279874061
1.067267267	0.280104624
1.068358358	0.280334363
1.069449449	0.280563284
1.070540541	0.280791392
1.071631632	0.281018692
1.072722723	0.28124519
1.073813814	0.28147089
1.074904905	0.281695797
1.075995996	0.281919917
1.077087087	0.282143255
1.078178178	0.282365815
1.079269269	0.282587601
1.08036036	0.28280862
1.081451451	0.283028875
1.082542543	0.283248372
1.083633634	0.283467114
1.084724725	0.283685107
1.085815816	0.283902355
1.086906907	0.284118862
1.087997998	0.284334634
1.089089089	0.284549674
1.09018018	0.284763986
1.091271271	0.284977576
1.092362362	0.285190448
1.093453453	0.285402605
1.094544545	0.285614052
1.095635636	0.285824793
1.096726727	0.286034833
1.097817818	0.286244175
1.098908909	0.286452823
1.1	0.286660782


==> Simulations_Data/dat2_unstable.dat <==
x	y
0.810860861	0.135485902
0.811951952	0.129739837
0.813043043	0.12602331
0.814134134	0.123055826
0.815225225	0.12051471
0.816316316	0.118258561
0.817407407	0.116210351
0.818498498	0.114322606
0.81958959	0.112563603
0.820680681	0.1109109
0.821771772	0.109347922
0.822862863	0.107862015
0.823953954	0.106443256
0.825045045	0.105083692
0.826136136	0.103776833
0.827227227	0.102517298
0.828318318	0.101300566
0.829409409	0.100122797
0.830500501	0.098980695
0.831591592	0.097871403
0.832682683	0.096792431
0.833773774	0.095741585
0.834864865	0.094716928
0.835955956	0.093716733
0.837047047	0.092739456
0.838138138	0.091783708
0.839229229	0.090848237
0.84032032	0.089931904
0.841411411	0.089033675
0.842502503	0.088152605
0.843593594	0.087287828
0.844684685	0.086438546
0.845775776	0.085604026
0.846866867	0.08478359
0.847957958	0.083976609
0.849049049	0.083182499
0.85014014	0.082400716
0.851231231	0.081630754
0.852322322	0.080872139
0.853413413	0.080124426
0.854504505	0.079387201
0.855595596	0.078660071
0.856686687	0.077942668
0.857777778	0.077234646
0.858868869	0.076535677
0.85995996	0.075845451
0.861051051	0.075163675
0.862142142	0.074490071
0.863233233	0.073824376
0.864324324	0.073166338
0.865415415	0.072515719
0.866506507	0.071872292
0.867597598	0.071235841
0.868688689	0.070606159
0.86977978	0.069983049
0.870870871	0.069366321
0.871961962	0.068755796
0.873053053	0.0681513
0.874144144	0.067552667
0.875235235	0.066959738
0.876326326	0.06637236
0.877417417	0.065790385
0.878508509	0.065213673
0.8795996	0.064642087
0.880690691	0.064075496
0.881781782	0.063513772
0.882872873	0.062956795
0.883963964	0.062404445
0.885055055	0.061856609
0.886146146	0.061313177
0.887237237	0.060774041
0.888328328	0.060239099
0.889419419	0.05970825
0.890510511	0.059181397
0.891601602	0.058658445
0.892692693	0.058139304
0.893783784	0.057623884
0.894874875	0.057112098
0.895965966	0.056603863
0.897057057	0.056099096
0.898148148	0.055597718
0.899239239	0.055099651
0.90033033	0.054604818
0.901421421	0.054113146
0.902512513	0.053624562
0.903603604	0.053138995
0.904694695	0.052656377
0.905785786	0.052176639
0.906876877	0.051699714
0.907967968	0.051225539
0.909059059	0.050754048
0.91015015	0.050285179
0.911241241	0.049818871
0.912332332	0.049355063
0.913423423	0.048893696
0.914514515	0.04843471
0.915605606	0.047978049
0.916696697	0.047523655
0.917787788	0.047071471
0.918878879	0.046621443
0.91996997	0.046173516
0.921061061	0.045727634
0.922152152	0.045283745
0.923243243	0.044841795
0.924334334	0.044401731
0.925425425	0.043963501
0.926516517	0.043527052
0.927607608	0.043092332
0.928698699	0.042659291
0.92978979	0.042227875
0.930880881	0.041798034
0.931971972	0.041369716
0.933063063	0.040942871
0.934154154	0.040517445
0.935245245	0.040093388
0.936336336	0.039670648
0.937427427	0.039249172
0.938518519	0.038828909
0.93960961	0.038409805
0.940700701	0.037991808
0.941791792	0.037574863
0.942882883	0.037158915
0.943973974	0.03674391
0.945065065	0.036329792
0.946156156	0.035916504
0.947247247	0.035503988
0.948338338	0.035092185
0.949429429	0.034681035
0.950520521	0.034270476
0.951611612	0.033860446
0.952702703	0.033450879
0.953793794	0.03304171
0.954884885	0.032632871
0.955975976	0.03222429
0.957067067	0.031815896
0.958158158	0.031407612
0.959249249	0.030999362
0.96034034	0.030591064
0.961431431	0.030182633
0.962522523	0.029773983
0.963613614	0.029365022
0.964704705	0.028955652
0.965795796	0.028545774
0.966886887	0.028135282
0.967977978	0.027724064
0.969069069	0.027312001
0.97016016	0.026898969
0.971251251	0.026484835
0.972342342	0.026069459
0.973433433	0.025652688
0.974524525	0.025234362
0.975615616	0.024814308
0.976706707	0.024392339
0.977797798	0.023968254
0.978888889	0.023541834
0.97997998	0.023112841
0.981071071	0.022681018
0.982162162	0.022246078
0.983253253	0.02180771
0.984344344	0.021365566
0.985435435	0.020919263
0.986526527	0.02046837
0.987617618	0.020012405
0.988708709	0.01955082
0.9897998	0.019082994
0.990890891	0.018608213
0.991981982	0.018125649
0.993073073	0.017634339
0.994164164	0.017133143
0.995255255	0.016620698
0.996346346	0.016095352
0.997437437	0.015555073
0.998528529	0.014997305
0.99961962	0.014418763
1.000710711	0.013815106
1.001801802	0.013180386
1.002892893	0.012506066
1.003983984	0.011779119
1.005075075	0.0109778
1.006166166	0.010060366
1.007257257	0.008922796
1.008348348	0.006942354


==> Simulations_Data/dat3.dat <==
x y
0.782492492	0.143826171
0.782492492	0.158566959
0.783583584	0.138497728
0.783583584	0.16391241
0.784674675	0.134832078
0.784674675	0.167594795
0.785765766	0.131858265
0.785765766	0.170585071
0.786856857	0.129292226
0.786856857	0.173167299
0.787947948	0.127003596
0.787947948	0.175471844
0.789039039	0.124919609
0.789039039	0.177571473
0.79013013	0.122994724
0.79013013	0.179511723
0.791221221	0.12119819
0.791221221	0.181323346
0.792312312	0.11950808
0.792312312	0.183028269
0.793403403	0.117908105
0.793403403	0.18464278
0.794494494	0.116385765
0.794494494	0.186179377
0.795585586	0.114931225
0.795585586	0.187647896
0.796676677	0.113536575
0.796676677	0.189056245
0.797767768	0.112195341
0.797767768	0.190410899
0.798858859	0.110902144
0.798858859	0.191717234
0.79994995	0.109652457
0.79994995	0.192979776
0.801041041	0.108442427
0.801041041	0.19420238
0.802132132	0.10726874
0.802132132	0.195388357
0.803223223	0.106128522
0.803223223	0.196540579
0.804314314	0.105019264
0.804314314	0.197661558
0.805405405	0.103938753
0.805405405	0.198753502
0.806496496	0.102885032
0.806496496	0.199818368
0.807587588	0.101856358
0.807587588	0.2008579
0.808678679	0.100851167
0.808678679	0.201873659
0.80976977	0.099868055
0.80976977	0.202867048
0.810860861	0.098905752
0.810860861	0.203839337
0.811951952	0.097963105
0.811951952	0.204791677
0.813043043	0.097039066
0.813043043	0.205725117
0.814134134	0.096132673
0.814134134	0.206640613
0.815225225	0.09524305
0.815225225	0.207539045
0.816316316	0.094369386
0.816316316	0.20842122
0.817407407	0.093510936
0.817407407	0.209287883
0.818498498	0.09266701
0.818498498	0.210139721
0.81958959	0.09183697
0.81958959	0.210977372
0.820680681	0.091020222
0.820680681	0.211801429
0.821771772	0.090216213
0.821771772	0.212612443
0.822862863	0.089424427
0.822862863	0.213410929
0.823953954	0.088644382
0.823953954	0.214197367
0.825045045	0.087875626
0.825045045	0.214972207
0.826136136	0.087117736
0.826136136	0.215735872
0.827227227	0.086370314
0.827227227	0.216488757
0.828318318	0.085632985
0.828318318	0.217231237
0.829409409	0.084905395
0.829409409	0.217963663
0.830500501	0.084187212
0.830500501	0.218686366
0.831591592	0.08347812
0.831591592	0.219399661
0.832682683	0.08277782
0.832682683	0.220103843
0.833773774	0.08208603
0.833773774	0.220799195
0.834864865	0.081402481
0.834864865	0.221485982
0.835955956	0.080726918
0.835955956	0.222164458
0.837047047	0.080059099
0.837047047	0.222834863
0.838138138	0.079398793
0.838138138	0.223497427
0.839229229	0.078745779
0.839229229	0.224152368
0.84032032	0.078099848
0.84032032	0.224799893
0.841411411	0.077460799
0.841411411	0.225440201
0.842502503	0.07682844
0.842502503	0.226073481
0.843593594	0.076202589
0.843593594	0.226699916
0.844684685	0.075583068
0.844684685	0.227319677
0.845775776	0.074969711
0.845775776	0.227932932
0.846866867	0.074362355
0.846866867	0.22853984
0.847957958	0.073760846
0.847957958	0.229140553
0.849049049	0.073165034
0.849049049	0.229735217
0.85014014	0.072574777
0.85014014	0.230323973
0.851231231	0.071989937
0.851231231	0.230906957
0.852322322	0.071410381
0.852322322	0.231484299
0.853413413	0.070835981
0.853413413	0.232056122
0.854504505	0.070266614
0.854504505	0.232622549
0.855595596	0.069702162
0.855595596	0.233183695
0.856686687	0.06914251
0.856686687	0.233739672
0.857777778	0.068587547
0.857777778	0.234290587
0.858868869	0.068037166
0.858868869	0.234836545
0.85995996	0.067491263
0.85995996	0.235377647
0.861051051	0.066949738
0.861051051	0.235913989
0.862142142	0.066412494
0.862142142	0.236445666
0.863233233	0.065879437
0.863233233	0.236972767
0.864324324	0.065350476
0.864324324	0.237495382
0.865415415	0.064825523
0.865415415	0.238013594
0.866506507	0.064304491
0.866506507	0.238527487
0.867597598	0.063787298
0.867597598	0.239037139
0.868688689	0.063273862
0.868688689	0.239542629
0.86977978	0.062764105
0.86977978	0.24004403
0.870870871	0.062257951
0.870870871	0.240541417
0.871961962	0.061755325
0.871961962	0.241034858
0.873053053	0.061256154
0.873053053	0.241524423
0.874144144	0.060760368
0.874144144	0.242010178
0.875235235	0.060267898
0.875235235	0.242492188
0.876326326	0.059778678
0.876326326	0.242970514
0.877417417	0.059292642
0.877417417	0.243445219
0.878508509	0.058809725
0.878508509	0.243916362
0.8795996	0.058329867
0.8795996	0.244383999
0.880690691	0.057853005
0.880690691	0.244848188
0.881781782	0.057379081
0.881781782	0.245308982
0.882872873	0.056908036
0.882872873	0.245766435
0.883963964	0.056439813
0.883963964	0.246220599
0.885055055	0.055974357
0.885055055	0.246671524
0.886146146	0.055511613
0.886146146	0.24711926
0.887237237	0.055051527
0.887237237	0.247563853
0.888328328	0.054594048
0.888328328	0.248005352
0.889419419	0.054139124
0.889419419	0.2484438
0.890510511	0.053686704
0.890510511	0.248879244
0.891601602	0.053236739
0.891601602	0.249311726
0.892692693	0.052789181
0.892692693	0.249741288
0.893783784	0.052343981
0.893783784	0.250167972
0.894874875	0.051901092
0.894874875	0.250591818
0.895965966	0.051460469
0.895965966	0.251012866
0.897057057	0.051022066
0.897057057	0.251431154
0.898148148	0.050585837
0.898148148	0.251846719
0.899239239	0.050151739
0.899239239	0.252259599
0.90033033	0.049719728
0.90033033	0.25266983
0.901421421	0.049289761
0.901421421	0.253077446
0.902512513	0.048861796
0.902512513	0.253482481
0.903603604	0.048435791
0.903603604	0.253884971
0.904694695	0.048011703
0.904694695	0.254284947
0.905785786	0.047589493
0.905785786	0.254682441
0.906876877	0.04716912
0.906876877	0.255077486
0.907967968	0.046750543
0.907967968	0.255470111
0.909059059	0.046333723
0.909059059	0.255860348
0.91015015	0.04591862
0.91015015	0.256248226
0.911241241	0.045505195
0.911241241	0.256633773
0.912332332	0.045093408
0.912332332	0.257017019
0.913423423	0.044683222
0.913423423	0.257397991
0.914514515	0.044274598
0.914514515	0.257776716
0.915605606	0.043867498
0.915605606	0.258153221
0.916696697	0.043461882
0.916696697	0.258527532
0.917787788	0.043057714
0.917787788	0.258899676
0.918878879	0.042654955
0.918878879	0.259269677
0.91996997	0.042253568
0.91996997	0.259637559
0.921061061	0.041853514
0.921061061	0.260003348
0.922152152	0.041454756
0.922152152	0.260367067
0.923243243	0.041057256
0.923243243	0.260728739
0.924334334	0.040660975
0.924334334	0.261088387
0.925425425	0.040265877
0.925425425	0.261446035
0.926516517	0.039871921
0.926516517	0.261801703
0.927607608	0.039479071
0.927607608	0.262155414
0.928698699	0.039087287
0.928698699	0.262507188
0.92978979	0.03869653
0.92978979	0.262857048
0.930880881	0.038306761
0.930880881	0.263205013
0.931971972	0.037917941
0.931971972	0.263551103
0.933063063	0.03753003
0.933063063	0.263895339
0.934154154	0.037142986
0.934154154	0.26423774
0.935245245	0.03675677
0.935245245	0.264578325
0.936336336	0.03637134
0.936336336	0.264917113
0.937427427	0.035986653
0.937427427	0.265254123
0.938518519	0.035602667
0.938518519	0.265589372
0.93960961	0.035219338
0.93960961	0.265922879
0.940700701	0.034836622
0.940700701	0.266254661
0.941791792	0.034454475
0.941791792	0.266584736
0.942882883	0.034072849
0.942882883	0.266913121
0.943973974	0.033691698
0.943973974	0.267239831
0.945065065	0.033310973
0.945065065	0.267564885
0.946156156	0.032930626
0.946156156	0.267888298
0.947247247	0.032550604
0.947247247	0.268210086
0.948338338	0.032170857
0.948338338	0.268530265
0.949429429	0.031791331
0.949429429	0.26884885
0.950520521	0.031411969
0.950520521	0.269165857
0.951611612	0.031032715
0.951611612	0.2694813
0.952702703	0.030653511
0.952702703	0.269795194
0.953793794	0.030274294
0.953793794	0.270107555
0.954884885	0.029895001
0.954884885	0.270418395
0.955975976	0.029515567
0.955975976	0.27072773
0.957067067	0.029135922
0.957067067	0.271035574
0.958158158	0.028755995
0.958158158	0.271341939
0.959249249	0.028375712
0.959249249	0.271646839
0.96034034	0.027994994
0.96034034	0.271950288
0.961431431	0.02761376
0.961431431	0.272252299
0.962522523	0.027231923
0.962522523	0.272552885
0.963613614	0.026849393
0.963613614	0.272852058
0.964704705	0.026466074
0.964704705	0.273149831
0.965795796	0.026081866
0.965795796	0.273446217
0.966886887	0.025696662
0.966886887	0.273741226
0.967977978	0.025310349
0.967977978	0.274034873
0.969069069	0.024922807
0.969069069	0.274327168
0.97016016	0.024533906
0.97016016	0.274618122
0.971251251	0.024143511
0.971251251	0.274907749
0.972342342	0.023751473
0.972342342	0.275196058
0.973433433	0.023357636
0.973433433	0.275483062
0.974524525	0.022961829
0.974524525	0.27576877
0.975615616	0.022563868
0.975615616	0.276053195
0.976706707	0.022163554
0.976706707	0.276336347
0.977797798	0.021760671
0.977797798	0.276618236
0.978888889	0.021354982
0.978888889	0.276898873
0.97997998	0.020946227
0.97997998	0.277178268
0.981071071	0.020534122
0.981071071	0.277456432
0.982162162	0.020118352
0.982162162	0.277733374
0.983253253	0.019698567
0.983253253	0.278009105
0.984344344	0.019274378
0.984344344	0.278283634
0.985435435	0.018845346
0.985435435	0.278556971
0.986526527	0.018410978
0.986526527	0.278829126
0.987617618	0.017970714
0.987617618	0.279100107
0.988708709	0.017523913
0.988708709	0.279369925
0.9897998	0.017069836
0.9897998	0.279638588
0.990890891	0.016607622
0.990890891	0.279906106
0.991981982	0.016136262
0.991981982	0.280172488
0.993073073	0.015654554
0.993073073	0.280437741
0.994164164	0.015161055
0.994164164	0.280701876
0.995255255	0.014653997
0.995255255	0.280964901
0.996346346	0.014131182
0.996346346	0.281226824
0.997437437	0.01358982
0.997437437	0.281487654
0.998528529	0.013026272
0.998528529	0.281747398
0.99961962	0.012435644
0.99961962	0.282006066
1.000710711	0.000261325
1.000710711	0.01181108
1.000710711	0.282263666
1.001801802	0.000700825
1.001801802	0.011142452
1.001801802	0.282520205
1.002892893	0.001201494
1.002892893	0.010413645
1.002892893	0.282775691
1.003983984	0.001791965
1.003983984	0.009596017
1.003983984	0.283030133
1.005075075	0.002533606
1.005075075	0.008628195
1.005075075	0.283283538
1.006166166	0.003625468
1.006166166	0.007311119
1.006166166	0.283535913
1.007257257	0.283787267
1.008348348	0.284037606
1.009439439	0.284286939
1.010530531	0.284535272
1.011621622	0.284782612
1.012712713	0.285028968
1.013803804	0.285274345
1.014894895	0.285518752
1.015985986	0.285762194
1.017077077	0.286004679
1.018168168	0.286246213
1.019259259	0.286486804
1.02035035	0.286726457
1.021441441	0.286965179
1.022532533	0.287202977
1.023623624	0.287439857
1.024714715	0.287675826
1.025805806	0.28791089
1.026896897	0.288145054
1.027987988	0.288378325
1.029079079	0.28861071
1.03017017	0.288842213
1.031261261	0.289072842
1.032352352	0.289302602
1.033443443	0.289531498
1.034534535	0.289759537
1.035625626	0.289986724
1.036716717	0.290213064
1.037807808	0.290438565
1.038898899	0.29066323
1.03998999	0.290887065
1.041081081	0.291110076
1.042172172	0.291332269
1.043263263	0.291553647
1.044354354	0.291774218
1.045445445	0.291993985
1.046536537	0.292212955
1.047627628	0.292431131
1.048718719	0.29264852
1.04980981	0.292865126
1.050900901	0.293080954
1.051991992	0.293296009
1.053083083	0.293510296
1.054174174	0.293723819
1.055265265	0.293936584
1.056356356	0.294148595
1.057447447	0.294359857
1.058538539	0.294570374
1.05962963	0.294780151
1.060720721	0.294989193
1.061811812	0.295197503
1.062902903	0.295405088
1.063993994	0.29561195
1.065085085	0.295818094
1.066176176	0.296023525
1.067267267	0.296228246
1.068358358	0.296432263
1.069449449	0.296635579
1.070540541	0.296838199
1.071631632	0.297040126
1.072722723	0.297241365
1.073813814	0.29744192
1.074904905	0.297641794
1.075995996	0.297840992
1.077087087	0.298039518
1.078178178	0.298237376
1.079269269	0.298434569
1.08036036	0.298631101
1.081451451	0.298826977
1.082542543	0.2990222
1.083633634	0.299216773
1.084724725	0.299410701
1.085815816	0.299603987
1.086906907	0.299796634
1.087997998	0.299988647
1.089089089	0.300180029
1.09018018	0.300370783
1.091271271	0.300560914
1.092362362	0.300750424
1.093453453	0.300939317
1.094544545	0.301127596
1.095635636	0.301315265
1.096726727	0.301502328
1.097817818	0.301688787
1.098908909	0.301874646
1.1	0.302059908

==> Simulations_Data/dat3_stable.dat <==
x	y
0.782492492	0.158566959
0.783583584	0.16391241
0.784674675	0.167594795
0.785765766	0.170585071
0.786856857	0.173167299
0.787947948	0.175471844
0.789039039	0.177571473
0.79013013	0.179511723
0.791221221	0.181323346
0.792312312	0.183028269
0.793403403	0.18464278
0.794494494	0.186179377
0.795585586	0.187647896
0.796676677	0.189056245
0.797767768	0.190410899
0.798858859	0.191717234
0.79994995	0.192979776
0.801041041	0.19420238
0.802132132	0.195388357
0.803223223	0.196540579
0.804314314	0.197661558
0.805405405	0.198753502
0.806496496	0.199818368
0.807587588	0.2008579
0.808678679	0.201873659
0.80976977	0.202867048
0.810860861	0.203839337
0.811951952	0.204791677
0.813043043	0.205725117
0.814134134	0.206640613
0.815225225	0.207539045
0.816316316	0.20842122
0.817407407	0.209287883
0.818498498	0.210139721
0.81958959	0.210977372
0.820680681	0.211801429
0.821771772	0.212612443
0.822862863	0.213410929
0.823953954	0.214197367
0.825045045	0.214972207
0.826136136	0.215735872
0.827227227	0.216488757
0.828318318	0.217231237
0.829409409	0.217963663
0.830500501	0.218686366
0.831591592	0.219399661
0.832682683	0.220103843
0.833773774	0.220799195
0.834864865	0.221485982
0.835955956	0.222164458
0.837047047	0.222834863
0.838138138	0.223497427
0.839229229	0.224152368
0.84032032	0.224799893
0.841411411	0.225440201
0.842502503	0.226073481
0.843593594	0.226699916
0.844684685	0.227319677
0.845775776	0.227932932
0.846866867	0.22853984
0.847957958	0.229140553
0.849049049	0.229735217
0.85014014	0.230323973
0.851231231	0.230906957
0.852322322	0.231484299
0.853413413	0.232056122
0.854504505	0.232622549
0.855595596	0.233183695
0.856686687	0.233739672
0.857777778	0.234290587
0.858868869	0.234836545
0.85995996	0.235377647
0.861051051	0.235913989
0.862142142	0.236445666
0.863233233	0.236972767
0.864324324	0.237495382
0.865415415	0.238013594
0.866506507	0.238527487
0.867597598	0.239037139
0.868688689	0.239542629
0.86977978	0.24004403
0.870870871	0.240541417
0.871961962	0.241034858
0.873053053	0.241524423
0.874144144	0.242010178
0.875235235	0.242492188
0.876326326	0.242970514
0.877417417	0.243445219
0.878508509	0.243916362
0.8795996	0.244383999
0.880690691	0.244848188
0.881781782	0.245308982
0.882872873	0.245766435
0.883963964	0.246220599
0.885055055	0.246671524
0.886146146	0.24711926
0.887237237	0.247563853
0.888328328	0.248005352
0.889419419	0.2484438
0.890510511	0.248879244
0.891601602	0.249311726
0.892692693	0.249741288
0.893783784	0.250167972
0.894874875	0.250591818
0.895965966	0.251012866
0.897057057	0.251431154
0.898148148	0.251846719
0.899239239	0.252259599
0.90033033	0.25266983
0.901421421	0.253077446
0.902512513	0.253482481
0.903603604	0.253884971
0.904694695	0.254284947
0.905785786	0.254682441
0.906876877	0.255077486
0.907967968	0.255470111
0.909059059	0.255860348
0.91015015	0.256248226
0.911241241	0.256633773
0.912332332	0.257017019
0.913423423	0.257397991
0.914514515	0.257776716
0.915605606	0.258153221
0.916696697	0.258527532
0.917787788	0.258899676
0.918878879	0.259269677
0.91996997	0.259637559
0.921061061	0.260003348
0.922152152	0.260367067
0.923243243	0.260728739
0.924334334	0.261088387
0.925425425	0.261446035
0.926516517	0.261801703
0.927607608	0.262155414
0.928698699	0.262507188
0.92978979	0.262857048
0.930880881	0.263205013
0.931971972	0.263551103
0.933063063	0.263895339
0.934154154	0.26423774
0.935245245	0.264578325
0.936336336	0.264917113
0.937427427	0.265254123
0.938518519	0.265589372
0.93960961	0.265922879
0.940700701	0.266254661
0.941791792	0.266584736
0.942882883	0.266913121
0.943973974	0.267239831
0.945065065	0.267564885
0.946156156	0.267888298
0.947247247	0.268210086
0.948338338	0.268530265
0.949429429	0.26884885
0.950520521	0.269165857
0.951611612	0.2694813
0.952702703	0.269795194
0.953793794	0.270107555
0.954884885	0.270418395
0.955975976	0.27072773
0.957067067	0.271035574
0.958158158	0.271341939
0.959249249	0.271646839
0.96034034	0.271950288
0.961431431	0.272252299
0.962522523	0.272552885
0.963613614	0.272852058
0.964704705	0.273149831
0.965795796	0.273446217
0.966886887	0.273741226
0.967977978	0.274034873
0.969069069	0.274327168
0.97016016	0.274618122
0.971251251	0.274907749
0.972342342	0.275196058
0.973433433	0.275483062
0.974524525	0.27576877
0.975615616	0.276053195
0.976706707	0.276336347
0.977797798	0.276618236
0.978888889	0.276898873
0.97997998	0.277178268
0.981071071	0.277456432
0.982162162	0.277733374
0.983253253	0.278009105
0.984344344	0.278283634
0.985435435	0.278556971
0.986526527	0.278829126
0.987617618	0.279100107
0.988708709	0.279369925
0.9897998	0.279638588
0.990890891	0.279906106
0.991981982	0.280172488
0.993073073	0.280437741
0.994164164	0.280701876
0.995255255	0.280964901
0.996346346	0.281226824
0.997437437	0.281487654
0.998528529	0.281747398
0.99961962	0.282006066
1.000710711	0.000261325
1.000710711	0.282263666
1.001801802	0.000700825
1.001801802	0.282520205
1.002892893	0.001201494
1.002892893	0.282775691
1.003983984	0.001791965
1.003983984	0.283030133
1.005075075	0.002533606
1.005075075	0.283283538
1.006166166	0.003625468
1.006166166	0.283535913
1.007257257	0.283787267
1.008348348	0.284037606
1.009439439	0.284286939
1.010530531	0.284535272
1.011621622	0.284782612
1.012712713	0.285028968
1.013803804	0.285274345
1.014894895	0.285518752
1.015985986	0.285762194
1.017077077	0.286004679
1.018168168	0.286246213
1.019259259	0.286486804
1.02035035	0.286726457
1.021441441	0.286965179
1.022532533	0.287202977
1.023623624	0.287439857
1.024714715	0.287675826
1.025805806	0.28791089
1.026896897	0.288145054
1.027987988	0.288378325
1.029079079	0.28861071
1.03017017	0.288842213
1.031261261	0.289072842
1.032352352	0.289302602
1.033443443	0.289531498
1.034534535	0.289759537
1.035625626	0.289986724
1.036716717	0.290213064
1.037807808	0.290438565
1.038898899	0.29066323
1.03998999	0.290887065
1.041081081	0.291110076
1.042172172	0.291332269
1.043263263	0.291553647
1.044354354	0.291774218
1.045445445	0.291993985
1.046536537	0.292212955
1.047627628	0.292431131
1.048718719	0.29264852
1.04980981	0.292865126
1.050900901	0.293080954
1.051991992	0.293296009
1.053083083	0.293510296
1.054174174	0.293723819
1.055265265	0.293936584
1.056356356	0.294148595
1.057447447	0.294359857
1.058538539	0.294570374
1.05962963	0.294780151
1.060720721	0.294989193
1.061811812	0.295197503
1.062902903	0.295405088
1.063993994	0.29561195
1.065085085	0.295818094
1.066176176	0.296023525
1.067267267	0.296228246
1.068358358	0.296432263
1.069449449	0.296635579
1.070540541	0.296838199
1.071631632	0.297040126
1.072722723	0.297241365
1.073813814	0.29744192
1.074904905	0.297641794
1.075995996	0.297840992
1.077087087	0.298039518
1.078178178	0.298237376
1.079269269	0.298434569
1.08036036	0.298631101
1.081451451	0.298826977
1.082542543	0.2990222
1.083633634	0.299216773
1.084724725	0.299410701
1.085815816	0.299603987
1.086906907	0.299796634
1.087997998	0.299988647
1.089089089	0.300180029
1.09018018	0.300370783
1.091271271	0.300560914
1.092362362	0.300750424
1.093453453	0.300939317
1.094544545	0.301127596
1.095635636	0.301315265
1.096726727	0.301502328
1.097817818	0.301688787
1.098908909	0.301874646
1.1	0.302059908


==> Simulations_Data/dat3_unstable.dat <==
x	y
0.782492492	0.143826171
0.783583584	0.138497728
0.784674675	0.134832078
0.785765766	0.131858265
0.786856857	0.129292226
0.787947948	0.127003596
0.789039039	0.124919609
0.79013013	0.122994724
0.791221221	0.12119819
0.792312312	0.11950808
0.793403403	0.117908105
0.794494494	0.116385765
0.795585586	0.114931225
0.796676677	0.113536575
0.797767768	0.112195341
0.798858859	0.110902144
0.79994995	0.109652457
0.801041041	0.108442427
0.802132132	0.10726874
0.803223223	0.106128522
0.804314314	0.105019264
0.805405405	0.103938753
0.806496496	0.102885032
0.807587588	0.101856358
0.808678679	0.100851167
0.80976977	0.099868055
0.810860861	0.098905752
0.811951952	0.097963105
0.813043043	0.097039066
0.814134134	0.096132673
0.815225225	0.09524305
0.816316316	0.094369386
0.817407407	0.093510936
0.818498498	0.09266701
0.81958959	0.09183697
0.820680681	0.091020222
0.821771772	0.090216213
0.822862863	0.089424427
0.823953954	0.088644382
0.825045045	0.087875626
0.826136136	0.087117736
0.827227227	0.086370314
0.828318318	0.085632985
0.829409409	0.084905395
0.830500501	0.084187212
0.831591592	0.08347812
0.832682683	0.08277782
0.833773774	0.08208603
0.834864865	0.081402481
0.835955956	0.080726918
0.837047047	0.080059099
0.838138138	0.079398793
0.839229229	0.078745779
0.84032032	0.078099848
0.841411411	0.077460799
0.842502503	0.07682844
0.843593594	0.076202589
0.844684685	0.075583068
0.845775776	0.074969711
0.846866867	0.074362355
0.847957958	0.073760846
0.849049049	0.073165034
0.85014014	0.072574777
0.851231231	0.071989937
0.852322322	0.071410381
0.853413413	0.070835981
0.854504505	0.070266614
0.855595596	0.069702162
0.856686687	0.06914251
0.857777778	0.068587547
0.858868869	0.068037166
0.85995996	0.067491263
0.861051051	0.066949738
0.862142142	0.066412494
0.863233233	0.065879437
0.864324324	0.065350476
0.865415415	0.064825523
0.866506507	0.064304491
0.867597598	0.063787298
0.868688689	0.063273862
0.86977978	0.062764105
0.870870871	0.062257951
0.871961962	0.061755325
0.873053053	0.061256154
0.874144144	0.060760368
0.875235235	0.060267898
0.876326326	0.059778678
0.877417417	0.059292642
0.878508509	0.058809725
0.8795996	0.058329867
0.880690691	0.057853005
0.881781782	0.057379081
0.882872873	0.056908036
0.883963964	0.056439813
0.885055055	0.055974357
0.886146146	0.055511613
0.887237237	0.055051527
0.888328328	0.054594048
0.889419419	0.054139124
0.890510511	0.053686704
0.891601602	0.053236739
0.892692693	0.052789181
0.893783784	0.052343981
0.894874875	0.051901092
0.895965966	0.051460469
0.897057057	0.051022066
0.898148148	0.050585837
0.899239239	0.050151739
0.90033033	0.049719728
0.901421421	0.049289761
0.902512513	0.048861796
0.903603604	0.048435791
0.904694695	0.048011703
0.905785786	0.047589493
0.906876877	0.04716912
0.907967968	0.046750543
0.909059059	0.046333723
0.91015015	0.04591862
0.911241241	0.045505195
0.912332332	0.045093408
0.913423423	0.044683222
0.914514515	0.044274598
0.915605606	0.043867498
0.916696697	0.043461882
0.917787788	0.043057714
0.918878879	0.042654955
0.91996997	0.042253568
0.921061061	0.041853514
0.922152152	0.041454756
0.923243243	0.041057256
0.924334334	0.040660975
0.925425425	0.040265877
0.926516517	0.039871921
0.927607608	0.039479071
0.928698699	0.039087287
0.92978979	0.03869653
0.930880881	0.038306761
0.931971972	0.037917941
0.933063063	0.03753003
0.934154154	0.037142986
0.935245245	0.03675677
0.936336336	0.03637134
0.937427427	0.035986653
0.938518519	0.035602667
0.93960961	0.035219338
0.940700701	0.034836622
0.941791792	0.034454475
0.942882883	0.034072849
0.943973974	0.033691698
0.945065065	0.033310973
0.946156156	0.032930626
0.947247247	0.032550604
0.948338338	0.032170857
0.949429429	0.031791331
0.950520521	0.031411969
0.951611612	0.031032715
0.952702703	0.030653511
0.953793794	0.030274294
0.954884885	0.029895001
0.955975976	0.029515567
0.957067067	0.029135922
0.958158158	0.028755995
0.959249249	0.028375712
0.96034034	0.027994994
0.961431431	0.02761376
0.962522523	0.027231923
0.963613614	0.026849393
0.964704705	0.026466074
0.965795796	0.026081866
0.966886887	0.025696662
0.967977978	0.025310349
0.969069069	0.024922807
0.97016016	0.024533906
0.971251251	0.024143511
0.972342342	0.023751473
0.973433433	0.023357636
0.974524525	0.022961829
0.975615616	0.022563868
0.976706707	0.022163554
0.977797798	0.021760671
0.978888889	0.021354982
0.97997998	0.020946227
0.981071071	0.020534122
0.982162162	0.020118352
0.983253253	0.019698567
0.984344344	0.019274378
0.985435435	0.018845346
0.986526527	0.018410978
0.987617618	0.017970714
0.988708709	0.017523913
0.9897998	0.017069836
0.990890891	0.016607622
0.991981982	0.016136262
0.993073073	0.015654554
0.994164164	0.015161055
0.995255255	0.014653997
0.996346346	0.014131182
0.997437437	0.01358982
0.998528529	0.013026272
0.99961962	0.012435644
1.000710711	0.01181108
1.001801802	0.011142452
1.002892893	0.010413645
1.003983984	0.009596017
1.005075075	0.008628195
1.006166166	0.007311119


==> Simulations_Data/dat4.dat <==
x y 
0.696296296	0.129169612
0.696296296	0.145567663
0.697387387	0.124293926
0.697387387	0.150546473
0.698478478	0.120826505
0.698478478	0.154116628
0.69956957	0.117990649
0.69956957	0.157054832
0.700660661	0.115536613
0.700660661	0.159610831
0.701751752	0.113345832
0.701751752	0.161903192
0.702842843	0.111350892
0.702842843	0.163999329
0.703933934	0.109509101
0.703933934	0.165941936
0.705025025	0.107791391
0.705025025	0.167760082
0.706116116	0.106176908
0.706116116	0.169474624
0.707207207	0.104650083
0.707207207	0.171101132
0.708298298	0.103198929
0.708298298	0.172651593
0.709389389	0.10181398
0.709389389	0.174135476
0.71048048	0.100487606
0.71048048	0.175560412
0.711571572	0.099213547
0.711571572	0.176932662
0.712662663	0.097986594
0.712662663	0.178257436
0.713753754	0.096802355
0.713753754	0.179539129
0.714844845	0.095657085
0.714844845	0.180781486
0.715935936	0.094547561
0.715935936	0.18198773
0.717027027	0.093470987
0.717027027	0.183160661
0.718118118	0.092424913
0.718118118	0.184302729
0.719209209	0.091407183
0.719209209	0.185416092
0.7203003	0.090415886
0.7203003	0.186502661
0.721391391	0.089449318
0.721391391	0.187564143
0.722482482	0.088505951
0.722482482	0.188602066
0.723573574	0.087584411
0.723573574	0.189617805
0.724664665	0.086683456
0.724664665	0.190612606
0.725755756	0.085801956
0.725755756	0.191587596
0.726846847	0.084938884
0.726846847	0.192543805
0.727937938	0.084093301
0.727937938	0.193482175
0.729029029	0.083264345
0.729029029	0.194403567
0.73012012	0.082451222
0.73012012	0.195308777
0.731211211	0.081653202
0.731211211	0.196198536
0.732302302	0.080869609
0.732302302	0.197073522
0.733393393	0.080099816
0.733393393	0.197934362
0.734484484	0.07934324
0.734484484	0.198781641
0.735575576	0.078599339
0.735575576	0.199615901
0.736666667	0.077867607
0.736666667	0.200437649
0.737757758	0.077147572
0.737757758	0.201247361
0.738848849	0.076438789
0.738848849	0.20204548
0.73993994	0.075740845
0.73993994	0.202832421
0.741031031	0.075053347
0.741031031	0.203608578
0.742122122	0.07437593
0.742122122	0.204374319
0.743213213	0.073708246
0.743213213	0.20512999
0.744304304	0.073049968
0.744304304	0.205875921
0.745395395	0.072400788
0.745395395	0.206612421
0.746486486	0.071760413
0.746486486	0.207339783
0.747577578	0.071128566
0.747577578	0.208058285
0.748668669	0.070504984
0.748668669	0.208768192
0.74975976	0.069889418
0.74975976	0.209469754
0.750850851	0.06928163
0.750850851	0.210163209
0.751941942	0.068681394
0.751941942	0.210848785
0.753033033	0.068088496
0.753033033	0.211526696
0.754124124	0.06750273
0.754124124	0.21219715
0.755215215	0.066923901
0.755215215	0.212860343
0.756306306	0.06635182
0.756306306	0.213516463
0.757397397	0.065786311
0.757397397	0.21416569
0.758488488	0.0652272
0.758488488	0.214808195
0.75957958	0.064674325
0.75957958	0.215444145
0.760670671	0.064127529
0.760670671	0.216073696
0.761761762	0.06358666
0.761761762	0.216697
0.762852853	0.063051574
0.762852853	0.217314204
0.763943944	0.062522133
0.763943944	0.217925445
0.765035035	0.061998202
0.765035035	0.218530859
0.766126126	0.061479654
0.766126126	0.219130576
0.767217217	0.060966364
0.767217217	0.219724719
0.768308308	0.060458215
0.768308308	0.220313407
0.769399399	0.059955091
0.769399399	0.220896758
0.77049049	0.059456882
0.77049049	0.221474881
0.771581582	0.058963481
0.771581582	0.222047885
0.772672673	0.058474786
0.772672673	0.222615872
0.773763764	0.057990696
0.773763764	0.223178944
0.774854855	0.057511117
0.774854855	0.223737196
0.775945946	0.057035956
0.775945946	0.224290722
0.777037037	0.056565122
0.777037037	0.224839613
0.778128128	0.056098529
0.778128128	0.225383956
0.779219219	0.055636093
0.779219219	0.225923836
0.78031031	0.055177733
0.78031031	0.226459335
0.781401401	0.05472337
0.781401401	0.226990532
0.782492492	0.054272927
0.782492492	0.227517504
0.783583584	0.053826331
0.783583584	0.228040327
0.784674675	0.05338351
0.784674675	0.228559073
0.785765766	0.052944394
0.785765766	0.229073811
0.786856857	0.052508915
0.786856857	0.229584611
0.787947948	0.052077007
0.787947948	0.230091538
0.789039039	0.051648608
0.789039039	0.230594658
0.79013013	0.051223654
0.79013013	0.231094032
0.791221221	0.050802086
0.791221221	0.231589723
0.792312312	0.050383845
0.792312312	0.232081788
0.793403403	0.049968873
0.793403403	0.232570285
0.794494494	0.049557116
0.794494494	0.233055272
0.795585586	0.04914852
0.795585586	0.233536801
0.796676677	0.048743031
0.796676677	0.234014928
0.797767768	0.048340598
0.797767768	0.234489702
0.798858859	0.047941172
0.798858859	0.234961175
0.79994995	0.047544704
0.79994995	0.235429396
0.801041041	0.047151146
0.801041041	0.235894414
0.802132132	0.046760453
0.802132132	0.236356273
0.803223223	0.046372578
0.803223223	0.236815021
0.804314314	0.045987479
0.804314314	0.237270702
0.805405405	0.045605111
0.805405405	0.23772336
0.806496496	0.045225434
0.806496496	0.238173036
0.807587588	0.044848406
0.807587588	0.238619772
0.808678679	0.044473986
0.808678679	0.239063609
0.80976977	0.044102137
0.80976977	0.239504586
0.810860861	0.04373282
0.810860861	0.239942742
0.811951952	0.043365997
0.811951952	0.240378114
0.813043043	0.043001632
0.813043043	0.24081074
0.814134134	0.042639689
0.814134134	0.241240655
0.815225225	0.042280134
0.815225225	0.241667895
0.816316316	0.041922932
0.816316316	0.242092494
0.817407407	0.04156805
0.817407407	0.242514487
0.818498498	0.041215454
0.818498498	0.242933906
0.81958959	0.040865114
0.81958959	0.243350783
0.820680681	0.040516998
0.820680681	0.24376515
0.821771772	0.040171074
0.821771772	0.244177039
0.822862863	0.039827313
0.822862863	0.24458648
0.823953954	0.039485686
0.823953954	0.244993502
0.825045045	0.039146163
0.825045045	0.245398134
0.826136136	0.038808717
0.826136136	0.245800406
0.827227227	0.038473318
0.827227227	0.246200345
0.828318318	0.038139941
0.828318318	0.246597979
0.829409409	0.037808559
0.829409409	0.246993334
0.830500501	0.037479145
0.830500501	0.247386437
0.831591592	0.037151673
0.831591592	0.247777314
0.832682683	0.036826119
0.832682683	0.24816599
0.833773774	0.036502458
0.833773774	0.248552491
0.834864865	0.036180664
0.834864865	0.24893684
0.835955956	0.035860716
0.835955956	0.249319062
0.837047047	0.035542588
0.837047047	0.24969918
0.838138138	0.035226259
0.838138138	0.250077218
0.839229229	0.034911705
0.839229229	0.250453197
0.84032032	0.034598904
0.84032032	0.250827141
0.841411411	0.034287835
0.841411411	0.251199071
0.842502503	0.033978476
0.842502503	0.251569009
0.843593594	0.033670805
0.843593594	0.251936976
0.844684685	0.033364803
0.844684685	0.252302993
0.845775776	0.033060449
0.845775776	0.252667079
0.846866867	0.032757723
0.846866867	0.253029256
0.847957958	0.032456605
0.847957958	0.253389543
0.849049049	0.032157075
0.849049049	0.253747958
0.85014014	0.031859115
0.85014014	0.254104522
0.851231231	0.031562706
0.851231231	0.254459254
0.852322322	0.031267829
0.852322322	0.25481217
0.853413413	0.030974466
0.853413413	0.25516329
0.854504505	0.0306826
0.854504505	0.255512631
0.855595596	0.030392212
0.855595596	0.255860212
0.856686687	0.030103285
0.856686687	0.256206048
0.857777778	0.029815802
0.857777778	0.256550158
0.858868869	0.029529747
0.858868869	0.256892557
0.85995996	0.029245102
0.85995996	0.257233262
0.861051051	0.028961851
0.861051051	0.25757229
0.862142142	0.028679978
0.862142142	0.257909657
0.863233233	0.028399468
0.863233233	0.258245377
0.864324324	0.028120304
0.864324324	0.258579467
0.865415415	0.027842471
0.865415415	0.258911942
0.866506507	0.027565953
0.866506507	0.259242816
0.867597598	0.027290736
0.867597598	0.259572105
0.868688689	0.027016805
0.868688689	0.259899822
0.86977978	0.026744145
0.86977978	0.260225983
0.870870871	0.026472742
0.870870871	0.260550602
0.871961962	0.026202581
0.871961962	0.260873691
0.873053053	0.025933649
0.873053053	0.261195266
0.874144144	0.02566593
0.874144144	0.261515339
0.875235235	0.025399412
0.875235235	0.261833923
0.876326326	0.025134082
0.876326326	0.262151033
0.877417417	0.024869925
0.877417417	0.26246668
0.878508509	0.024606928
0.878508509	0.262780878
0.8795996	0.024345078
0.8795996	0.263093639
0.880690691	0.024084363
0.880690691	0.263404975
0.881781782	0.023824769
0.881781782	0.263714899
0.882872873	0.023566284
0.882872873	0.264023423
0.883963964	0.023308896
0.883963964	0.264330558
0.885055055	0.023052591
0.885055055	0.264636317
0.886146146	0.022797358
0.886146146	0.26494071
0.887237237	0.022543185
0.887237237	0.26524375
0.888328328	0.022290059
0.888328328	0.265545447
0.889419419	0.022037969
0.889419419	0.265845813
0.890510511	0.021786903
0.890510511	0.266144858
0.891601602	0.02153685
0.891601602	0.266442594
0.892692693	0.021287797
0.892692693	0.266739031
0.893783784	0.021039733
0.893783784	0.267034179
0.894874875	0.020792648
0.894874875	0.267328049
0.895965966	0.02054653
0.895965966	0.267620652
0.897057057	0.020301367
0.897057057	0.267911996
0.898148148	0.02005715
0.898148148	0.268202093
0.899239239	0.019813866
0.899239239	0.268490952
0.90033033	0.019571506
0.90033033	0.268778583
0.901421421	0.019330058
0.901421421	0.269064996
0.902512513	0.019089511
0.902512513	0.2693502
0.903603604	0.018849856
0.903603604	0.269634204
0.904694695	0.018611082
0.904694695	0.269917017
0.905785786	0.018373178
0.905785786	0.27019865
0.906876877	0.018136134
0.906876877	0.27047911
0.907967968	0.017899939
0.907967968	0.270758407
0.909059059	0.017664585
0.909059059	0.27103655
0.91015015	0.017430059
0.91015015	0.271313547
0.911241241	0.017196353
0.911241241	0.271589407
0.912332332	0.016963457
0.912332332	0.271864139
0.913423423	0.016731359
0.913423423	0.27213775
0.914514515	0.016500052
0.914514515	0.27241025
0.915605606	0.016269523
0.915605606	0.272681646
0.916696697	0.016039765
0.916696697	0.272951946
0.917787788	0.015810767
0.917787788	0.273221159
0.918878879	0.015582519
0.918878879	0.273489293
0.91996997	0.015355012
0.91996997	0.273756354
0.921061061	0.015128236
0.921061061	0.274022352
0.922152152	0.014902182
0.922152152	0.274287293
0.923243243	0.014676839
0.923243243	0.274551186
0.924334334	0.014452199
0.924334334	0.274814037
0.925425425	0.014228252
0.925425425	0.275075855
0.926516517	0.014004988
0.926516517	0.275336646
0.927607608	0.013782398
0.927607608	0.275596418
0.928698699	0.013560472
0.928698699	0.275855177
0.92978979	0.013339202
0.92978979	0.276112932
0.930880881	0.013118577
0.930880881	0.276369688
0.931971972	0.012898588
0.931971972	0.276625454
0.933063063	0.012679226
0.933063063	0.276880235
0.934154154	0.012460481
0.934154154	0.277134038
0.935245245	0.012242343
0.935245245	0.277386871
0.936336336	0.012024805
0.936336336	0.277638739
0.937427427	0.011807855
0.937427427	0.27788965
0.938518519	0.011591484
0.938518519	0.27813961
0.93960961	0.011375684
0.93960961	0.278388625
0.940700701	0.011160444
0.940700701	0.278636702
0.941791792	0.010945754
0.941791792	0.278883847
0.942882883	0.010731606
0.942882883	0.279130065
0.943973974	0.01051799
0.943973974	0.279375365
0.945065065	0.010304896
0.945065065	0.27961975
0.946156156	0.010092314
0.946156156	0.279863228
0.947247247	0.009880235
0.947247247	0.280105804
0.948338338	0.009668649
0.948338338	0.280347485
0.949429429	0.009457546
0.949429429	0.280588276
0.950520521	0.009246916
0.950520521	0.280828183
0.951611612	0.009036749
0.951611612	0.281067211
0.952702703	0.008827035
0.952702703	0.281305367
0.953793794	0.008617764
0.953793794	0.281542655
0.954884885	0.008408925
0.954884885	0.281779082
0.955975976	0.008200509
0.955975976	0.282014654
0.957067067	0.007992505
0.957067067	0.282249374
0.958158158	0.007784903
0.958158158	0.28248325
0.959249249	0.007577691
0.959249249	0.282716285
0.96034034	0.007370859
0.96034034	0.282948487
0.961431431	0.007164397
0.961431431	0.283179858
0.962522523	0.006958293
0.962522523	0.283410406
0.963613614	0.006752535
0.963613614	0.283640135
0.964704705	0.006547114
0.964704705	0.28386905
0.965795796	0.006342016
0.965795796	0.284097156
0.966886887	0.006137232
0.966886887	0.284324458
0.967977978	0.005932748
0.967977978	0.284550962
0.969069069	0.005728553
0.969069069	0.284776671
0.97016016	0.005524634
0.97016016	0.285001591
0.971251251	0.00532098
0.971251251	0.285225727
0.972342342	0.005117577
0.972342342	0.285449083
0.973433433	0.004914413
0.973433433	0.285671665
0.974524525	0.004711474
0.974524525	0.285893476
0.975615616	0.004508748
0.975615616	0.286114521
0.976706707	0.004306219
0.976706707	0.286334806
0.977797798	0.004103875
0.977797798	0.286554334
0.978888889	0.003901701
0.978888889	0.28677311
0.97997998	0.003699683
0.97997998	0.286991139
0.981071071	0.003497805
0.981071071	0.287208425
0.982162162	0.003296051
0.982162162	0.287424972
0.983253253	0.003094407
0.983253253	0.287640784
0.984344344	0.002892856
0.984344344	0.287855867
0.985435435	0.002691382
0.985435435	0.288070224
0.986526527	0.002489966
0.986526527	0.288283859
0.987617618	0.002288592
0.987617618	0.288496777
0.988708709	0.002087241
0.988708709	0.288708982
0.9897998	0.001885895
0.9897998	0.288920477
0.990890891	0.001684535
0.990890891	0.289131268
0.991981982	0.001483139
0.991981982	0.289341357
0.993073073	0.001281689
0.993073073	0.28955075
0.994164164	0.001080161
0.994164164	0.289759449
0.995255255	0.000878534
0.995255255	0.28996746
0.996346346	0.000676786
0.996346346	0.290174785
0.997437437	0.000474891
0.997437437	0.290381429
0.998528529	0.000272826
0.998528529	0.290587396
0.99961962	7.06E-05
0.99961962	0.290792688
1.000710711	0.290997311
1.001801802	0.291201268
1.002892893	0.291404563
1.003983984	0.291607198
1.005075075	0.291809179
1.006166166	0.292010508
1.007257257	0.292211189
1.008348348	0.292411226
1.009439439	0.292610621
1.010530531	0.29280938
1.011621622	0.293007505
1.012712713	0.293204999
1.013803804	0.293401866
1.014894895	0.293598109
1.015985986	0.293793733
1.017077077	0.293988739
1.018168168	0.294183131
1.019259259	0.294376913
1.02035035	0.294570088
1.021441441	0.29476266
1.022532533	0.29495463
1.023623624	0.295146003
1.024714715	0.295336781
1.025805806	0.295526968
1.026896897	0.295716567
1.027987988	0.295905581
1.029079079	0.296094012
1.03017017	0.296281865
1.031261261	0.296469141
1.032352352	0.296655845
1.033443443	0.296841978
1.034534535	0.297027544
1.035625626	0.297212546
1.036716717	0.297396986
1.037807808	0.297580868
1.038898899	0.297764194
1.03998999	0.297946968
1.041081081	0.298129191
1.042172172	0.298310867
1.043263263	0.298491998
1.044354354	0.298672588
1.045445445	0.298852638
1.046536537	0.299032152
1.047627628	0.299211132
1.048718719	0.299389582
1.04980981	0.299567503
1.050900901	0.299744898
1.051991992	0.299921769
1.053083083	0.30009812
1.054174174	0.300273953
1.055265265	0.300449271
1.056356356	0.300624075
1.057447447	0.300798369
1.058538539	0.300972155
1.05962963	0.301145436
1.060720721	0.301318213
1.061811812	0.301490489
1.062902903	0.301662268
1.063993994	0.30183355
1.065085085	0.302004339
1.066176176	0.302174636
1.067267267	0.302344445
1.068358358	0.302513768
1.069449449	0.302682606
1.070540541	0.302850963
1.071631632	0.30301884
1.072722723	0.303186239
1.073813814	0.303353164
1.074904905	0.303519615
1.075995996	0.303685596
1.077087087	0.303851109
1.078178178	0.304016156
1.079269269	0.304180738
1.08036036	0.304344859
1.081451451	0.304508519
1.082542543	0.304671723
1.083633634	0.30483447
1.084724725	0.304996764
1.085815816	0.305158607
1.086906907	0.305320001
1.087997998	0.305480948
1.089089089	0.305641449
1.09018018	0.305801507
1.091271271	0.305961124
1.092362362	0.306120302
1.093453453	0.306279043
1.094544545	0.306437349
1.095635636	0.306595221
1.096726727	0.306752663
1.097817818	0.306909675
1.098908909	0.307066259
1.1	0.307222418


==> Simulations_Data/dat4_estable.dat <==
x	y
0.696296296	0.145567663
0.697387387	0.150546473
0.698478478	0.154116628
0.69956957	0.157054832
0.700660661	0.159610831
0.701751752	0.161903192
0.702842843	0.163999329
0.703933934	0.165941936
0.705025025	0.167760082
0.706116116	0.169474624
0.707207207	0.171101132
0.708298298	0.172651593
0.709389389	0.174135476
0.71048048	0.175560412
0.711571572	0.176932662
0.712662663	0.178257436
0.713753754	0.179539129
0.714844845	0.180781486
0.715935936	0.18198773
0.717027027	0.183160661
0.718118118	0.184302729
0.719209209	0.185416092
0.7203003	0.186502661
0.721391391	0.187564143
0.722482482	0.188602066
0.723573574	0.189617805
0.724664665	0.190612606
0.725755756	0.191587596
0.726846847	0.192543805
0.727937938	0.193482175
0.729029029	0.194403567
0.73012012	0.195308777
0.731211211	0.196198536
0.732302302	0.197073522
0.733393393	0.197934362
0.734484484	0.198781641
0.735575576	0.199615901
0.736666667	0.200437649
0.737757758	0.201247361
0.738848849	0.20204548
0.73993994	0.202832421
0.741031031	0.203608578
0.742122122	0.204374319
0.743213213	0.20512999
0.744304304	0.205875921
0.745395395	0.206612421
0.746486486	0.207339783
0.747577578	0.208058285
0.748668669	0.208768192
0.74975976	0.209469754
0.750850851	0.210163209
0.751941942	0.210848785
0.753033033	0.211526696
0.754124124	0.21219715
0.755215215	0.212860343
0.756306306	0.213516463
0.757397397	0.21416569
0.758488488	0.214808195
0.75957958	0.215444145
0.760670671	0.216073696
0.761761762	0.216697
0.762852853	0.217314204
0.763943944	0.217925445
0.765035035	0.218530859
0.766126126	0.219130576
0.767217217	0.219724719
0.768308308	0.220313407
0.769399399	0.220896758
0.77049049	0.221474881
0.771581582	0.222047885
0.772672673	0.222615872
0.773763764	0.223178944
0.774854855	0.223737196
0.775945946	0.224290722
0.777037037	0.224839613
0.778128128	0.225383956
0.779219219	0.225923836
0.78031031	0.226459335
0.781401401	0.226990532
0.782492492	0.227517504
0.783583584	0.228040327
0.784674675	0.228559073
0.785765766	0.229073811
0.786856857	0.229584611
0.787947948	0.230091538
0.789039039	0.230594658
0.79013013	0.231094032
0.791221221	0.231589723
0.792312312	0.232081788
0.793403403	0.232570285
0.794494494	0.233055272
0.795585586	0.233536801
0.796676677	0.234014928
0.797767768	0.234489702
0.798858859	0.234961175
0.79994995	0.235429396
0.801041041	0.235894414
0.802132132	0.236356273
0.803223223	0.236815021
0.804314314	0.237270702
0.805405405	0.23772336
0.806496496	0.238173036
0.807587588	0.238619772
0.808678679	0.239063609
0.80976977	0.239504586
0.810860861	0.239942742
0.811951952	0.240378114
0.813043043	0.24081074
0.814134134	0.241240655
0.815225225	0.241667895
0.816316316	0.242092494
0.817407407	0.242514487
0.818498498	0.242933906
0.81958959	0.243350783
0.820680681	0.24376515
0.821771772	0.244177039
0.822862863	0.24458648
0.823953954	0.244993502
0.825045045	0.245398134
0.826136136	0.245800406
0.827227227	0.246200345
0.828318318	0.246597979
0.829409409	0.246993334
0.830500501	0.247386437
0.831591592	0.247777314
0.832682683	0.24816599
0.833773774	0.248552491
0.834864865	0.24893684
0.835955956	0.249319062
0.837047047	0.24969918
0.838138138	0.250077218
0.839229229	0.250453197
0.84032032	0.250827141
0.841411411	0.251199071
0.842502503	0.251569009
0.843593594	0.251936976
0.844684685	0.252302993
0.845775776	0.252667079
0.846866867	0.253029256
0.847957958	0.253389543
0.849049049	0.253747958
0.85014014	0.254104522
0.851231231	0.254459254
0.852322322	0.25481217
0.853413413	0.25516329
0.854504505	0.255512631
0.855595596	0.255860212
0.856686687	0.256206048
0.857777778	0.256550158
0.858868869	0.256892557
0.85995996	0.257233262
0.861051051	0.25757229
0.862142142	0.257909657
0.863233233	0.258245377
0.864324324	0.258579467
0.865415415	0.258911942
0.866506507	0.259242816
0.867597598	0.259572105
0.868688689	0.259899822
0.86977978	0.260225983
0.870870871	0.260550602
0.871961962	0.260873691
0.873053053	0.261195266
0.874144144	0.261515339
0.875235235	0.261833923
0.876326326	0.262151033
0.877417417	0.26246668
0.878508509	0.262780878
0.8795996	0.263093639
0.880690691	0.263404975
0.881781782	0.263714899
0.882872873	0.264023423
0.883963964	0.264330558
0.885055055	0.264636317
0.886146146	0.26494071
0.887237237	0.26524375
0.888328328	0.265545447
0.889419419	0.265845813
0.890510511	0.266144858
0.891601602	0.266442594
0.892692693	0.266739031
0.893783784	0.267034179
0.894874875	0.267328049
0.895965966	0.267620652
0.897057057	0.267911996
0.898148148	0.268202093
0.899239239	0.268490952
0.90033033	0.268778583
0.901421421	0.269064996
0.902512513	0.2693502
0.903603604	0.269634204
0.904694695	0.269917017
0.905785786	0.27019865
0.906876877	0.27047911
0.907967968	0.270758407
0.909059059	0.27103655
0.91015015	0.271313547
0.911241241	0.271589407
0.912332332	0.271864139
0.913423423	0.27213775
0.914514515	0.27241025
0.915605606	0.272681646
0.916696697	0.272951946
0.917787788	0.273221159
0.918878879	0.273489293
0.91996997	0.273756354
0.921061061	0.274022352
0.922152152	0.274287293
0.923243243	0.274551186
0.924334334	0.274814037
0.925425425	0.275075855
0.926516517	0.275336646
0.927607608	0.275596418
0.928698699	0.275855177
0.92978979	0.276112932
0.930880881	0.276369688
0.931971972	0.276625454
0.933063063	0.276880235
0.934154154	0.277134038
0.935245245	0.277386871
0.936336336	0.277638739
0.937427427	0.27788965
0.938518519	0.27813961
0.93960961	0.278388625
0.940700701	0.278636702
0.941791792	0.278883847
0.942882883	0.279130065
0.943973974	0.279375365
0.945065065	0.27961975
0.946156156	0.279863228
0.947247247	0.280105804
0.948338338	0.280347485
0.949429429	0.280588276
0.950520521	0.280828183
0.951611612	0.281067211
0.952702703	0.281305367
0.953793794	0.281542655
0.954884885	0.281779082
0.955975976	0.282014654
0.957067067	0.282249374
0.958158158	0.28248325
0.959249249	0.282716285
0.96034034	0.282948487
0.961431431	0.283179858
0.962522523	0.283410406
0.963613614	0.283640135
0.964704705	0.28386905
0.965795796	0.284097156
0.966886887	0.284324458
0.967977978	0.284550962
0.969069069	0.284776671
0.97016016	0.285001591
0.971251251	0.285225727
0.972342342	0.285449083
0.973433433	0.285671665
0.974524525	0.285893476
0.975615616	0.286114521
0.976706707	0.286334806
0.977797798	0.286554334
0.978888889	0.28677311
0.97997998	0.286991139
0.981071071	0.287208425
0.982162162	0.287424972
0.983253253	0.287640784
0.984344344	0.287855867
0.985435435	0.288070224
0.986526527	0.288283859
0.987617618	0.288496777
0.988708709	0.288708982
0.9897998	0.288920477
0.990890891	0.289131268
0.991981982	0.289341357
0.993073073	0.28955075
0.994164164	0.289759449
0.995255255	0.28996746
0.996346346	0.290174785
0.997437437	0.290381429
0.998528529	0.290587396
0.99961962	0.290792688
1.000710711	0.290997311
1.001801802	0.291201268
1.002892893	0.291404563
1.003983984	0.291607198
1.005075075	0.291809179
1.006166166	0.292010508
1.007257257	0.292211189
1.008348348	0.292411226
1.009439439	0.292610621
1.010530531	0.29280938
1.011621622	0.293007505
1.012712713	0.293204999
1.013803804	0.293401866
1.014894895	0.293598109
1.015985986	0.293793733
1.017077077	0.293988739
1.018168168	0.294183131
1.019259259	0.294376913
1.02035035	0.294570088
1.021441441	0.29476266
1.022532533	0.29495463
1.023623624	0.295146003
1.024714715	0.295336781
1.025805806	0.295526968
1.026896897	0.295716567
1.027987988	0.295905581
1.029079079	0.296094012
1.03017017	0.296281865
1.031261261	0.296469141
1.032352352	0.296655845
1.033443443	0.296841978
1.034534535	0.297027544
1.035625626	0.297212546
1.036716717	0.297396986
1.037807808	0.297580868
1.038898899	0.297764194
1.03998999	0.297946968
1.041081081	0.298129191
1.042172172	0.298310867
1.043263263	0.298491998
1.044354354	0.298672588
1.045445445	0.298852638
1.046536537	0.299032152
1.047627628	0.299211132
1.048718719	0.299389582
1.04980981	0.299567503
1.050900901	0.299744898
1.051991992	0.299921769
1.053083083	0.30009812
1.054174174	0.300273953
1.055265265	0.300449271
1.056356356	0.300624075
1.057447447	0.300798369
1.058538539	0.300972155
1.05962963	0.301145436
1.060720721	0.301318213
1.061811812	0.301490489
1.062902903	0.301662268
1.063993994	0.30183355
1.065085085	0.302004339
1.066176176	0.302174636
1.067267267	0.302344445
1.068358358	0.302513768
1.069449449	0.302682606
1.070540541	0.302850963
1.071631632	0.30301884
1.072722723	0.303186239
1.073813814	0.303353164
1.074904905	0.303519615
1.075995996	0.303685596
1.077087087	0.303851109
1.078178178	0.304016156
1.079269269	0.304180738
1.08036036	0.304344859
1.081451451	0.304508519
1.082542543	0.304671723
1.083633634	0.30483447
1.084724725	0.304996764
1.085815816	0.305158607
1.086906907	0.305320001
1.087997998	0.305480948
1.089089089	0.305641449
1.09018018	0.305801507
1.091271271	0.305961124
1.092362362	0.306120302
1.093453453	0.306279043
1.094544545	0.306437349
1.095635636	0.306595221
1.096726727	0.306752663
1.097817818	0.306909675
1.098908909	0.307066259
1.1	0.307222418


==> Simulations_Data/dat4_inestable.dat <==
x	y
0.696296296	0.129169612
0.697387387	0.124293926
0.698478478	0.120826505
0.69956957	0.117990649
0.700660661	0.115536613
0.701751752	0.113345832
0.702842843	0.111350892
0.703933934	0.109509101
0.705025025	0.107791391
0.706116116	0.106176908
0.707207207	0.104650083
0.708298298	0.103198929
0.709389389	0.10181398
0.71048048	0.100487606
0.711571572	0.099213547
0.712662663	0.097986594
0.713753754	0.096802355
0.714844845	0.095657085
0.715935936	0.094547561
0.717027027	0.093470987
0.718118118	0.092424913
0.719209209	0.091407183
0.7203003	0.090415886
0.721391391	0.089449318
0.722482482	0.088505951
0.723573574	0.087584411
0.724664665	0.086683456
0.725755756	0.085801956
0.726846847	0.084938884
0.727937938	0.084093301
0.729029029	0.083264345
0.73012012	0.082451222
0.731211211	0.081653202
0.732302302	0.080869609
0.733393393	0.080099816
0.734484484	0.07934324
0.735575576	0.078599339
0.736666667	0.077867607
0.737757758	0.077147572
0.738848849	0.076438789
0.73993994	0.075740845
0.741031031	0.075053347
0.742122122	0.07437593
0.743213213	0.073708246
0.744304304	0.073049968
0.745395395	0.072400788
0.746486486	0.071760413
0.747577578	0.071128566
0.748668669	0.070504984
0.74975976	0.069889418
0.750850851	0.06928163
0.751941942	0.068681394
0.753033033	0.068088496
0.754124124	0.06750273
0.755215215	0.066923901
0.756306306	0.06635182
0.757397397	0.065786311
0.758488488	0.0652272
0.75957958	0.064674325
0.760670671	0.064127529
0.761761762	0.06358666
0.762852853	0.063051574
0.763943944	0.062522133
0.765035035	0.061998202
0.766126126	0.061479654
0.767217217	0.060966364
0.768308308	0.060458215
0.769399399	0.059955091
0.77049049	0.059456882
0.771581582	0.058963481
0.772672673	0.058474786
0.773763764	0.057990696
0.774854855	0.057511117
0.775945946	0.057035956
0.777037037	0.056565122
0.778128128	0.056098529
0.779219219	0.055636093
0.78031031	0.055177733
0.781401401	0.05472337
0.782492492	0.054272927
0.783583584	0.053826331
0.784674675	0.05338351
0.785765766	0.052944394
0.786856857	0.052508915
0.787947948	0.052077007
0.789039039	0.051648608
0.79013013	0.051223654
0.791221221	0.050802086
0.792312312	0.050383845
0.793403403	0.049968873
0.794494494	0.049557116
0.795585586	0.04914852
0.796676677	0.048743031
0.797767768	0.048340598
0.798858859	0.047941172
0.79994995	0.047544704
0.801041041	0.047151146
0.802132132	0.046760453
0.803223223	0.046372578
0.804314314	0.045987479
0.805405405	0.045605111
0.806496496	0.045225434
0.807587588	0.044848406
0.808678679	0.044473986
0.80976977	0.044102137
0.810860861	0.04373282
0.811951952	0.043365997
0.813043043	0.043001632
0.814134134	0.042639689
0.815225225	0.042280134
0.816316316	0.041922932
0.817407407	0.04156805
0.818498498	0.041215454
0.81958959	0.040865114
0.820680681	0.040516998
0.821771772	0.040171074
0.822862863	0.039827313
0.823953954	0.039485686
0.825045045	0.039146163
0.826136136	0.038808717
0.827227227	0.038473318
0.828318318	0.038139941
0.829409409	0.037808559
0.830500501	0.037479145
0.831591592	0.037151673
0.832682683	0.036826119
0.833773774	0.036502458
0.834864865	0.036180664
0.835955956	0.035860716
0.837047047	0.035542588
0.838138138	0.035226259
0.839229229	0.034911705
0.84032032	0.034598904
0.841411411	0.034287835
0.842502503	0.033978476
0.843593594	0.033670805
0.844684685	0.033364803
0.845775776	0.033060449
0.846866867	0.032757723
0.847957958	0.032456605
0.849049049	0.032157075
0.85014014	0.031859115
0.851231231	0.031562706
0.852322322	0.031267829
0.853413413	0.030974466
0.854504505	0.0306826
0.855595596	0.030392212
0.856686687	0.030103285
0.857777778	0.029815802
0.858868869	0.029529747
0.85995996	0.029245102
0.861051051	0.028961851
0.862142142	0.028679978
0.863233233	0.028399468
0.864324324	0.028120304
0.865415415	0.027842471
0.866506507	0.027565953
0.867597598	0.027290736
0.868688689	0.027016805
0.86977978	0.026744145
0.870870871	0.026472742
0.871961962	0.026202581
0.873053053	0.025933649
0.874144144	0.02566593
0.875235235	0.025399412
0.876326326	0.025134082
0.877417417	0.024869925
0.878508509	0.024606928
0.8795996	0.024345078
0.880690691	0.024084363
0.881781782	0.023824769
0.882872873	0.023566284
0.883963964	0.023308896
0.885055055	0.023052591
0.886146146	0.022797358
0.887237237	0.022543185
0.888328328	0.022290059
0.889419419	0.022037969
0.890510511	0.021786903
0.891601602	0.02153685
0.892692693	0.021287797
0.893783784	0.021039733
0.894874875	0.020792648
0.895965966	0.02054653
0.897057057	0.020301367
0.898148148	0.02005715
0.899239239	0.019813866
0.90033033	0.019571506
0.901421421	0.019330058
0.902512513	0.019089511
0.903603604	0.018849856
0.904694695	0.018611082
0.905785786	0.018373178
0.906876877	0.018136134
0.907967968	0.017899939
0.909059059	0.017664585
0.91015015	0.017430059
0.911241241	0.017196353
0.912332332	0.016963457
0.913423423	0.016731359
0.914514515	0.016500052
0.915605606	0.016269523
0.916696697	0.016039765
0.917787788	0.015810767
0.918878879	0.015582519
0.91996997	0.015355012
0.921061061	0.015128236
0.922152152	0.014902182
0.923243243	0.014676839
0.924334334	0.014452199
0.925425425	0.014228252
0.926516517	0.014004988
0.927607608	0.013782398
0.928698699	0.013560472
0.92978979	0.013339202
0.930880881	0.013118577
0.931971972	0.012898588
0.933063063	0.012679226
0.934154154	0.012460481
0.935245245	0.012242343
0.936336336	0.012024805
0.937427427	0.011807855
0.938518519	0.011591484
0.93960961	0.011375684
0.940700701	0.011160444
0.941791792	0.010945754
0.942882883	0.010731606
0.943973974	0.01051799
0.945065065	0.010304896
0.946156156	0.010092314
0.947247247	0.009880235
0.948338338	0.009668649
0.949429429	0.009457546
0.950520521	0.009246916
0.951611612	0.009036749
0.952702703	0.008827035
0.953793794	0.008617764
0.954884885	0.008408925
0.955975976	0.008200509
0.957067067	0.007992505
0.958158158	0.007784903
0.959249249	0.007577691
0.96034034	0.007370859
0.961431431	0.007164397
0.962522523	0.006958293
0.963613614	0.006752535
0.964704705	0.006547114
0.965795796	0.006342016
0.966886887	0.006137232
0.967977978	0.005932748
0.969069069	0.005728553
0.97016016	0.005524634
0.971251251	0.00532098
0.972342342	0.005117577
0.973433433	0.004914413
0.974524525	0.004711474
0.975615616	0.004508748
0.976706707	0.004306219
0.977797798	0.004103875
0.978888889	0.003901701
0.97997998	0.003699683
0.981071071	0.003497805
0.982162162	0.003296051
0.983253253	0.003094407
0.984344344	0.002892856
0.985435435	0.002691382
0.986526527	0.002489966
0.987617618	0.002288592
0.988708709	0.002087241
0.9897998	0.001885895
0.990890891	0.001684535
0.991981982	0.001483139
0.993073073	0.001281689
0.994164164	0.001080161
0.995255255	0.000878534
0.996346346	0.000676786
0.997437437	0.000474891
0.998528529	0.000272826
0.99961962	7.06e-05


==> Simulations_Data/dat5.dat <==
x y 
0.667927928	0.144637192
0.667927928	0.150157688
0.669019019	0.136448409
0.669019019	0.158424816
0.67011011	0.132195157
0.67011011	0.162756093
0.671201201	0.128916705
0.671201201	0.166112252
0.672292292	0.126154671
0.672292292	0.168951675
0.673383383	0.123726447
0.673383383	0.171456972
0.674474474	0.121537109
0.674474474	0.173723069
0.675565566	0.119529791
0.675565566	0.175806832
0.676656657	0.117667224
0.676656657	0.177745532
0.677747748	0.115923404
0.677747748	0.179565175
0.678838839	0.114279328
0.678838839	0.181284764
0.67992993	0.112720608
0.67992993	0.182918689
0.681021021	0.111236037
0.681021021	0.184478159
0.682112112	0.109816679
0.682112112	0.185972108
0.683203203	0.108455277
0.683203203	0.187407798
0.684294294	0.107145838
0.684294294	0.188791222
0.685385385	0.105883342
0.685385385	0.190127401
0.686476476	0.104663539
0.686476476	0.191420585
0.687567568	0.103482788
0.687567568	0.192674418
0.688658659	0.102337944
0.688658659	0.193892046
0.68974975	0.101226266
0.68974975	0.195076211
0.690840841	0.100145349
0.690840841	0.196229319
0.691931932	0.099093067
0.691931932	0.197353496
0.693023023	0.098067533
0.693023023	0.198450632
0.694114114	0.097067059
0.694114114	0.199522415
0.695205205	0.09609013
0.695205205	0.200570361
0.696296296	0.09513538
0.696296296	0.201595839
0.697387387	0.09420157
0.697387387	0.202600087
0.698478478	0.093287574
0.698478478	0.203584232
0.69956957	0.092392366
0.69956957	0.204549302
0.700660661	0.091515005
0.700660661	0.205496239
0.701751752	0.090654627
0.701751752	0.206425908
0.702842843	0.089810437
0.702842843	0.207339106
0.703933934	0.0889817
0.703933934	0.208236567
0.705025025	0.088167737
0.705025025	0.209118974
0.706116116	0.087367914
0.706116116	0.209986958
0.707207207	0.086581647
0.707207207	0.210841107
0.708298298	0.085808388
0.708298298	0.21168197
0.709389389	0.085047625
0.709389389	0.212510058
0.71048048	0.08429888
0.71048048	0.213325851
0.711571572	0.083561706
0.711571572	0.214129798
0.712662663	0.082835682
0.712662663	0.21492232
0.713753754	0.082120412
0.713753754	0.215703814
0.714844845	0.081415524
0.714844845	0.216474653
0.715935936	0.080720665
0.715935936	0.21723519
0.717027027	0.080035505
0.717027027	0.217985759
0.718118118	0.079359729
0.718118118	0.218726672
0.719209209	0.07869304
0.719209209	0.21945823
0.7203003	0.078035156
0.7203003	0.220180714
0.721391391	0.07738581
0.721391391	0.220894393
0.722482482	0.076744748
0.722482482	0.221599522
0.723573574	0.076111727
0.723573574	0.222296344
0.724664665	0.075486518
0.724664665	0.22298509
0.725755756	0.0748689
0.725755756	0.223665979
0.726846847	0.074258666
0.726846847	0.224339223
0.727937938	0.073655614
0.727937938	0.225005021
0.729029029	0.073059555
0.729029029	0.225663567
0.73012012	0.072470304
0.73012012	0.226315043
0.731211211	0.071887687
0.731211211	0.226959625
0.732302302	0.071311538
0.732302302	0.227597481
0.733393393	0.070741694
0.733393393	0.228228774
0.734484484	0.070178002
0.734484484	0.228853658
0.735575576	0.069620313
0.735575576	0.229472281
0.736666667	0.069068486
0.736666667	0.230084787
0.737757758	0.068522384
0.737757758	0.230691314
0.738848849	0.067981875
0.738848849	0.231291993
0.73993994	0.067446833
0.73993994	0.231886952
0.741031031	0.066917136
0.741031031	0.232476314
0.742122122	0.066392666
0.742122122	0.233060197
0.743213213	0.065873309
0.743213213	0.233638715
0.744304304	0.065358957
0.744304304	0.234211978
0.745395395	0.064849504
0.745395395	0.234780092
0.746486486	0.064344847
0.746486486	0.235343161
0.747577578	0.063844889
0.747577578	0.235901283
0.748668669	0.063349534
0.748668669	0.236454555
0.74975976	0.06285869
0.74975976	0.237003068
0.750850851	0.062372267
0.750850851	0.237546914
0.751941942	0.06189018
0.751941942	0.238086179
0.753033033	0.061412345
0.753033033	0.238620947
0.754124124	0.06093868
0.754124124	0.2391513
0.755215215	0.060469108
0.755215215	0.239677317
0.756306306	0.060003551
0.756306306	0.240199075
0.757397397	0.059541937
0.757397397	0.240716649
0.758488488	0.059084193
0.758488488	0.241230111
0.75957958	0.05863025
0.75957958	0.241739531
0.760670671	0.058180039
0.760670671	0.242244977
0.761761762	0.057733496
0.761761762	0.242746517
0.762852853	0.057290557
0.762852853	0.243244213
0.763943944	0.056851159
0.763943944	0.243738129
0.765035035	0.056415241
0.765035035	0.244228326
0.766126126	0.055982746
0.766126126	0.244714864
0.767217217	0.055553616
0.767217217	0.245197799
0.768308308	0.055127795
0.768308308	0.245677188
0.769399399	0.054705229
0.769399399	0.246153087
0.77049049	0.054285866
0.77049049	0.246625547
0.771581582	0.053869653
0.771581582	0.247094622
0.772672673	0.053456541
0.772672673	0.247560363
0.773763764	0.05304648
0.773763764	0.248022817
0.774854855	0.052639423
0.774854855	0.248482034
0.775945946	0.052235324
0.775945946	0.248938061
0.777037037	0.051834137
0.777037037	0.249390943
0.778128128	0.051435817
0.778128128	0.249840726
0.779219219	0.051040322
0.779219219	0.250287453
0.78031031	0.050647609
0.78031031	0.250731167
0.781401401	0.050257636
0.781401401	0.251171909
0.782492492	0.049870365
0.782492492	0.25160972
0.783583584	0.049485754
0.783583584	0.252044641
0.784674675	0.049103766
0.784674675	0.252476709
0.785765766	0.048724363
0.785765766	0.252905964
0.786856857	0.048347508
0.786856857	0.253332442
0.787947948	0.047973165
0.787947948	0.25375618
0.789039039	0.047601299
0.789039039	0.254177214
0.79013013	0.047231876
0.79013013	0.254595578
0.791221221	0.046864861
0.791221221	0.255011306
0.792312312	0.046500222
0.792312312	0.255424431
0.793403403	0.046137926
0.793403403	0.255834988
0.794494494	0.045777941
0.794494494	0.256243007
0.795585586	0.045420237
0.795585586	0.25664852
0.796676677	0.045064784
0.796676677	0.257051557
0.797767768	0.04471155
0.797767768	0.257452149
0.798858859	0.044360508
0.798858859	0.257850325
0.79994995	0.044011629
0.79994995	0.258246115
0.801041041	0.043664884
0.801041041	0.258639546
0.802132132	0.043320246
0.802132132	0.259030647
0.803223223	0.042977687
0.803223223	0.259419444
0.804314314	0.042637183
0.804314314	0.259805964
0.805405405	0.042298706
0.805405405	0.260190234
0.806496496	0.041962231
0.806496496	0.260572279
0.807587588	0.041627733
0.807587588	0.260952125
0.808678679	0.041295188
0.808678679	0.261329796
0.80976977	0.040964571
0.80976977	0.261705316
0.810860861	0.040635859
0.810860861	0.262078711
0.811951952	0.040309028
0.811951952	0.262450002
0.813043043	0.039984056
0.813043043	0.262819214
0.814134134	0.03966092
0.814134134	0.263186368
0.815225225	0.039339598
0.815225225	0.263551487
0.816316316	0.039020069
0.816316316	0.263914592
0.817407407	0.038702311
0.817407407	0.264275706
0.818498498	0.038386303
0.818498498	0.264634849
0.81958959	0.038072025
0.81958959	0.264992042
0.820680681	0.037759456
0.820680681	0.265347306
0.821771772	0.037448577
0.821771772	0.265700659
0.822862863	0.037139368
0.822862863	0.266052123
0.823953954	0.03683181
0.823953954	0.266401716
0.825045045	0.036525883
0.825045045	0.266749458
0.826136136	0.03622157
0.826136136	0.267095367
0.827227227	0.035918851
0.827227227	0.267439461
0.828318318	0.035617709
0.828318318	0.267781759
0.829409409	0.035318126
0.829409409	0.268122278
0.830500501	0.035020085
0.830500501	0.268461036
0.831591592	0.034723568
0.831591592	0.268798051
0.832682683	0.034428558
0.832682683	0.269133339
0.833773774	0.034135039
0.833773774	0.269466917
0.834864865	0.033842994
0.834864865	0.269798801
0.835955956	0.033552407
0.835955956	0.270129008
0.837047047	0.033263262
0.837047047	0.270457553
0.838138138	0.032975542
0.838138138	0.270784453
0.839229229	0.032689234
0.839229229	0.271109722
0.84032032	0.032404321
0.84032032	0.271433377
0.841411411	0.032120788
0.841411411	0.271755431
0.842502503	0.03183862
0.842502503	0.272075901
0.843593594	0.031557803
0.843593594	0.272394799
0.844684685	0.031278323
0.844684685	0.272712142
0.845775776	0.031000164
0.845775776	0.273027942
0.846866867	0.030723313
0.846866867	0.273342214
0.847957958	0.030447757
0.847957958	0.273654971
0.849049049	0.03017348
0.849049049	0.273966228
0.85014014	0.029900471
0.85014014	0.274275997
0.851231231	0.029628715
0.851231231	0.274584291
0.852322322	0.029358199
0.852322322	0.274891125
0.853413413	0.02908891
0.853413413	0.275196509
0.854504505	0.028820836
0.854504505	0.275500457
0.855595596	0.028553963
0.855595596	0.275802982
0.856686687	0.02828828
0.856686687	0.276104095
0.857777778	0.028023774
0.857777778	0.27640381
0.858868869	0.027760432
0.858868869	0.276702136
0.85995996	0.027498243
0.85995996	0.276999088
0.861051051	0.027237194
0.861051051	0.277294675
0.862142142	0.026977274
0.862142142	0.27758891
0.863233233	0.026718472
0.863233233	0.277881804
0.864324324	0.026460775
0.864324324	0.278173367
0.865415415	0.026204172
0.865415415	0.278463612
0.866506507	0.025948652
0.866506507	0.278752548
0.867597598	0.025694205
0.867597598	0.279040188
0.868688689	0.025440818
0.868688689	0.27932654
0.86977978	0.025188481
0.86977978	0.279611616
0.870870871	0.024937183
0.870870871	0.279895425
0.871961962	0.024686914
0.871961962	0.280177979
0.873053053	0.024437663
0.873053053	0.280459288
0.874144144	0.024189419
0.874144144	0.28073936
0.875235235	0.023942173
0.875235235	0.281018206
0.876326326	0.023695913
0.876326326	0.281295836
0.877417417	0.023450631
0.877417417	0.281572258
0.878508509	0.023206315
0.878508509	0.281847484
0.8795996	0.022962956
0.8795996	0.282121521
0.880690691	0.022720544
0.880690691	0.28239438
0.881781782	0.022479069
0.881781782	0.282666068
0.882872873	0.022238522
0.882872873	0.282936596
0.883963964	0.021998893
0.883963964	0.283205972
0.885055055	0.021760172
0.885055055	0.283474205
0.886146146	0.021522351
0.886146146	0.283741304
0.887237237	0.021285419
0.887237237	0.284007277
0.888328328	0.021049368
0.888328328	0.284272132
0.889419419	0.020814189
0.889419419	0.284535878
0.890510511	0.020579871
0.890510511	0.284798524
0.891601602	0.020346407
0.891601602	0.285060077
0.892692693	0.020113787
0.892692693	0.285320545
0.893783784	0.019882003
0.893783784	0.285579937
0.894874875	0.019651045
0.894874875	0.28583826
0.895965966	0.019420905
0.895965966	0.286095523
0.897057057	0.019191574
0.897057057	0.286351732
0.898148148	0.018963044
0.898148148	0.286606896
0.899239239	0.018735305
0.899239239	0.286861022
0.90033033	0.01850835
0.90033033	0.287114118
0.901421421	0.01828217
0.901421421	0.28736619
0.902512513	0.018056756
0.902512513	0.287617247
0.903603604	0.0178321
0.903603604	0.287867295
0.904694695	0.017608194
0.904694695	0.288116342
0.905785786	0.01738503
0.905785786	0.288364394
0.906876877	0.017162598
0.906876877	0.288611459
0.907967968	0.016940892
0.907967968	0.288857544
0.909059059	0.016719903
0.909059059	0.289102654
0.91015015	0.016499623
0.91015015	0.289346798
0.911241241	0.016280043
0.911241241	0.289589982
0.912332332	0.016061156
0.912332332	0.289832212
0.913423423	0.015842953
0.913423423	0.290073495
0.914514515	0.015625428
0.914514515	0.290313838
0.915605606	0.015408571
0.915605606	0.290553246
0.916696697	0.015192375
0.916696697	0.290791726
0.917787788	0.014976832
0.917787788	0.291029285
0.918878879	0.014761934
0.918878879	0.291265929
0.91996997	0.014547673
0.91996997	0.291501663
0.921061061	0.014334041
0.921061061	0.291736494
0.922152152	0.014121031
0.922152152	0.291970428
0.923243243	0.013908635
0.923243243	0.292203471
0.924334334	0.013696844
0.924334334	0.292435629
0.925425425	0.013485652
0.925425425	0.292666907
0.926516517	0.01327505
0.926516517	0.292897312
0.927607608	0.013065031
0.927607608	0.293126848
0.928698699	0.012855586
0.928698699	0.293355523
0.92978979	0.012646708
0.92978979	0.29358334
0.930880881	0.01243839
0.930880881	0.293810307
0.931971972	0.012230623
0.931971972	0.294036428
0.933063063	0.012023399
0.933063063	0.294261708
0.934154154	0.011816712
0.934154154	0.294486154
0.935245245	0.011610552
0.935245245	0.294709771
0.936336336	0.011404913
0.936336336	0.294932563
0.937427427	0.011199786
0.937427427	0.295154536
0.938518519	0.010995164
0.938518519	0.295375696
0.93960961	0.010791038
0.93960961	0.295596047
0.940700701	0.010587401
0.940700701	0.295815594
0.941791792	0.010384245
0.941791792	0.296034343
0.942882883	0.010181562
0.942882883	0.296252299
0.943973974	0.009979343
0.943973974	0.296469465
0.945065065	0.009777581
0.945065065	0.296685848
0.946156156	0.009576268
0.946156156	0.296901452
0.947247247	0.009375395
0.947247247	0.297116282
0.948338338	0.009174955
0.948338338	0.297330343
0.949429429	0.008974938
0.949429429	0.297543639
0.950520521	0.008775338
0.950520521	0.297756175
0.951611612	0.008576145
0.951611612	0.297967956
0.952702703	0.00837735
0.952702703	0.298178987
0.953793794	0.008178947
0.953793794	0.298389271
0.954884885	0.007980925
0.954884885	0.298598813
0.955975976	0.007783276
0.955975976	0.298807618
0.957067067	0.007585992
0.957067067	0.29901569
0.958158158	0.007389064
0.958158158	0.299223034
0.959249249	0.007192482
0.959249249	0.299429654
0.96034034	0.006996239
0.96034034	0.299635553
0.961431431	0.006800324
0.961431431	0.299840738
0.962522523	0.006604728
0.962522523	0.300045211
0.963613614	0.006409442
0.963613614	0.300248977
0.964704705	0.006214457
0.964704705	0.300452039
0.965795796	0.006019763
0.965795796	0.300654403
0.966886887	0.00582535
0.966886887	0.300856073
0.967977978	0.005631209
0.967977978	0.301057051
0.969069069	0.005437329
0.969069069	0.301257343
0.97016016	0.005243699
0.97016016	0.301456951
0.971251251	0.005050311
0.971251251	0.301655881
0.972342342	0.004857152
0.972342342	0.301854136
0.973433433	0.004664213
0.973433433	0.30205172
0.974524525	0.004471482
0.974524525	0.302248637
0.975615616	0.004278948
0.975615616	0.30244489
0.976706707	0.0040866
0.976706707	0.302640483
0.977797798	0.003894427
0.977797798	0.302835421
0.978888889	0.003702415
0.978888889	0.303029706
0.97997998	0.003510554
0.97997998	0.303223342
0.981071071	0.00331883
0.981071071	0.303416334
0.982162162	0.003127232
0.982162162	0.303608684
0.983253253	0.002935745
0.983253253	0.303800397
0.984344344	0.002744357
0.984344344	0.303991475
0.985435435	0.002553053
0.985435435	0.304181923
0.986526527	0.002361821
0.986526527	0.304371744
0.987617618	0.002170645
0.987617618	0.30456094
0.988708709	0.001979511
0.988708709	0.304749517
0.9897998	0.001788403
0.9897998	0.304937477
0.990890891	0.001597305
0.990890891	0.305124823
0.991981982	0.001406202
0.991981982	0.305311559
0.993073073	0.001215077
0.993073073	0.305497688
0.994164164	0.001023912
0.994164164	0.305683213
0.995255255	0.00083269
0.995255255	0.305868139
0.996346346	0.000641391
0.996346346	0.306052467
0.997437437	0.000449998
0.997437437	0.306236202
0.998528529	0.00025849
0.998528529	0.306419346
0.99961962	6.68E-05
0.99961962	0.306601902
1.000710711	0.306783874
1.001801802	0.306965265
1.002892893	0.307146078
1.003983984	0.307326316
1.005075075	0.307505982
1.006166166	0.307685079
1.007257257	0.30786361
1.008348348	0.308041578
1.009439439	0.308218986
1.010530531	0.308395837
1.011621622	0.308572134
1.012712713	0.308747879
1.013803804	0.308923076
1.014894895	0.309097727
1.015985986	0.309271836
1.017077077	0.309445404
1.018168168	0.309618436
1.019259259	0.309790932
1.02035035	0.309962897
1.021441441	0.310134333
1.022532533	0.310305243
1.023623624	0.310475629
1.024714715	0.310645494
1.025805806	0.31081484
1.026896897	0.310983671
1.027987988	0.311151988
1.029079079	0.311319795
1.03017017	0.311487094
1.031261261	0.311653887
1.032352352	0.311820177
1.033443443	0.311985967
1.034534535	0.312151259
1.035625626	0.312316055
1.036716717	0.312480358
1.037807808	0.31264417
1.038898899	0.312807494
1.03998999	0.312970332
1.041081081	0.313132686
1.042172172	0.31329456
1.043263263	0.313455954
1.044354354	0.313616872
1.045445445	0.313777316
1.046536537	0.313937288
1.047627628	0.31409679
1.048718719	0.314255825
1.04980981	0.314414394
1.050900901	0.314572501
1.051991992	0.314730147
1.053083083	0.314887334
1.054174174	0.315044066
1.055265265	0.315200343
1.056356356	0.315356168
1.057447447	0.315511543
1.058538539	0.31566647
1.05962963	0.315820952
1.060720721	0.31597499
1.061811812	0.316128587
1.062902903	0.316281744
1.063993994	0.316434464
1.065085085	0.316586749
1.066176176	0.3167386
1.067267267	0.31689002
1.068358358	0.317041011
1.069449449	0.317191574
1.070540541	0.317341713
1.071631632	0.317491427
1.072722723	0.31764072
1.073813814	0.317789594
1.074904905	0.31793805
1.075995996	0.318086091
1.077087087	0.318233717
1.078178178	0.318380932
1.079269269	0.318527736
1.08036036	0.318674133
1.081451451	0.318820123
1.082542543	0.318965708
1.083633634	0.319110891
1.084724725	0.319255673
1.085815816	0.319400055
1.086906907	0.319544041
1.087997998	0.31968763
1.089089089	0.319830826
1.09018018	0.31997363
1.091271271	0.320116044
1.092362362	0.320258069
1.093453453	0.320399707
1.094544545	0.32054096
1.095635636	0.320681829
1.096726727	0.320822317
1.097817818	0.320962424
1.098908909	0.321102153
1.1	0.321241505


==> Simulations_Data/dat5_estable.dat <==
x	y
0.667927928	0.150157688
0.669019019	0.158424816
0.67011011	0.162756093
0.671201201	0.166112252
0.672292292	0.168951675
0.673383383	0.171456972
0.674474474	0.173723069
0.675565566	0.175806832
0.676656657	0.177745532
0.677747748	0.179565175
0.678838839	0.181284764
0.67992993	0.182918689
0.681021021	0.184478159
0.682112112	0.185972108
0.683203203	0.187407798
0.684294294	0.188791222
0.685385385	0.190127401
0.686476476	0.191420585
0.687567568	0.192674418
0.688658659	0.193892046
0.68974975	0.195076211
0.690840841	0.196229319
0.691931932	0.197353496
0.693023023	0.198450632
0.694114114	0.199522415
0.695205205	0.200570361
0.696296296	0.201595839
0.697387387	0.202600087
0.698478478	0.203584232
0.69956957	0.204549302
0.700660661	0.205496239
0.701751752	0.206425908
0.702842843	0.207339106
0.703933934	0.208236567
0.705025025	0.209118974
0.706116116	0.209986958
0.707207207	0.210841107
0.708298298	0.21168197
0.709389389	0.212510058
0.71048048	0.213325851
0.711571572	0.214129798
0.712662663	0.21492232
0.713753754	0.215703814
0.714844845	0.216474653
0.715935936	0.21723519
0.717027027	0.217985759
0.718118118	0.218726672
0.719209209	0.21945823
0.7203003	0.220180714
0.721391391	0.220894393
0.722482482	0.221599522
0.723573574	0.222296344
0.724664665	0.22298509
0.725755756	0.223665979
0.726846847	0.224339223
0.727937938	0.225005021
0.729029029	0.225663567
0.73012012	0.226315043
0.731211211	0.226959625
0.732302302	0.227597481
0.733393393	0.228228774
0.734484484	0.228853658
0.735575576	0.229472281
0.736666667	0.230084787
0.737757758	0.230691314
0.738848849	0.231291993
0.73993994	0.231886952
0.741031031	0.232476314
0.742122122	0.233060197
0.743213213	0.233638715
0.744304304	0.234211978
0.745395395	0.234780092
0.746486486	0.235343161
0.747577578	0.235901283
0.748668669	0.236454555
0.74975976	0.237003068
0.750850851	0.237546914
0.751941942	0.238086179
0.753033033	0.238620947
0.754124124	0.2391513
0.755215215	0.239677317
0.756306306	0.240199075
0.757397397	0.240716649
0.758488488	0.241230111
0.75957958	0.241739531
0.760670671	0.242244977
0.761761762	0.242746517
0.762852853	0.243244213
0.763943944	0.243738129
0.765035035	0.244228326
0.766126126	0.244714864
0.767217217	0.245197799
0.768308308	0.245677188
0.769399399	0.246153087
0.77049049	0.246625547
0.771581582	0.247094622
0.772672673	0.247560363
0.773763764	0.248022817
0.774854855	0.248482034
0.775945946	0.248938061
0.777037037	0.249390943
0.778128128	0.249840726
0.779219219	0.250287453
0.78031031	0.250731167
0.781401401	0.251171909
0.782492492	0.25160972
0.783583584	0.252044641
0.784674675	0.252476709
0.785765766	0.252905964
0.786856857	0.253332442
0.787947948	0.25375618
0.789039039	0.254177214
0.79013013	0.254595578
0.791221221	0.255011306
0.792312312	0.255424431
0.793403403	0.255834988
0.794494494	0.256243007
0.795585586	0.25664852
0.796676677	0.257051557
0.797767768	0.257452149
0.798858859	0.257850325
0.79994995	0.258246115
0.801041041	0.258639546
0.802132132	0.259030647
0.803223223	0.259419444
0.804314314	0.259805964
0.805405405	0.260190234
0.806496496	0.260572279
0.807587588	0.260952125
0.808678679	0.261329796
0.80976977	0.261705316
0.810860861	0.262078711
0.811951952	0.262450002
0.813043043	0.262819214
0.814134134	0.263186368
0.815225225	0.263551487
0.816316316	0.263914592
0.817407407	0.264275706
0.818498498	0.264634849
0.81958959	0.264992042
0.820680681	0.265347306
0.821771772	0.265700659
0.822862863	0.266052123
0.823953954	0.266401716
0.825045045	0.266749458
0.826136136	0.267095367
0.827227227	0.267439461
0.828318318	0.267781759
0.829409409	0.268122278
0.830500501	0.268461036
0.831591592	0.268798051
0.832682683	0.269133339
0.833773774	0.269466917
0.834864865	0.269798801
0.835955956	0.270129008
0.837047047	0.270457553
0.838138138	0.270784453
0.839229229	0.271109722
0.84032032	0.271433377
0.841411411	0.271755431
0.842502503	0.272075901
0.843593594	0.272394799
0.844684685	0.272712142
0.845775776	0.273027942
0.846866867	0.273342214
0.847957958	0.273654971
0.849049049	0.273966228
0.85014014	0.274275997
0.851231231	0.274584291
0.852322322	0.274891125
0.853413413	0.275196509
0.854504505	0.275500457
0.855595596	0.275802982
0.856686687	0.276104095
0.857777778	0.27640381
0.858868869	0.276702136
0.85995996	0.276999088
0.861051051	0.277294675
0.862142142	0.27758891
0.863233233	0.277881804
0.864324324	0.278173367
0.865415415	0.278463612
0.866506507	0.278752548
0.867597598	0.279040188
0.868688689	0.27932654
0.86977978	0.279611616
0.870870871	0.279895425
0.871961962	0.280177979
0.873053053	0.280459288
0.874144144	0.28073936
0.875235235	0.281018206
0.876326326	0.281295836
0.877417417	0.281572258
0.878508509	0.281847484
0.8795996	0.282121521
0.880690691	0.28239438
0.881781782	0.282666068
0.882872873	0.282936596
0.883963964	0.283205972
0.885055055	0.283474205
0.886146146	0.283741304
0.887237237	0.284007277
0.888328328	0.284272132
0.889419419	0.284535878
0.890510511	0.284798524
0.891601602	0.285060077
0.892692693	0.285320545
0.893783784	0.285579937
0.894874875	0.28583826
0.895965966	0.286095523
0.897057057	0.286351732
0.898148148	0.286606896
0.899239239	0.286861022
0.90033033	0.287114118
0.901421421	0.28736619
0.902512513	0.287617247
0.903603604	0.287867295
0.904694695	0.288116342
0.905785786	0.288364394
0.906876877	0.288611459
0.907967968	0.288857544
0.909059059	0.289102654
0.91015015	0.289346798
0.911241241	0.289589982
0.912332332	0.289832212
0.913423423	0.290073495
0.914514515	0.290313838
0.915605606	0.290553246
0.916696697	0.290791726
0.917787788	0.291029285
0.918878879	0.291265929
0.91996997	0.291501663
0.921061061	0.291736494
0.922152152	0.291970428
0.923243243	0.292203471
0.924334334	0.292435629
0.925425425	0.292666907
0.926516517	0.292897312
0.927607608	0.293126848
0.928698699	0.293355523
0.92978979	0.29358334
0.930880881	0.293810307
0.931971972	0.294036428
0.933063063	0.294261708
0.934154154	0.294486154
0.935245245	0.294709771
0.936336336	0.294932563
0.937427427	0.295154536
0.938518519	0.295375696
0.93960961	0.295596047
0.940700701	0.295815594
0.941791792	0.296034343
0.942882883	0.296252299
0.943973974	0.296469465
0.945065065	0.296685848
0.946156156	0.296901452
0.947247247	0.297116282
0.948338338	0.297330343
0.949429429	0.297543639
0.950520521	0.297756175
0.951611612	0.297967956
0.952702703	0.298178987
0.953793794	0.298389271
0.954884885	0.298598813
0.955975976	0.298807618
0.957067067	0.29901569
0.958158158	0.299223034
0.959249249	0.299429654
0.96034034	0.299635553
0.961431431	0.299840738
0.962522523	0.300045211
0.963613614	0.300248977
0.964704705	0.300452039
0.965795796	0.300654403
0.966886887	0.300856073
0.967977978	0.301057051
0.969069069	0.301257343
0.97016016	0.301456951
0.971251251	0.301655881
0.972342342	0.301854136
0.973433433	0.30205172
0.974524525	0.302248637
0.975615616	0.30244489
0.976706707	0.302640483
0.977797798	0.302835421
0.978888889	0.303029706
0.97997998	0.303223342
0.981071071	0.303416334
0.982162162	0.303608684
0.983253253	0.303800397
0.984344344	0.303991475
0.985435435	0.304181923
0.986526527	0.304371744
0.987617618	0.30456094
0.988708709	0.304749517
0.9897998	0.304937477
0.990890891	0.305124823
0.991981982	0.305311559
0.993073073	0.305497688
0.994164164	0.305683213
0.995255255	0.305868139
0.996346346	0.306052467
0.997437437	0.306236202
0.998528529	0.306419346
0.99961962	0.306601902
1.000710711	0.306783874
1.001801802	0.306965265
1.002892893	0.307146078
1.003983984	0.307326316
1.005075075	0.307505982
1.006166166	0.307685079
1.007257257	0.30786361
1.008348348	0.308041578
1.009439439	0.308218986
1.010530531	0.308395837
1.011621622	0.308572134
1.012712713	0.308747879
1.013803804	0.308923076
1.014894895	0.309097727
1.015985986	0.309271836
1.017077077	0.309445404
1.018168168	0.309618436
1.019259259	0.309790932
1.02035035	0.309962897
1.021441441	0.310134333
1.022532533	0.310305243
1.023623624	0.310475629
1.024714715	0.310645494
1.025805806	0.31081484
1.026896897	0.310983671
1.027987988	0.311151988
1.029079079	0.311319795
1.03017017	0.311487094
1.031261261	0.311653887
1.032352352	0.311820177
1.033443443	0.311985967
1.034534535	0.312151259
1.035625626	0.312316055
1.036716717	0.312480358
1.037807808	0.31264417
1.038898899	0.312807494
1.03998999	0.312970332
1.041081081	0.313132686
1.042172172	0.31329456
1.043263263	0.313455954
1.044354354	0.313616872
1.045445445	0.313777316
1.046536537	0.313937288
1.047627628	0.31409679
1.048718719	0.314255825
1.04980981	0.314414394
1.050900901	0.314572501
1.051991992	0.314730147
1.053083083	0.314887334
1.054174174	0.315044066
1.055265265	0.315200343
1.056356356	0.315356168
1.057447447	0.315511543
1.058538539	0.31566647
1.05962963	0.315820952
1.060720721	0.31597499
1.061811812	0.316128587
1.062902903	0.316281744
1.063993994	0.316434464
1.065085085	0.316586749
1.066176176	0.3167386
1.067267267	0.31689002
1.068358358	0.317041011
1.069449449	0.317191574
1.070540541	0.317341713
1.071631632	0.317491427
1.072722723	0.31764072
1.073813814	0.317789594
1.074904905	0.31793805
1.075995996	0.318086091
1.077087087	0.318233717
1.078178178	0.318380932
1.079269269	0.318527736
1.08036036	0.318674133
1.081451451	0.318820123
1.082542543	0.318965708
1.083633634	0.319110891
1.084724725	0.319255673
1.085815816	0.319400055
1.086906907	0.319544041
1.087997998	0.31968763
1.089089089	0.319830826
1.09018018	0.31997363
1.091271271	0.320116044
1.092362362	0.320258069
1.093453453	0.320399707
1.094544545	0.32054096
1.095635636	0.320681829
1.096726727	0.320822317
1.097817818	0.320962424
1.098908909	0.321102153
1.1	0.321241505


==> Simulations_Data/dat5_inestable.dat <==
x	y
0.667927928	0.144637192
0.669019019	0.136448409
0.67011011	0.132195157
0.671201201	0.128916705
0.672292292	0.126154671
0.673383383	0.123726447
0.674474474	0.121537109
0.675565566	0.119529791
0.676656657	0.117667224
0.677747748	0.115923404
0.678838839	0.114279328
0.67992993	0.112720608
0.681021021	0.111236037
0.682112112	0.109816679
0.683203203	0.108455277
0.684294294	0.107145838
0.685385385	0.105883342
0.686476476	0.104663539
0.687567568	0.103482788
0.688658659	0.102337944
0.68974975	0.101226266
0.690840841	0.100145349
0.691931932	0.099093067
0.693023023	0.098067533
0.694114114	0.097067059
0.695205205	0.09609013
0.696296296	0.09513538
0.697387387	0.09420157
0.698478478	0.093287574
0.69956957	0.092392366
0.700660661	0.091515005
0.701751752	0.090654627
0.702842843	0.089810437
0.703933934	0.0889817
0.705025025	0.088167737
0.706116116	0.087367914
0.707207207	0.086581647
0.708298298	0.085808388
0.709389389	0.085047625
0.71048048	0.08429888
0.711571572	0.083561706
0.712662663	0.082835682
0.713753754	0.082120412
0.714844845	0.081415524
0.715935936	0.080720665
0.717027027	0.080035505
0.718118118	0.079359729
0.719209209	0.07869304
0.7203003	0.078035156
0.721391391	0.07738581
0.722482482	0.076744748
0.723573574	0.076111727
0.724664665	0.075486518
0.725755756	0.0748689
0.726846847	0.074258666
0.727937938	0.073655614
0.729029029	0.073059555
0.73012012	0.072470304
0.731211211	0.071887687
0.732302302	0.071311538
0.733393393	0.070741694
0.734484484	0.070178002
0.735575576	0.069620313
0.736666667	0.069068486
0.737757758	0.068522384
0.738848849	0.067981875
0.73993994	0.067446833
0.741031031	0.066917136
0.742122122	0.066392666
0.743213213	0.065873309
0.744304304	0.065358957
0.745395395	0.064849504
0.746486486	0.064344847
0.747577578	0.063844889
0.748668669	0.063349534
0.74975976	0.06285869
0.750850851	0.062372267
0.751941942	0.06189018
0.753033033	0.061412345
0.754124124	0.06093868
0.755215215	0.060469108
0.756306306	0.060003551
0.757397397	0.059541937
0.758488488	0.059084193
0.75957958	0.05863025
0.760670671	0.058180039
0.761761762	0.057733496
0.762852853	0.057290557
0.763943944	0.056851159
0.765035035	0.056415241
0.766126126	0.055982746
0.767217217	0.055553616
0.768308308	0.055127795
0.769399399	0.054705229
0.77049049	0.054285866
0.771581582	0.053869653
0.772672673	0.053456541
0.773763764	0.05304648
0.774854855	0.052639423
0.775945946	0.052235324
0.777037037	0.051834137
0.778128128	0.051435817
0.779219219	0.051040322
0.78031031	0.050647609
0.781401401	0.050257636
0.782492492	0.049870365
0.783583584	0.049485754
0.784674675	0.049103766
0.785765766	0.048724363
0.786856857	0.048347508
0.787947948	0.047973165
0.789039039	0.047601299
0.79013013	0.047231876
0.791221221	0.046864861
0.792312312	0.046500222
0.793403403	0.046137926
0.794494494	0.045777941
0.795585586	0.045420237
0.796676677	0.045064784
0.797767768	0.04471155
0.798858859	0.044360508
0.79994995	0.044011629
0.801041041	0.043664884
0.802132132	0.043320246
0.803223223	0.042977687
0.804314314	0.042637183
0.805405405	0.042298706
0.806496496	0.041962231
0.807587588	0.041627733
0.808678679	0.041295188
0.80976977	0.040964571
0.810860861	0.040635859
0.811951952	0.040309028
0.813043043	0.039984056
0.814134134	0.03966092
0.815225225	0.039339598
0.816316316	0.039020069
0.817407407	0.038702311
0.818498498	0.038386303
0.81958959	0.038072025
0.820680681	0.037759456
0.821771772	0.037448577
0.822862863	0.037139368
0.823953954	0.03683181
0.825045045	0.036525883
0.826136136	0.03622157
0.827227227	0.035918851
0.828318318	0.035617709
0.829409409	0.035318126
0.830500501	0.035020085
0.831591592	0.034723568
0.832682683	0.034428558
0.833773774	0.034135039
0.834864865	0.033842994
0.835955956	0.033552407
0.837047047	0.033263262
0.838138138	0.032975542
0.839229229	0.032689234
0.84032032	0.032404321
0.841411411	0.032120788
0.842502503	0.03183862
0.843593594	0.031557803
0.844684685	0.031278323
0.845775776	0.031000164
0.846866867	0.030723313
0.847957958	0.030447757
0.849049049	0.03017348
0.85014014	0.029900471
0.851231231	0.029628715
0.852322322	0.029358199
0.853413413	0.02908891
0.854504505	0.028820836
0.855595596	0.028553963
0.856686687	0.02828828
0.857777778	0.028023774
0.858868869	0.027760432
0.85995996	0.027498243
0.861051051	0.027237194
0.862142142	0.026977274
0.863233233	0.026718472
0.864324324	0.026460775
0.865415415	0.026204172
0.866506507	0.025948652
0.867597598	0.025694205
0.868688689	0.025440818
0.86977978	0.025188481
0.870870871	0.024937183
0.871961962	0.024686914
0.873053053	0.024437663
0.874144144	0.024189419
0.875235235	0.023942173
0.876326326	0.023695913
0.877417417	0.023450631
0.878508509	0.023206315
0.8795996	0.022962956
0.880690691	0.022720544
0.881781782	0.022479069
0.882872873	0.022238522
0.883963964	0.021998893
0.885055055	0.021760172
0.886146146	0.021522351
0.887237237	0.021285419
0.888328328	0.021049368
0.889419419	0.020814189
0.890510511	0.020579871
0.891601602	0.020346407
0.892692693	0.020113787
0.893783784	0.019882003
0.894874875	0.019651045
0.895965966	0.019420905
0.897057057	0.019191574
0.898148148	0.018963044
0.899239239	0.018735305
0.90033033	0.01850835
0.901421421	0.01828217
0.902512513	0.018056756
0.903603604	0.0178321
0.904694695	0.017608194
0.905785786	0.01738503
0.906876877	0.017162598
0.907967968	0.016940892
0.909059059	0.016719903
0.91015015	0.016499623
0.911241241	0.016280043
0.912332332	0.016061156
0.913423423	0.015842953
0.914514515	0.015625428
0.915605606	0.015408571
0.916696697	0.015192375
0.917787788	0.014976832
0.918878879	0.014761934
0.91996997	0.014547673
0.921061061	0.014334041
0.922152152	0.014121031
0.923243243	0.013908635
0.924334334	0.013696844
0.925425425	0.013485652
0.926516517	0.01327505
0.927607608	0.013065031
0.928698699	0.012855586
0.92978979	0.012646708
0.930880881	0.01243839
0.931971972	0.012230623
0.933063063	0.012023399
0.934154154	0.011816712
0.935245245	0.011610552
0.936336336	0.011404913
0.937427427	0.011199786
0.938518519	0.010995164
0.93960961	0.010791038
0.940700701	0.010587401
0.941791792	0.010384245
0.942882883	0.010181562
0.943973974	0.009979343
0.945065065	0.009777581
0.946156156	0.009576268
0.947247247	0.009375395
0.948338338	0.009174955
0.949429429	0.008974938
0.950520521	0.008775338
0.951611612	0.008576145
0.952702703	0.00837735
0.953793794	0.008178947
0.954884885	0.007980925
0.955975976	0.007783276
0.957067067	0.007585992
0.958158158	0.007389064
0.959249249	0.007192482
0.96034034	0.006996239
0.961431431	0.006800324
0.962522523	0.006604728
0.963613614	0.006409442
0.964704705	0.006214457
0.965795796	0.006019763
0.966886887	0.00582535
0.967977978	0.005631209
0.969069069	0.005437329
0.97016016	0.005243699
0.971251251	0.005050311
0.972342342	0.004857152
0.973433433	0.004664213
0.974524525	0.004471482
0.975615616	0.004278948
0.976706707	0.0040866
0.977797798	0.003894427
0.978888889	0.003702415
0.97997998	0.003510554
0.981071071	0.00331883
0.982162162	0.003127232
0.983253253	0.002935745
0.984344344	0.002744357
0.985435435	0.002553053
0.986526527	0.002361821
0.987617618	0.002170645
0.988708709	0.001979511
0.9897998	0.001788403
0.990890891	0.001597305
0.991981982	0.001406202
0.993073073	0.001215077
0.994164164	0.001023912
0.995255255	0.00083269
0.996346346	0.000641391
0.997437437	0.000449998
0.998528529	0.00025849
0.99961962	6.68e-05


==> Simulations_Data/dat6.dat <==
x y 
0.648288288	0.151041707
0.648288288	0.158650557
0.649379379	0.143318808
0.649379379	0.166430484
0.65047047	0.139022558
0.65047047	0.170783509
0.651561562	0.135684679
0.651561562	0.17417791
0.652652653	0.13286265
0.652652653	0.17705621
0.653743744	0.130376504
0.653743744	0.179598377
0.654834835	0.128131765
0.654834835	0.181898887
0.655925926	0.126071501
0.655925926	0.184014675
0.657017017	0.124158247
0.657017017	0.185983205
0.658108108	0.122365788
0.658108108	0.187830694
0.659199199	0.120674925
0.659199199	0.189576343
0.66029029	0.119071094
0.66029029	0.191234716
0.661381381	0.117542936
0.661381381	0.192817173
0.662472472	0.116081383
0.662472472	0.194332783
0.663563564	0.114679063
0.663563564	0.195788918
0.664654655	0.113329883
0.664654655	0.197191675
0.665745746	0.112028736
0.665745746	0.198546159
0.666836837	0.110771295
0.666836837	0.1998567
0.667927928	0.10955385
0.667927928	0.201127008
0.669019019	0.108373195
0.669019019	0.202360289
0.67011011	0.107226536
0.67011011	0.20355934
0.671201201	0.106111418
0.671201201	0.204726615
0.672292292	0.105025674
0.672292292	0.205864285
0.673383383	0.103967374
0.673383383	0.206974276
0.674474474	0.102934797
0.674474474	0.208058316
0.675565566	0.101926392
0.675565566	0.209117951
0.676656657	0.100940765
0.676656657	0.21015458
0.677747748	0.099976649
0.677747748	0.211169469
0.678838839	0.099032893
0.678838839	0.21216377
0.67992993	0.098108447
0.67992993	0.213138535
0.681021021	0.097202348
0.681021021	0.214094726
0.682112112	0.096313713
0.682112112	0.215033229
0.683203203	0.095441727
0.683203203	0.215954859
0.684294294	0.094585639
0.684294294	0.216860368
0.685385385	0.093744751
0.685385385	0.217750453
0.686476476	0.092918418
0.686476476	0.218625763
0.687567568	0.092106038
0.687567568	0.219486898
0.688658659	0.091307051
0.688658659	0.220334421
0.68974975	0.090520933
0.68974975	0.221168856
0.690840841	0.089747194
0.690840841	0.221990693
0.691931932	0.088985374
0.691931932	0.222800393
0.693023023	0.088235043
0.693023023	0.223598387
0.694114114	0.087495795
0.694114114	0.224385083
0.695205205	0.086767248
0.695205205	0.225160863
0.696296296	0.086049041
0.696296296	0.225926088
0.697387387	0.085340834
0.697387387	0.2266811
0.698478478	0.084642304
0.698478478	0.227426221
0.69956957	0.083953147
0.69956957	0.228161758
0.700660661	0.083273074
0.700660661	0.228887999
0.701751752	0.082601809
0.701751752	0.229605221
0.702842843	0.081939093
0.702842843	0.230313684
0.703933934	0.081284676
0.703933934	0.231013638
0.705025025	0.080638323
0.705025025	0.231705321
0.706116116	0.079999809
0.706116116	0.232388957
0.707207207	0.079368917
0.707207207	0.233064763
0.708298298	0.078745444
0.708298298	0.233732944
0.709389389	0.078129192
0.709389389	0.234393698
0.71048048	0.077519974
0.71048048	0.235047213
0.711571572	0.07691761
0.711571572	0.235693668
0.712662663	0.076321929
0.712662663	0.236333238
0.713753754	0.075732764
0.713753754	0.236966088
0.714844845	0.075149958
0.714844845	0.237592377
0.715935936	0.074573359
0.715935936	0.238212258
0.717027027	0.074002819
0.717027027	0.238825877
0.718118118	0.073438199
0.718118118	0.239433375
0.719209209	0.072879364
0.719209209	0.24003489
0.7203003	0.072326183
0.7203003	0.24063055
0.721391391	0.071778531
0.721391391	0.241220483
0.722482482	0.071236287
0.722482482	0.24180481
0.723573574	0.070699334
0.723573574	0.242383648
0.724664665	0.07016756
0.724664665	0.242957109
0.725755756	0.069640856
0.725755756	0.243525304
0.726846847	0.069119118
0.726846847	0.244088338
0.727937938	0.068602244
0.727937938	0.244646313
0.729029029	0.068090136
0.729029029	0.245199326
0.73012012	0.067582698
0.73012012	0.245747475
0.731211211	0.067079841
0.731211211	0.24629085
0.732302302	0.066581474
0.732302302	0.246829541
0.733393393	0.066087511
0.733393393	0.247363636
0.734484484	0.06559787
0.734484484	0.247893217
0.735575576	0.065112468
0.735575576	0.248418366
0.736666667	0.064631229
0.736666667	0.248939162
0.737757758	0.064154075
0.737757758	0.249455682
0.738848849	0.063680933
0.738848849	0.249968001
0.73993994	0.063211732
0.73993994	0.250476189
0.741031031	0.062746401
0.741031031	0.250980318
0.742122122	0.062284873
0.742122122	0.251480455
0.743213213	0.061827082
0.743213213	0.251976666
0.744304304	0.061372964
0.744304304	0.252469017
0.745395395	0.060922457
0.745395395	0.25295757
0.746486486	0.060475501
0.746486486	0.253442386
0.747577578	0.060032036
0.747577578	0.253923523
0.748668669	0.059592005
0.748668669	0.254401041
0.74975976	0.059155353
0.74975976	0.254874995
0.750850851	0.058722025
0.750850851	0.25534544
0.751941942	0.058291967
0.751941942	0.255812429
0.753033033	0.057865129
0.753033033	0.256276015
0.754124124	0.057441459
0.754124124	0.256736248
0.755215215	0.05702091
0.755215215	0.257193178
0.756306306	0.056603432
0.756306306	0.257646854
0.757397397	0.056188979
0.757397397	0.258097322
0.758488488	0.055777505
0.758488488	0.258544628
0.75957958	0.055368966
0.75957958	0.258988818
0.760670671	0.054963318
0.760670671	0.259429935
0.761761762	0.054560519
0.761761762	0.259868022
0.762852853	0.054160527
0.762852853	0.260303121
0.763943944	0.053763301
0.763943944	0.260735273
0.765035035	0.053368803
0.765035035	0.261164518
0.766126126	0.052976992
0.766126126	0.261590896
0.767217217	0.052587832
0.767217217	0.262014444
0.768308308	0.052201285
0.768308308	0.262435199
0.769399399	0.051817314
0.769399399	0.262853199
0.77049049	0.051435885
0.77049049	0.26326848
0.771581582	0.051056962
0.771581582	0.263681075
0.772672673	0.050680511
0.772672673	0.264091021
0.773763764	0.0503065
0.773763764	0.264498349
0.774854855	0.049934895
0.774854855	0.264903094
0.775945946	0.049565665
0.775945946	0.265305287
0.777037037	0.049198777
0.777037037	0.265704961
0.778128128	0.048834203
0.778128128	0.266102145
0.779219219	0.048471911
0.779219219	0.26649687
0.78031031	0.048111872
0.78031031	0.266889166
0.781401401	0.047754057
0.781401401	0.267279063
0.782492492	0.047398437
0.782492492	0.267666588
0.783583584	0.047044986
0.783583584	0.26805177
0.784674675	0.046693675
0.784674675	0.268434636
0.785765766	0.046344479
0.785765766	0.268815213
0.786856857	0.04599737
0.786856857	0.269193528
0.787947948	0.045652323
0.787947948	0.269569606
0.789039039	0.045309313
0.789039039	0.269943473
0.79013013	0.044968315
0.79013013	0.270315154
0.791221221	0.044629305
0.791221221	0.270684674
0.792312312	0.044292258
0.792312312	0.271052056
0.793403403	0.043957151
0.793403403	0.271417324
0.794494494	0.043623961
0.794494494	0.271780502
0.795585586	0.043292666
0.795585586	0.272141612
0.796676677	0.042963243
0.796676677	0.272500677
0.797767768	0.04263567
0.797767768	0.272857719
0.798858859	0.042309926
0.798858859	0.273212759
0.79994995	0.041985989
0.79994995	0.273565819
0.801041041	0.041663839
0.801041041	0.27391692
0.802132132	0.041343455
0.802132132	0.274266081
0.803223223	0.041024818
0.803223223	0.274613324
0.804314314	0.040707907
0.804314314	0.274958668
0.805405405	0.040392703
0.805405405	0.275302133
0.806496496	0.040079187
0.806496496	0.275643738
0.807587588	0.039767339
0.807587588	0.275983502
0.808678679	0.039457142
0.808678679	0.276321444
0.80976977	0.039148578
0.80976977	0.276657581
0.810860861	0.038841627
0.810860861	0.276991932
0.811951952	0.038536274
0.811951952	0.277324515
0.813043043	0.038232499
0.813043043	0.277655346
0.814134134	0.037930286
0.814134134	0.277984444
0.815225225	0.037629619
0.815225225	0.278311824
0.816316316	0.03733048
0.816316316	0.278637505
0.817407407	0.037032853
0.817407407	0.278961501
0.818498498	0.036736722
0.818498498	0.279283829
0.81958959	0.036442071
0.81958959	0.279604506
0.820680681	0.036148885
0.820680681	0.279923546
0.821771772	0.035857148
0.821771772	0.280240965
0.822862863	0.035566844
0.822862863	0.280556778
0.823953954	0.03527796
0.823953954	0.280871001
0.825045045	0.034990479
0.825045045	0.281183647
0.826136136	0.034704388
0.826136136	0.281494732
0.827227227	0.034419671
0.827227227	0.281804269
0.828318318	0.034136316
0.828318318	0.282112274
0.829409409	0.033854308
0.829409409	0.282418759
0.830500501	0.033573632
0.830500501	0.282723738
0.831591592	0.033294276
0.831591592	0.283027225
0.832682683	0.033016226
0.832682683	0.283329234
0.833773774	0.032739469
0.833773774	0.283629776
0.834864865	0.032463991
0.834864865	0.283928866
0.835955956	0.032189781
0.835955956	0.284226516
0.837047047	0.031916824
0.837047047	0.284522739
0.838138138	0.031645109
0.838138138	0.284817546
0.839229229	0.031374623
0.839229229	0.285110951
0.84032032	0.031105353
0.84032032	0.285402965
0.841411411	0.030837289
0.841411411	0.2856936
0.842502503	0.030570417
0.842502503	0.285982868
0.843593594	0.030304725
0.843593594	0.28627078
0.844684685	0.030040204
0.844684685	0.286557349
0.845775776	0.029776839
0.845775776	0.286842585
0.846866867	0.029514621
0.846866867	0.287126499
0.847957958	0.029253538
0.847957958	0.287409102
0.849049049	0.028993579
0.849049049	0.287690406
0.85014014	0.028734733
0.85014014	0.28797042
0.851231231	0.028476989
0.851231231	0.288249156
0.852322322	0.028220336
0.852322322	0.288526624
0.853413413	0.027964764
0.853413413	0.288802834
0.854504505	0.027710262
0.854504505	0.289077797
0.855595596	0.027456819
0.855595596	0.289351522
0.856686687	0.027204426
0.856686687	0.289624019
0.857777778	0.026953073
0.857777778	0.289895299
0.858868869	0.026702748
0.858868869	0.29016537
0.85995996	0.026453443
0.85995996	0.290434243
0.861051051	0.026205147
0.861051051	0.290701927
0.862142142	0.025957851
0.862142142	0.29096843
0.863233233	0.025711545
0.863233233	0.291233763
0.864324324	0.025466219
0.864324324	0.291497935
0.865415415	0.025221864
0.865415415	0.291760954
0.866506507	0.024978471
0.866506507	0.292022829
0.867597598	0.02473603
0.867597598	0.292283569
0.868688689	0.024494532
0.868688689	0.292543183
0.86977978	0.024253968
0.86977978	0.292801679
0.870870871	0.02401433
0.870870871	0.293059066
0.871961962	0.023775607
0.871961962	0.293315353
0.873053053	0.023537792
0.873053053	0.293570546
0.874144144	0.023300875
0.874144144	0.293824656
0.875235235	0.023064848
0.875235235	0.294077689
0.876326326	0.022829702
0.876326326	0.294329653
0.877417417	0.022595429
0.877417417	0.294580557
0.878508509	0.02236202
0.878508509	0.294830409
0.8795996	0.022129466
0.8795996	0.295079215
0.880690691	0.021897761
0.880690691	0.295326985
0.881781782	0.021666894
0.881781782	0.295573724
0.882872873	0.021436858
0.882872873	0.295819441
0.883963964	0.021207645
0.883963964	0.296064144
0.885055055	0.020979247
0.885055055	0.296307838
0.886146146	0.020751656
0.886146146	0.296550533
0.887237237	0.020524864
0.887237237	0.296792234
0.888328328	0.020298862
0.888328328	0.297032949
0.889419419	0.020073644
0.889419419	0.297272684
0.890510511	0.019849201
0.890510511	0.297511448
0.891601602	0.019625526
0.891601602	0.297749245
0.892692693	0.01940261
0.892692693	0.297986085
0.893783784	0.019180447
0.893783784	0.298221972
0.894874875	0.018959028
0.894874875	0.298456913
0.895965966	0.018738347
0.895965966	0.298690916
0.897057057	0.018518395
0.897057057	0.298923987
0.898148148	0.018299166
0.898148148	0.299156131
0.899239239	0.018080651
0.899239239	0.299387356
0.90033033	0.017862844
0.90033033	0.299617668
0.901421421	0.017645737
0.901421421	0.299847072
0.902512513	0.017429323
0.902512513	0.300075575
0.903603604	0.017213595
0.903603604	0.300303184
0.904694695	0.016998544
0.904694695	0.300529903
0.905785786	0.016784165
0.905785786	0.30075574
0.906876877	0.01657045
0.906876877	0.300980699
0.907967968	0.016357392
0.907967968	0.301204787
0.909059059	0.016144984
0.909059059	0.30142801
0.91015015	0.015933219
0.91015015	0.301650373
0.911241241	0.015722089
0.911241241	0.301871882
0.912332332	0.015511588
0.912332332	0.302092543
0.913423423	0.015301709
0.913423423	0.302312361
0.914514515	0.015092444
0.914514515	0.302531341
0.915605606	0.014883787
0.915605606	0.302749489
0.916696697	0.014675731
0.916696697	0.302966811
0.917787788	0.014468269
0.917787788	0.303183312
0.918878879	0.014261393
0.918878879	0.303398997
0.91996997	0.014055098
0.91996997	0.303613871
0.921061061	0.013849376
0.921061061	0.303827939
0.922152152	0.01364422
0.922152152	0.304041207
0.923243243	0.013439624
0.923243243	0.30425368
0.924334334	0.01323558
0.924334334	0.304465363
0.925425425	0.013032082
0.925425425	0.30467626
0.926516517	0.012829122
0.926516517	0.304886377
0.927607608	0.012626694
0.927607608	0.305095718
0.928698699	0.012424792
0.928698699	0.305304289
0.92978979	0.012223407
0.92978979	0.305512095
0.930880881	0.012022534
0.930880881	0.305719139
0.931971972	0.011822165
0.931971972	0.305925426
0.933063063	0.011622294
0.933063063	0.306130962
0.934154154	0.011422913
0.934154154	0.306335752
0.935245245	0.011224016
0.935245245	0.306539798
0.936336336	0.011025596
0.936336336	0.306743107
0.937427427	0.010827645
0.937427427	0.306945682
0.938518519	0.010630157
0.938518519	0.307147529
0.93960961	0.010433125
0.93960961	0.307348651
0.940700701	0.010236541
0.940700701	0.307549052
0.941791792	0.010040399
0.941791792	0.307748738
0.942882883	0.009844691
0.942882883	0.307947713
0.943973974	0.009649411
0.943973974	0.30814598
0.945065065	0.009454551
0.945065065	0.308343544
0.946156156	0.009260104
0.946156156	0.308540409
0.947247247	0.009066062
0.947247247	0.30873658
0.948338338	0.008872419
0.948338338	0.30893206
0.949429429	0.008679167
0.949429429	0.309126853
0.950520521	0.008486299
0.950520521	0.309320964
0.951611612	0.008293807
0.951611612	0.309514397
0.952702703	0.008101683
0.952702703	0.309707155
0.953793794	0.007909921
0.953793794	0.309899242
0.954884885	0.007718512
0.954884885	0.310090663
0.955975976	0.007527448
0.955975976	0.310281421
0.957067067	0.007336723
0.957067067	0.31047152
0.958158158	0.007146327
0.958158158	0.310660964
0.959249249	0.006956253
0.959249249	0.310849756
0.96034034	0.006766494
0.96034034	0.311037901
0.961431431	0.00657704
0.961431431	0.311225402
0.962522523	0.006387884
0.962522523	0.311412263
0.963613614	0.006199016
0.963613614	0.311598487
0.964704705	0.00601043
0.964704705	0.311784078
0.965795796	0.005822116
0.965795796	0.311969039
0.966886887	0.005634065
0.966886887	0.312153375
0.967977978	0.005446269
0.967977978	0.312337088
0.969069069	0.005258718
0.969069069	0.312520182
0.97016016	0.005071404
0.97016016	0.312702661
0.971251251	0.004884318
0.971251251	0.312884528
0.972342342	0.004697449
0.972342342	0.313065786
0.973433433	0.004510788
0.973433433	0.313246439
0.974524525	0.004324326
0.974524525	0.31342649
0.975615616	0.004138053
0.975615616	0.313605943
0.976706707	0.003951958
0.976706707	0.313784801
0.977797798	0.003766031
0.977797798	0.313963066
0.978888889	0.003580262
0.978888889	0.314140743
0.97997998	0.00339464
0.97997998	0.314317834
0.981071071	0.003209153
0.981071071	0.314494343
0.982162162	0.003023792
0.982162162	0.314670273
0.983253253	0.002838543
0.983253253	0.314845626
0.984344344	0.002653396
0.984344344	0.315020407
0.985435435	0.002468338
0.985435435	0.315194618
0.986526527	0.002283356
0.986526527	0.315368263
0.987617618	0.002098439
0.987617618	0.315541343
0.988708709	0.001913574
0.988708709	0.315713863
0.9897998	0.001728746
0.9897998	0.315885825
0.990890891	0.001543942
0.990890891	0.316057233
0.991981982	0.001359147
0.991981982	0.316228088
0.993073073	0.001174348
0.993073073	0.316398395
0.994164164	0.00098953
0.994164164	0.316568156
0.995255255	0.000804676
0.995255255	0.316737374
0.996346346	0.000619771
0.996346346	0.316906051
0.997437437	0.000434797
0.997437437	0.317074191
0.998528529	0.000249739
0.998528529	0.317241797
0.99961962	6.46E-05
0.99961962	0.317408871
1.000710711	0.317575416
1.001801802	0.317741434
1.002892893	0.317906929
1.003983984	0.318071903
1.005075075	0.318236359
1.006166166	0.3184003
1.007257257	0.318563728
1.008348348	0.318726645
1.009439439	0.318889055
1.010530531	0.31905096
1.011621622	0.319212363
1.012712713	0.319373265
1.013803804	0.31953367
1.014894895	0.319693581
1.015985986	0.319852999
1.017077077	0.320011927
1.018168168	0.320170368
1.019259259	0.320328323
1.02035035	0.320485796
1.021441441	0.320642789
1.022532533	0.320799305
1.023623624	0.320955344
1.024714715	0.321110911
1.025805806	0.321266007
1.026896897	0.321420635
1.027987988	0.321574796
1.029079079	0.321728494
1.03017017	0.32188173
1.031261261	0.322034507
1.032352352	0.322186827
1.033443443	0.322338692
1.034534535	0.322490104
1.035625626	0.322641066
1.036716717	0.32279158
1.037807808	0.322941648
1.038898899	0.323091271
1.03998999	0.323240453
1.041081081	0.323389195
1.042172172	0.3235375
1.043263263	0.323685368
1.044354354	0.323832804
1.045445445	0.323979808
1.046536537	0.324126383
1.047627628	0.32427253
1.048718719	0.324418252
1.04980981	0.324563551
1.050900901	0.324708428
1.051991992	0.324852886
1.053083083	0.324996927
1.054174174	0.325140552
1.055265265	0.325283764
1.056356356	0.325426564
1.057447447	0.325568955
1.058538539	0.325710937
1.05962963	0.325852514
1.060720721	0.325993687
1.061811812	0.326134458
1.062902903	0.326274828
1.063993994	0.3264148
1.065085085	0.326554375
1.066176176	0.326693555
1.067267267	0.326832342
1.068358358	0.326970738
1.069449449	0.327108745
1.070540541	0.327246364
1.071631632	0.327383596
1.072722723	0.327520445
1.073813814	0.327656911
1.074904905	0.327792996
1.075995996	0.327928702
1.077087087	0.328064031
1.078178178	0.328198984
1.079269269	0.328333563
1.08036036	0.32846777
1.081451451	0.328601606
1.082542543	0.328735073
1.083633634	0.328868172
1.084724725	0.329000906
1.085815816	0.329133275
1.086906907	0.329265282
1.087997998	0.329396928
1.089089089	0.329528214
1.09018018	0.329659143
1.091271271	0.329789715
1.092362362	0.329919932
1.093453453	0.330049797
1.094544545	0.330179309
1.095635636	0.330308472
1.096726727	0.330437285
1.097817818	0.330565752
1.098908909	0.330693873
1.1	0.33082165


==> Simulations_Data/dat6_estable.dat <==
x	y
0.648288288	0.151041707
0.648288288	0.158650557
0.649379379	0.166430484
0.65047047	0.170783509
0.651561562	0.17417791
0.652652653	0.17705621
0.653743744	0.179598377
0.654834835	0.181898887
0.655925926	0.184014675
0.657017017	0.185983205
0.658108108	0.187830694
0.659199199	0.189576343
0.66029029	0.191234716
0.661381381	0.192817173
0.662472472	0.194332783
0.663563564	0.195788918
0.664654655	0.197191675
0.665745746	0.198546159
0.666836837	0.1998567
0.667927928	0.201127008
0.669019019	0.202360289
0.67011011	0.20355934
0.671201201	0.204726615
0.672292292	0.205864285
0.673383383	0.206974276
0.674474474	0.208058316
0.675565566	0.209117951
0.676656657	0.21015458
0.677747748	0.211169469
0.678838839	0.21216377
0.67992993	0.213138535
0.681021021	0.214094726
0.682112112	0.215033229
0.683203203	0.215954859
0.684294294	0.216860368
0.685385385	0.217750453
0.686476476	0.218625763
0.687567568	0.219486898
0.688658659	0.220334421
0.68974975	0.221168856
0.690840841	0.221990693
0.691931932	0.222800393
0.693023023	0.223598387
0.694114114	0.224385083
0.695205205	0.225160863
0.696296296	0.225926088
0.697387387	0.2266811
0.698478478	0.227426221
0.69956957	0.228161758
0.700660661	0.228887999
0.701751752	0.229605221
0.702842843	0.230313684
0.703933934	0.231013638
0.705025025	0.231705321
0.706116116	0.232388957
0.707207207	0.233064763
0.708298298	0.233732944
0.709389389	0.234393698
0.71048048	0.235047213
0.711571572	0.235693668
0.712662663	0.236333238
0.713753754	0.236966088
0.714844845	0.237592377
0.715935936	0.238212258
0.717027027	0.238825877
0.718118118	0.239433375
0.719209209	0.24003489
0.7203003	0.24063055
0.721391391	0.241220483
0.722482482	0.24180481
0.723573574	0.242383648
0.724664665	0.242957109
0.725755756	0.243525304
0.726846847	0.244088338
0.727937938	0.244646313
0.729029029	0.245199326
0.73012012	0.245747475
0.731211211	0.24629085
0.732302302	0.246829541
0.733393393	0.247363636
0.734484484	0.247893217
0.735575576	0.248418366
0.736666667	0.248939162
0.737757758	0.249455682
0.738848849	0.249968001
0.73993994	0.250476189
0.741031031	0.250980318
0.742122122	0.251480455
0.743213213	0.251976666
0.744304304	0.252469017
0.745395395	0.25295757
0.746486486	0.253442386
0.747577578	0.253923523
0.748668669	0.254401041
0.74975976	0.254874995
0.750850851	0.25534544
0.751941942	0.255812429
0.753033033	0.256276015
0.754124124	0.256736248
0.755215215	0.257193178
0.756306306	0.257646854
0.757397397	0.258097322
0.758488488	0.258544628
0.75957958	0.258988818
0.760670671	0.259429935
0.761761762	0.259868022
0.762852853	0.260303121
0.763943944	0.260735273
0.765035035	0.261164518
0.766126126	0.261590896
0.767217217	0.262014444
0.768308308	0.262435199
0.769399399	0.262853199
0.77049049	0.26326848
0.771581582	0.263681075
0.772672673	0.264091021
0.773763764	0.264498349
0.774854855	0.264903094
0.775945946	0.265305287
0.777037037	0.265704961
0.778128128	0.266102145
0.779219219	0.26649687
0.78031031	0.266889166
0.781401401	0.267279063
0.782492492	0.267666588
0.783583584	0.26805177
0.784674675	0.268434636
0.785765766	0.268815213
0.786856857	0.269193528
0.787947948	0.269569606
0.789039039	0.269943473
0.79013013	0.270315154
0.791221221	0.270684674
0.792312312	0.271052056
0.793403403	0.271417324
0.794494494	0.271780502
0.795585586	0.272141612
0.796676677	0.272500677
0.797767768	0.272857719
0.798858859	0.273212759
0.79994995	0.273565819
0.801041041	0.27391692
0.802132132	0.274266081
0.803223223	0.274613324
0.804314314	0.274958668
0.805405405	0.275302133
0.806496496	0.275643738
0.807587588	0.275983502
0.808678679	0.276321444
0.80976977	0.276657581
0.810860861	0.276991932
0.811951952	0.277324515
0.813043043	0.277655346
0.814134134	0.277984444
0.815225225	0.278311824
0.816316316	0.278637505
0.817407407	0.278961501
0.818498498	0.279283829
0.81958959	0.279604506
0.820680681	0.279923546
0.821771772	0.280240965
0.822862863	0.280556778
0.823953954	0.280871001
0.825045045	0.281183647
0.826136136	0.281494732
0.827227227	0.281804269
0.828318318	0.282112274
0.829409409	0.282418759
0.830500501	0.282723738
0.831591592	0.283027225
0.832682683	0.283329234
0.833773774	0.283629776
0.834864865	0.283928866
0.835955956	0.284226516
0.837047047	0.284522739
0.838138138	0.284817546
0.839229229	0.285110951
0.84032032	0.285402965
0.841411411	0.2856936
0.842502503	0.285982868
0.843593594	0.28627078
0.844684685	0.286557349
0.845775776	0.286842585
0.846866867	0.287126499
0.847957958	0.287409102
0.849049049	0.287690406
0.85014014	0.28797042
0.851231231	0.288249156
0.852322322	0.288526624
0.853413413	0.288802834
0.854504505	0.289077797
0.855595596	0.289351522
0.856686687	0.289624019
0.857777778	0.289895299
0.858868869	0.29016537
0.85995996	0.290434243
0.861051051	0.290701927
0.862142142	0.29096843
0.863233233	0.291233763
0.864324324	0.291497935
0.865415415	0.291760954
0.866506507	0.292022829
0.867597598	0.292283569
0.868688689	0.292543183
0.86977978	0.292801679
0.870870871	0.293059066
0.871961962	0.293315353
0.873053053	0.293570546
0.874144144	0.293824656
0.875235235	0.294077689
0.876326326	0.294329653
0.877417417	0.294580557
0.878508509	0.294830409
0.8795996	0.295079215
0.880690691	0.295326985
0.881781782	0.295573724
0.882872873	0.295819441
0.883963964	0.296064144
0.885055055	0.296307838
0.886146146	0.296550533
0.887237237	0.296792234
0.888328328	0.297032949
0.889419419	0.297272684
0.890510511	0.297511448
0.891601602	0.297749245
0.892692693	0.297986085
0.893783784	0.298221972
0.894874875	0.298456913
0.895965966	0.298690916
0.897057057	0.298923987
0.898148148	0.299156131
0.899239239	0.299387356
0.90033033	0.299617668
0.901421421	0.299847072
0.902512513	0.300075575
0.903603604	0.300303184
0.904694695	0.300529903
0.905785786	0.30075574
0.906876877	0.300980699
0.907967968	0.301204787
0.909059059	0.30142801
0.91015015	0.301650373
0.911241241	0.301871882
0.912332332	0.302092543
0.913423423	0.302312361
0.914514515	0.302531341
0.915605606	0.302749489
0.916696697	0.302966811
0.917787788	0.303183312
0.918878879	0.303398997
0.91996997	0.303613871
0.921061061	0.303827939
0.922152152	0.304041207
0.923243243	0.30425368
0.924334334	0.304465363
0.925425425	0.30467626
0.926516517	0.304886377
0.927607608	0.305095718
0.928698699	0.305304289
0.92978979	0.305512095
0.930880881	0.305719139
0.931971972	0.305925426
0.933063063	0.306130962
0.934154154	0.306335752
0.935245245	0.306539798
0.936336336	0.306743107
0.937427427	0.306945682
0.938518519	0.307147529
0.93960961	0.307348651
0.940700701	0.307549052
0.941791792	0.307748738
0.942882883	0.307947713
0.943973974	0.30814598
0.945065065	0.308343544
0.946156156	0.308540409
0.947247247	0.30873658
0.948338338	0.30893206
0.949429429	0.309126853
0.950520521	0.309320964
0.951611612	0.309514397
0.952702703	0.309707155
0.953793794	0.309899242
0.954884885	0.310090663
0.955975976	0.310281421
0.957067067	0.31047152
0.958158158	0.310660964
0.959249249	0.310849756
0.96034034	0.311037901
0.961431431	0.311225402
0.962522523	0.311412263
0.963613614	0.311598487
0.964704705	0.311784078
0.965795796	0.311969039
0.966886887	0.312153375
0.967977978	0.312337088
0.969069069	0.312520182
0.97016016	0.312702661
0.971251251	0.312884528
0.972342342	0.313065786
0.973433433	0.313246439
0.974524525	0.31342649
0.975615616	0.313605943
0.976706707	0.313784801
0.977797798	0.313963066
0.978888889	0.314140743
0.97997998	0.314317834
0.981071071	0.314494343
0.982162162	0.314670273
0.983253253	0.314845626
0.984344344	0.315020407
0.985435435	0.315194618
0.986526527	0.315368263
0.987617618	0.315541343
0.988708709	0.315713863
0.9897998	0.315885825
0.990890891	0.316057233
0.991981982	0.316228088
0.993073073	0.316398395
0.994164164	0.316568156
0.995255255	0.316737374
0.996346346	0.316906051
0.997437437	0.317074191
0.998528529	0.317241797
0.99961962	0.317408871
1.000710711	0.317575416
1.001801802	0.317741434
1.002892893	0.317906929
1.003983984	0.318071903
1.005075075	0.318236359
1.006166166	0.3184003
1.007257257	0.318563728
1.008348348	0.318726645
1.009439439	0.318889055
1.010530531	0.31905096
1.011621622	0.319212363
1.012712713	0.319373265
1.013803804	0.31953367
1.014894895	0.319693581
1.015985986	0.319852999
1.017077077	0.320011927
1.018168168	0.320170368
1.019259259	0.320328323
1.02035035	0.320485796
1.021441441	0.320642789
1.022532533	0.320799305
1.023623624	0.320955344
1.024714715	0.321110911
1.025805806	0.321266007
1.026896897	0.321420635
1.027987988	0.321574796
1.029079079	0.321728494
1.03017017	0.32188173
1.031261261	0.322034507
1.032352352	0.322186827
1.033443443	0.322338692
1.034534535	0.322490104
1.035625626	0.322641066
1.036716717	0.32279158
1.037807808	0.322941648
1.038898899	0.323091271
1.03998999	0.323240453
1.041081081	0.323389195
1.042172172	0.3235375
1.043263263	0.323685368
1.044354354	0.323832804
1.045445445	0.323979808
1.046536537	0.324126383
1.047627628	0.32427253
1.048718719	0.324418252
1.04980981	0.324563551
1.050900901	0.324708428
1.051991992	0.324852886
1.053083083	0.324996927
1.054174174	0.325140552
1.055265265	0.325283764
1.056356356	0.325426564
1.057447447	0.325568955
1.058538539	0.325710937
1.05962963	0.325852514
1.060720721	0.325993687
1.061811812	0.326134458
1.062902903	0.326274828
1.063993994	0.3264148
1.065085085	0.326554375
1.066176176	0.326693555
1.067267267	0.326832342
1.068358358	0.326970738
1.069449449	0.327108745
1.070540541	0.327246364
1.071631632	0.327383596
1.072722723	0.327520445
1.073813814	0.327656911
1.074904905	0.327792996
1.075995996	0.327928702
1.077087087	0.328064031
1.078178178	0.328198984
1.079269269	0.328333563
1.08036036	0.32846777
1.081451451	0.328601606
1.082542543	0.328735073
1.083633634	0.328868172
1.084724725	0.329000906
1.085815816	0.329133275
1.086906907	0.329265282
1.087997998	0.329396928
1.089089089	0.329528214
1.09018018	0.329659143
1.091271271	0.329789715
1.092362362	0.329919932
1.093453453	0.330049797
1.094544545	0.330179309
1.095635636	0.330308472
1.096726727	0.330437285
1.097817818	0.330565752
1.098908909	0.330693873
1.1	0.33082165


==> Simulations_Data/dat6_inestable.dat <==
x	y
0.649379379	0.143318808
0.65047047	0.139022558
0.651561562	0.135684679
0.652652653	0.13286265
0.653743744	0.130376504
0.654834835	0.128131765
0.655925926	0.126071501
0.657017017	0.124158247
0.658108108	0.122365788
0.659199199	0.120674925
0.66029029	0.119071094
0.661381381	0.117542936
0.662472472	0.116081383
0.663563564	0.114679063
0.664654655	0.113329883
0.665745746	0.112028736
0.666836837	0.110771295
0.667927928	0.10955385
0.669019019	0.108373195
0.67011011	0.107226536
0.671201201	0.106111418
0.672292292	0.105025674
0.673383383	0.103967374
0.674474474	0.102934797
0.675565566	0.101926392
0.676656657	0.100940765
0.677747748	0.099976649
0.678838839	0.099032893
0.67992993	0.098108447
0.681021021	0.097202348
0.682112112	0.096313713
0.683203203	0.095441727
0.684294294	0.094585639
0.685385385	0.093744751
0.686476476	0.092918418
0.687567568	0.092106038
0.688658659	0.091307051
0.68974975	0.090520933
0.690840841	0.089747194
0.691931932	0.088985374
0.693023023	0.088235043
0.694114114	0.087495795
0.695205205	0.086767248
0.696296296	0.086049041
0.697387387	0.085340834
0.698478478	0.084642304
0.69956957	0.083953147
0.700660661	0.083273074
0.701751752	0.082601809
0.702842843	0.081939093
0.703933934	0.081284676
0.705025025	0.080638323
0.706116116	0.079999809
0.707207207	0.079368917
0.708298298	0.078745444
0.709389389	0.078129192
0.71048048	0.077519974
0.711571572	0.07691761
0.712662663	0.076321929
0.713753754	0.075732764
0.714844845	0.075149958
0.715935936	0.074573359
0.717027027	0.074002819
0.718118118	0.073438199
0.719209209	0.072879364
0.7203003	0.072326183
0.721391391	0.071778531
0.722482482	0.071236287
0.723573574	0.070699334
0.724664665	0.07016756
0.725755756	0.069640856
0.726846847	0.069119118
0.727937938	0.068602244
0.729029029	0.068090136
0.73012012	0.067582698
0.731211211	0.067079841
0.732302302	0.066581474
0.733393393	0.066087511
0.734484484	0.06559787
0.735575576	0.065112468
0.736666667	0.064631229
0.737757758	0.064154075
0.738848849	0.063680933
0.73993994	0.063211732
0.741031031	0.062746401
0.742122122	0.062284873
0.743213213	0.061827082
0.744304304	0.061372964
0.745395395	0.060922457
0.746486486	0.060475501
0.747577578	0.060032036
0.748668669	0.059592005
0.74975976	0.059155353
0.750850851	0.058722025
0.751941942	0.058291967
0.753033033	0.057865129
0.754124124	0.057441459
0.755215215	0.05702091
0.756306306	0.056603432
0.757397397	0.056188979
0.758488488	0.055777505
0.75957958	0.055368966
0.760670671	0.054963318
0.761761762	0.054560519
0.762852853	0.054160527
0.763943944	0.053763301
0.765035035	0.053368803
0.766126126	0.052976992
0.767217217	0.052587832
0.768308308	0.052201285
0.769399399	0.051817314
0.77049049	0.051435885
0.771581582	0.051056962
0.772672673	0.050680511
0.773763764	0.0503065
0.774854855	0.049934895
0.775945946	0.049565665
0.777037037	0.049198777
0.778128128	0.048834203
0.779219219	0.048471911
0.78031031	0.048111872
0.781401401	0.047754057
0.782492492	0.047398437
0.783583584	0.047044986
0.784674675	0.046693675
0.785765766	0.046344479
0.786856857	0.04599737
0.787947948	0.045652323
0.789039039	0.045309313
0.79013013	0.044968315
0.791221221	0.044629305
0.792312312	0.044292258
0.793403403	0.043957151
0.794494494	0.043623961
0.795585586	0.043292666
0.796676677	0.042963243
0.797767768	0.04263567
0.798858859	0.042309926
0.79994995	0.041985989
0.801041041	0.041663839
0.802132132	0.041343455
0.803223223	0.041024818
0.804314314	0.040707907
0.805405405	0.040392703
0.806496496	0.040079187
0.807587588	0.039767339
0.808678679	0.039457142
0.80976977	0.039148578
0.810860861	0.038841627
0.811951952	0.038536274
0.813043043	0.038232499
0.814134134	0.037930286
0.815225225	0.037629619
0.816316316	0.03733048
0.817407407	0.037032853
0.818498498	0.036736722
0.81958959	0.036442071
0.820680681	0.036148885
0.821771772	0.035857148
0.822862863	0.035566844
0.823953954	0.03527796
0.825045045	0.034990479
0.826136136	0.034704388
0.827227227	0.034419671
0.828318318	0.034136316
0.829409409	0.033854308
0.830500501	0.033573632
0.831591592	0.033294276
0.832682683	0.033016226
0.833773774	0.032739469
0.834864865	0.032463991
0.835955956	0.032189781
0.837047047	0.031916824
0.838138138	0.031645109
0.839229229	0.031374623
0.84032032	0.031105353
0.841411411	0.030837289
0.842502503	0.030570417
0.843593594	0.030304725
0.844684685	0.030040204
0.845775776	0.029776839
0.846866867	0.029514621
0.847957958	0.029253538
0.849049049	0.028993579
0.85014014	0.028734733
0.851231231	0.028476989
0.852322322	0.028220336
0.853413413	0.027964764
0.854504505	0.027710262
0.855595596	0.027456819
0.856686687	0.027204426
0.857777778	0.026953073
0.858868869	0.026702748
0.85995996	0.026453443
0.861051051	0.026205147
0.862142142	0.025957851
0.863233233	0.025711545
0.864324324	0.025466219
0.865415415	0.025221864
0.866506507	0.024978471
0.867597598	0.02473603
0.868688689	0.024494532
0.86977978	0.024253968
0.870870871	0.02401433
0.871961962	0.023775607
0.873053053	0.023537792
0.874144144	0.023300875
0.875235235	0.023064848
0.876326326	0.022829702
0.877417417	0.022595429
0.878508509	0.02236202
0.8795996	0.022129466
0.880690691	0.021897761
0.881781782	0.021666894
0.882872873	0.021436858
0.883963964	0.021207645
0.885055055	0.020979247
0.886146146	0.020751656
0.887237237	0.020524864
0.888328328	0.020298862
0.889419419	0.020073644
0.890510511	0.019849201
0.891601602	0.019625526
0.892692693	0.01940261
0.893783784	0.019180447
0.894874875	0.018959028
0.895965966	0.018738347
0.897057057	0.018518395
0.898148148	0.018299166
0.899239239	0.018080651
0.90033033	0.017862844
0.901421421	0.017645737
0.902512513	0.017429323
0.903603604	0.017213595
0.904694695	0.016998544
0.905785786	0.016784165
0.906876877	0.01657045
0.907967968	0.016357392
0.909059059	0.016144984
0.91015015	0.015933219
0.911241241	0.015722089
0.912332332	0.015511588
0.913423423	0.015301709
0.914514515	0.015092444
0.915605606	0.014883787
0.916696697	0.014675731
0.917787788	0.014468269
0.918878879	0.014261393
0.91996997	0.014055098
0.921061061	0.013849376
0.922152152	0.01364422
0.923243243	0.013439624
0.924334334	0.01323558
0.925425425	0.013032082
0.926516517	0.012829122
0.927607608	0.012626694
0.928698699	0.012424792
0.92978979	0.012223407
0.930880881	0.012022534
0.931971972	0.011822165
0.933063063	0.011622294
0.934154154	0.011422913
0.935245245	0.011224016
0.936336336	0.011025596
0.937427427	0.010827645
0.938518519	0.010630157
0.93960961	0.010433125
0.940700701	0.010236541
0.941791792	0.010040399
0.942882883	0.009844691
0.943973974	0.009649411
0.945065065	0.009454551
0.946156156	0.009260104
0.947247247	0.009066062
0.948338338	0.008872419
0.949429429	0.008679167
0.950520521	0.008486299
0.951611612	0.008293807
0.952702703	0.008101683
0.953793794	0.007909921
0.954884885	0.007718512
0.955975976	0.007527448
0.957067067	0.007336723
0.958158158	0.007146327
0.959249249	0.006956253
0.96034034	0.006766494
0.961431431	0.00657704
0.962522523	0.006387884
0.963613614	0.006199016
0.964704705	0.00601043
0.965795796	0.005822116
0.966886887	0.005634065
0.967977978	0.005446269
0.969069069	0.005258718
0.97016016	0.005071404
0.971251251	0.004884318
0.972342342	0.004697449
0.973433433	0.004510788
0.974524525	0.004324326
0.975615616	0.004138053
0.976706707	0.003951958
0.977797798	0.003766031
0.978888889	0.003580262
0.97997998	0.00339464
0.981071071	0.003209153
0.982162162	0.003023792
0.983253253	0.002838543
0.984344344	0.002653396
0.985435435	0.002468338
0.986526527	0.002283356
0.987617618	0.002098439
0.988708709	0.001913574
0.9897998	0.001728746
0.990890891	0.001543942
0.991981982	0.001359147
0.993073073	0.001174348
0.994164164	0.00098953
0.995255255	0.000804676
0.996346346	0.000619771
0.997437437	0.000434797
0.998528529	0.000249739
0.99961962	6.46e-05


==> Simulations_Data/dat7.dat <==
x y 
0.616646647	0.162825186
0.616646647	0.172094379
0.617737738	0.155186976
0.617737738	0.17974772
0.618828829	0.150752227
0.618828829	0.184197495
0.61991992	0.147283332
0.61991992	0.187681313
0.621011011	0.144340896
0.621011011	0.190638567
0.622102102	0.141743306
0.622102102	0.193250872
0.623193193	0.139394462
0.623193193	0.195614328
0.624284284	0.137236176
0.624284284	0.197787124
0.625375375	0.135230032
0.625375375	0.199807676
0.626466466	0.133349081
0.626466466	0.201702933
0.627557558	0.131573553
0.627557558	0.203492665
0.628648649	0.129888428
0.628648649	0.205191893
0.62973974	0.128281976
0.62973974	0.206812348
0.630830831	0.126744827
0.630830831	0.2083634
0.631921922	0.125269351
0.631921922	0.209852678
0.633013013	0.123849242
0.633013013	0.211286491
0.634104104	0.122479208
0.634104104	0.212670128
0.635195195	0.121154763
0.635195195	0.214008078
0.636286286	0.11987206
0.636286286	0.215304187
0.637377377	0.118627772
0.637377377	0.216561783
0.638468468	0.117418997
0.638468468	0.217783768
0.63955956	0.116243188
0.63955956	0.21897269
0.640650651	0.11509809
0.640650651	0.220130803
0.641741742	0.113981699
0.641741742	0.221260112
0.642832833	0.112892224
0.642832833	0.222362409
0.643923924	0.111828055
0.643923924	0.223439304
0.645015015	0.110787737
0.645015015	0.224492251
0.646106106	0.109769955
0.646106106	0.225522567
0.647197197	0.108773509
0.647197197	0.226531452
0.648288288	0.107797306
0.648288288	0.227519998
0.649379379	0.106840343
0.649379379	0.22848921
0.65047047	0.105901699
0.65047047	0.229440007
0.651561562	0.104980526
0.651561562	0.23037324
0.652652653	0.104076041
0.652652653	0.231289691
0.653743744	0.103187516
0.653743744	0.232190088
0.654834835	0.102314278
0.654834835	0.233075105
0.655925926	0.101455699
0.655925926	0.23394537
0.657017017	0.100611195
0.657017017	0.234801466
0.658108108	0.099780219
0.658108108	0.235643943
0.659199199	0.09896226
0.659199199	0.23647331
0.66029029	0.098156838
0.66029029	0.237290047
0.661381381	0.097363503
0.661381381	0.238094606
0.662472472	0.096581831
0.662472472	0.238887411
0.663563564	0.095811423
0.663563564	0.23966886
0.664654655	0.095051903
0.664654655	0.24043933
0.665745746	0.094302914
0.665745746	0.241199179
0.666836837	0.09356412
0.666836837	0.241948741
0.667927928	0.092835202
0.667927928	0.242688337
0.669019019	0.092115858
0.669019019	0.24341827
0.67011011	0.0914058
0.67011011	0.244138826
0.671201201	0.090704756
0.671201201	0.244850278
0.672292292	0.090012466
0.672292292	0.245552887
0.673383383	0.089328682
0.673383383	0.2462469
0.674474474	0.08865317
0.674474474	0.246932553
0.675565566	0.087985704
0.675565566	0.247610071
0.676656657	0.087326068
0.676656657	0.24827967
0.677747748	0.086674058
0.677747748	0.248941555
0.678838839	0.086029477
0.678838839	0.249595922
0.67992993	0.085392136
0.67992993	0.250242961
0.681021021	0.084761856
0.681021021	0.250882852
0.682112112	0.084138464
0.682112112	0.251515767
0.683203203	0.083521792
0.683203203	0.252141874
0.684294294	0.082911683
0.684294294	0.252761332
0.685385385	0.082307982
0.685385385	0.253374294
0.686476476	0.081710542
0.686476476	0.253980907
0.687567568	0.081119222
0.687567568	0.254581315
0.688658659	0.080533885
0.688658659	0.255175652
0.68974975	0.079954399
0.68974975	0.255764052
0.690840841	0.079380638
0.690840841	0.256346641
0.691931932	0.07881248
0.691931932	0.256923541
0.693023023	0.078249806
0.693023023	0.257494871
0.694114114	0.077692502
0.694114114	0.258060745
0.695205205	0.077140458
0.695205205	0.258621273
0.696296296	0.076593568
0.696296296	0.259176562
0.697387387	0.076051729
0.697387387	0.259726714
0.698478478	0.075514842
0.698478478	0.260271829
0.69956957	0.07498281
0.69956957	0.260812005
0.700660661	0.074455539
0.700660661	0.261347333
0.701751752	0.07393294
0.701751752	0.261877906
0.702842843	0.073414924
0.702842843	0.26240381
0.703933934	0.072901408
0.703933934	0.26292513
0.705025025	0.072392308
0.705025025	0.26344195
0.706116116	0.071887544
0.706116116	0.263954349
0.707207207	0.071387039
0.707207207	0.264462404
0.708298298	0.070890717
0.708298298	0.264966192
0.709389389	0.070398506
0.709389389	0.265465786
0.71048048	0.069910335
0.71048048	0.265961257
0.711571572	0.069426133
0.711571572	0.266452673
0.712662663	0.068945834
0.712662663	0.266940104
0.713753754	0.068469372
0.713753754	0.267423613
0.714844845	0.067996684
0.714844845	0.267903265
0.715935936	0.067527708
0.715935936	0.268379121
0.717027027	0.067062383
0.717027027	0.268851243
0.718118118	0.066600651
0.718118118	0.269319689
0.719209209	0.066142454
0.719209209	0.269784517
0.7203003	0.065687737
0.7203003	0.270245781
0.721391391	0.065236446
0.721391391	0.270703537
0.722482482	0.064788526
0.722482482	0.271157838
0.723573574	0.064343927
0.723573574	0.271608735
0.724664665	0.063902598
0.724664665	0.27205628
0.725755756	0.06346449
0.725755756	0.272500521
0.726846847	0.063029555
0.726846847	0.272941506
0.727937938	0.062597746
0.727937938	0.273379283
0.729029029	0.062169017
0.729029029	0.273813897
0.73012012	0.061743323
0.73012012	0.274245393
0.731211211	0.06132062
0.731211211	0.274673815
0.732302302	0.060900867
0.732302302	0.275099205
0.733393393	0.06048402
0.733393393	0.275521607
0.734484484	0.060070039
0.734484484	0.275941059
0.735575576	0.059658885
0.735575576	0.276357603
0.736666667	0.059250518
0.736666667	0.276771277
0.737757758	0.0588449
0.737757758	0.27718212
0.738848849	0.058441994
0.738848849	0.277590169
0.73993994	0.058041762
0.73993994	0.277995461
0.741031031	0.057644169
0.741031031	0.278398031
0.742122122	0.057249181
0.742122122	0.278797915
0.743213213	0.056856762
0.743213213	0.279195147
0.744304304	0.056466879
0.744304304	0.279589761
0.745395395	0.056079499
0.745395395	0.279981789
0.746486486	0.05569459
0.746486486	0.280371265
0.747577578	0.055312119
0.747577578	0.280758219
0.748668669	0.054932057
0.748668669	0.281142683
0.74975976	0.054554372
0.74975976	0.281524687
0.750850851	0.054179035
0.750850851	0.28190426
0.751941942	0.053806017
0.751941942	0.282281433
0.753033033	0.053435288
0.753033033	0.282656234
0.754124124	0.05306682
0.754124124	0.283028691
0.755215215	0.052700587
0.755215215	0.283398831
0.756306306	0.052336561
0.756306306	0.283766682
0.757397397	0.051974714
0.757397397	0.28413227
0.758488488	0.051615022
0.758488488	0.284495622
0.75957958	0.051257458
0.75957958	0.284856762
0.760670671	0.050901998
0.760670671	0.285215716
0.761761762	0.050548616
0.761761762	0.285572509
0.762852853	0.050197288
0.762852853	0.285927165
0.763943944	0.049847991
0.763943944	0.286279708
0.765035035	0.049500701
0.765035035	0.286630161
0.766126126	0.049155394
0.766126126	0.286978547
0.767217217	0.048812049
0.767217217	0.287324889
0.768308308	0.048470643
0.768308308	0.287669208
0.769399399	0.048131153
0.769399399	0.288011527
0.77049049	0.04779356
0.77049049	0.288351867
0.771581582	0.047457841
0.771581582	0.28869025
0.772672673	0.047123975
0.772672673	0.289026695
0.773763764	0.046791943
0.773763764	0.289361224
0.774854855	0.046461723
0.774854855	0.289693855
0.775945946	0.046133297
0.775945946	0.29002461
0.777037037	0.045806645
0.777037037	0.290353507
0.778128128	0.045481747
0.778128128	0.290680565
0.779219219	0.045158584
0.779219219	0.291005804
0.78031031	0.044837139
0.78031031	0.291329241
0.781401401	0.044517393
0.781401401	0.291650895
0.782492492	0.044199328
0.782492492	0.291970784
0.783583584	0.043882926
0.783583584	0.292288924
0.784674675	0.043568169
0.784674675	0.292605334
0.785765766	0.043255041
0.785765766	0.292920031
0.786856857	0.042943525
0.786856857	0.293233031
0.787947948	0.042633603
0.787947948	0.293544351
0.789039039	0.04232526
0.789039039	0.293854008
0.79013013	0.042018479
0.79013013	0.294162016
0.791221221	0.041713244
0.791221221	0.294468392
0.792312312	0.04140954
0.792312312	0.294773152
0.793403403	0.041107352
0.793403403	0.295076311
0.794494494	0.040806662
0.794494494	0.295377883
0.795585586	0.040507458
0.795585586	0.295677884
0.796676677	0.040209724
0.796676677	0.295976329
0.797767768	0.039913445
0.797767768	0.296273232
0.798858859	0.039618607
0.798858859	0.296568607
0.79994995	0.039325195
0.79994995	0.296862467
0.801041041	0.039033196
0.801041041	0.297154828
0.802132132	0.038742596
0.802132132	0.297445703
0.803223223	0.038453381
0.803223223	0.297735104
0.804314314	0.038165537
0.804314314	0.298023046
0.805405405	0.037879052
0.805405405	0.298309541
0.806496496	0.037593912
0.806496496	0.298594603
0.807587588	0.037310105
0.807587588	0.298878243
0.808678679	0.037027616
0.808678679	0.299160475
0.80976977	0.036746435
0.80976977	0.299441311
0.810860861	0.036466548
0.810860861	0.299720762
0.811951952	0.036187943
0.811951952	0.299998842
0.813043043	0.035910608
0.813043043	0.300275562
0.814134134	0.035634532
0.814134134	0.300550934
0.815225225	0.035359701
0.815225225	0.300824968
0.816316316	0.035086105
0.816316316	0.301097678
0.817407407	0.034813732
0.817407407	0.301369073
0.818498498	0.03454257
0.818498498	0.301639165
0.81958959	0.034272608
0.81958959	0.301907965
0.820680681	0.034003836
0.820680681	0.302175484
0.821771772	0.033736242
0.821771772	0.302441732
0.822862863	0.033469815
0.822862863	0.302706721
0.823953954	0.033204545
0.823953954	0.30297046
0.825045045	0.03294042
0.825045045	0.303232959
0.826136136	0.032677431
0.826136136	0.30349423
0.827227227	0.032415567
0.827227227	0.303754281
0.828318318	0.032154818
0.828318318	0.304013123
0.829409409	0.031895174
0.829409409	0.304270765
0.830500501	0.031636624
0.830500501	0.304527218
0.831591592	0.031379159
0.831591592	0.304782491
0.832682683	0.031122769
0.832682683	0.305036592
0.833773774	0.030867444
0.833773774	0.305289532
0.834864865	0.030613175
0.834864865	0.30554132
0.835955956	0.030359952
0.835955956	0.305791965
0.837047047	0.030107765
0.837047047	0.306041475
0.838138138	0.029856607
0.838138138	0.30628986
0.839229229	0.029606466
0.839229229	0.306537128
0.84032032	0.029357335
0.84032032	0.306783288
0.841411411	0.029109204
0.841411411	0.307028349
0.842502503	0.028862065
0.842502503	0.307272318
0.843593594	0.028615907
0.843593594	0.307515205
0.844684685	0.028370724
0.844684685	0.307757018
0.845775776	0.028126506
0.845775776	0.307997764
0.846866867	0.027883244
0.846866867	0.308237453
0.847957958	0.027640931
0.847957958	0.308476091
0.849049049	0.027399557
0.849049049	0.308713687
0.85014014	0.027159115
0.85014014	0.308950248
0.851231231	0.026919596
0.851231231	0.309185783
0.852322322	0.026680992
0.852322322	0.309420298
0.853413413	0.026443295
0.853413413	0.309653802
0.854504505	0.026206497
0.854504505	0.309886302
0.855595596	0.02597059
0.855595596	0.310117805
0.856686687	0.025735566
0.856686687	0.310348318
0.857777778	0.025501418
0.857777778	0.310577849
0.858868869	0.025268137
0.858868869	0.310806405
0.85995996	0.025035717
0.85995996	0.311033993
0.861051051	0.024804149
0.861051051	0.311260619
0.862142142	0.024573425
0.862142142	0.311486292
0.863233233	0.02434354
0.863233233	0.311711017
0.864324324	0.024114484
0.864324324	0.311934801
0.865415415	0.023886251
0.865415415	0.312157651
0.866506507	0.023658834
0.866506507	0.312379574
0.867597598	0.023432225
0.867597598	0.312600576
0.868688689	0.023206417
0.868688689	0.312820664
0.86977978	0.022981404
0.86977978	0.313039844
0.870870871	0.022757177
0.870870871	0.313258122
0.871961962	0.02253373
0.871961962	0.313475505
0.873053053	0.022311056
0.873053053	0.313691998
0.874144144	0.022089148
0.874144144	0.313907609
0.875235235	0.021868
0.875235235	0.314122342
0.876326326	0.021647604
0.876326326	0.314336205
0.877417417	0.021427954
0.877417417	0.314549203
0.878508509	0.021209043
0.878508509	0.314761341
0.8795996	0.020990865
0.8795996	0.314972626
0.880690691	0.020773412
0.880690691	0.315183064
0.881781782	0.020556678
0.881781782	0.31539266
0.882872873	0.020340658
0.882872873	0.31560142
0.883963964	0.020125343
0.883963964	0.315809349
0.885055055	0.019910729
0.885055055	0.316016453
0.886146146	0.019696807
0.886146146	0.316222738
0.887237237	0.019483573
0.887237237	0.316428209
0.888328328	0.01927102
0.888328328	0.316632871
0.889419419	0.01905914
0.889419419	0.31683673
0.890510511	0.018847929
0.890510511	0.31703979
0.891601602	0.01863738
0.891601602	0.317242058
0.892692693	0.018427487
0.892692693	0.317443538
0.893783784	0.018218243
0.893783784	0.317644235
0.894874875	0.018009643
0.894874875	0.317844155
0.895965966	0.01780168
0.895965966	0.318043303
0.897057057	0.017594348
0.897057057	0.318241683
0.898148148	0.017387642
0.898148148	0.3184393
0.899239239	0.017181554
0.899239239	0.31863616
0.90033033	0.01697608
0.90033033	0.318832267
0.901421421	0.016771213
0.901421421	0.319027626
0.902512513	0.016566948
0.902512513	0.319222242
0.903603604	0.016363277
0.903603604	0.319416119
0.904694695	0.016160196
0.904694695	0.319609262
0.905785786	0.015957699
0.905785786	0.319801675
0.906876877	0.015755779
0.906876877	0.319993364
0.907967968	0.015554431
0.907967968	0.320184333
0.909059059	0.015353648
0.909059059	0.320374586
0.91015015	0.015153426
0.91015015	0.320564128
0.911241241	0.014953759
0.911241241	0.320752963
0.912332332	0.014754639
0.912332332	0.320941095
0.913423423	0.014556063
0.913423423	0.321128529
0.914514515	0.014358023
0.914514515	0.321315269
0.915605606	0.014160515
0.915605606	0.32150132
0.916696697	0.013963532
0.916696697	0.321686685
0.917787788	0.013767068
0.917787788	0.321871369
0.918878879	0.013571118
0.918878879	0.322055376
0.91996997	0.013375677
0.91996997	0.322238709
0.921061061	0.013180738
0.921061061	0.322421374
0.922152152	0.012986295
0.922152152	0.322603374
0.923243243	0.012792344
0.923243243	0.322784712
0.924334334	0.012598877
0.924334334	0.322965394
0.925425425	0.01240589
0.925425425	0.323145423
0.926516517	0.012213377
0.926516517	0.323324802
0.927607608	0.012021331
0.927607608	0.323503536
0.928698699	0.011829748
0.928698699	0.323681629
0.92978979	0.011638621
0.92978979	0.323859084
0.930880881	0.011447944
0.930880881	0.324035905
0.931971972	0.011257713
0.931971972	0.324212095
0.933063063	0.01106792
0.933063063	0.324387659
0.934154154	0.01087856
0.934154154	0.3245626
0.935245245	0.010689628
0.935245245	0.324736922
0.936336336	0.010501117
0.936336336	0.324910628
0.937427427	0.010313021
0.937427427	0.325083722
0.938518519	0.010125335
0.938518519	0.325256207
0.93960961	0.009938053
0.93960961	0.325428087
0.940700701	0.009751168
0.940700701	0.325599366
0.941791792	0.009564675
0.941791792	0.325770046
0.942882883	0.009378568
0.942882883	0.325940132
0.943973974	0.009192841
0.943973974	0.326109626
0.945065065	0.009007487
0.945065065	0.326278532
0.946156156	0.008822501
0.946156156	0.326446854
0.947247247	0.008637876
0.947247247	0.326614594
0.948338338	0.008453606
0.948338338	0.326781756
0.949429429	0.008269685
0.949429429	0.326948343
0.950520521	0.008086106
0.950520521	0.327114359
0.951611612	0.007902864
0.951611612	0.327279806
0.952702703	0.007719952
0.952702703	0.327444688
0.953793794	0.007537363
0.953793794	0.327609008
0.954884885	0.007355091
0.954884885	0.327772769
0.955975976	0.007173129
0.955975976	0.327935974
0.957067067	0.006991471
0.957067067	0.328098626
0.958158158	0.00681011
0.958158158	0.328260728
0.959249249	0.006629039
0.959249249	0.328422284
0.96034034	0.006448252
0.96034034	0.328583296
0.961431431	0.006267741
0.961431431	0.328743767
0.962522523	0.0060875
0.962522523	0.328903701
0.963613614	0.005907521
0.963613614	0.329063099
0.964704705	0.005727797
0.964704705	0.329221966
0.965795796	0.005548321
0.965795796	0.329380303
0.966886887	0.005369085
0.966886887	0.329538114
0.967977978	0.005190083
0.967977978	0.329695402
0.969069069	0.005011306
0.969069069	0.329852169
0.97016016	0.004832747
0.97016016	0.330008419
0.971251251	0.004654398
0.971251251	0.330164153
0.972342342	0.004476251
0.972342342	0.330319375
0.973433433	0.004298297
0.973433433	0.330474088
0.974524525	0.00412053
0.974524525	0.330628294
0.975615616	0.003942939
0.975615616	0.330781995
0.976706707	0.003765518
0.976706707	0.330935196
0.977797798	0.003588256
0.977797798	0.331087897
0.978888889	0.003411146
0.978888889	0.331240102
0.97997998	0.003234178
0.97997998	0.331391814
0.981071071	0.003057343
0.981071071	0.331543034
0.982162162	0.002880631
0.982162162	0.331693766
0.983253253	0.002704034
0.983253253	0.331844012
0.984344344	0.002527541
0.984344344	0.331993775
0.985435435	0.002351141
0.985435435	0.332143057
0.986526527	0.002174826
0.986526527	0.332291861
0.987617618	0.001998584
0.987617618	0.332440189
0.988708709	0.001822404
0.988708709	0.332588043
0.9897998	0.001646276
0.9897998	0.332735426
0.990890891	0.001470187
0.990890891	0.332882341
0.991981982	0.001294127
0.991981982	0.333028789
0.993073073	0.001118084
0.993073073	0.333174774
0.994164164	0.000942044
0.994164164	0.333320297
0.995255255	0.000765996
0.995255255	0.333465362
0.996346346	0.000589927
0.996346346	0.333609969
0.997437437	0.000413822
0.997437437	0.333754122
0.998528529	0.000237668
0.998528529	0.333897823
0.99961962	6.15E-05
0.99961962	0.334041074
1.000710711	0.334183877
1.001801802	0.334326235
1.002892893	0.33446815
1.003983984	0.334609624
1.005075075	0.334750659
1.006166166	0.334891258
1.007257257	0.335031422
1.008348348	0.335171154
1.009439439	0.335310457
1.010530531	0.335449331
1.011621622	0.335587779
1.012712713	0.335725804
1.013803804	0.335863406
1.014894895	0.33600059
1.015985986	0.336137355
1.017077077	0.336273706
1.018168168	0.336409642
1.019259259	0.336545168
1.02035035	0.336680283
1.021441441	0.336814991
1.022532533	0.336949294
1.023623624	0.337083193
1.024714715	0.33721669
1.025805806	0.337349788
1.026896897	0.337482488
1.027987988	0.337614792
1.029079079	0.337746701
1.03017017	0.337878219
1.031261261	0.338009346
1.032352352	0.338140085
1.033443443	0.338270437
1.034534535	0.338400405
1.035625626	0.338529989
1.036716717	0.338659192
1.037807808	0.338788016
1.038898899	0.338916462
1.03998999	0.339044533
1.041081081	0.339172229
1.042172172	0.339299553
1.043263263	0.339426506
1.044354354	0.33955309
1.045445445	0.339679307
1.046536537	0.339805158
1.047627628	0.339930646
1.048718719	0.340055771
1.04980981	0.340180536
1.050900901	0.340304942
1.051991992	0.340428991
1.053083083	0.340552684
1.054174174	0.340676023
1.055265265	0.34079901
1.056356356	0.340921646
1.057447447	0.341043933
1.058538539	0.341165873
1.05962963	0.341287466
1.060720721	0.341408715
1.061811812	0.34152962
1.062902903	0.341650185
1.063993994	0.341770409
1.065085085	0.341890296
1.066176176	0.342009845
1.067267267	0.342129059
1.068358358	0.342247939
1.069449449	0.342366487
1.070540541	0.342484704
1.071631632	0.342602591
1.072722723	0.342720151
1.073813814	0.342837384
1.074904905	0.342954292
1.075995996	0.343070876
1.077087087	0.343187138
1.078178178	0.343303079
1.079269269	0.3434187
1.08036036	0.343534004
1.081451451	0.343648991
1.082542543	0.343763662
1.083633634	0.34387802
1.084724725	0.343992065
1.085815816	0.344105798
1.086906907	0.344219222
1.087997998	0.344332338
1.089089089	0.344445146
1.09018018	0.344557648
1.091271271	0.344669845
1.092362362	0.34478174
1.093453453	0.344893332
1.094544545	0.345004623
1.095635636	0.345115615
1.096726727	0.345226309
1.097817818	0.345336706
1.098908909	0.345446807
1.1	0.345556614


==> Simulations_Data/dat7_estable.dat <==
x	y
0.616646647	0.162825186
0.616646647	0.172094379
0.617737738	0.155186976
0.617737738	0.17974772
0.618828829	0.184197495
0.61991992	0.187681313
0.621011011	0.190638567
0.622102102	0.193250872
0.623193193	0.195614328
0.624284284	0.197787124
0.625375375	0.199807676
0.626466466	0.201702933
0.627557558	0.203492665
0.628648649	0.205191893
0.62973974	0.206812348
0.630830831	0.2083634
0.631921922	0.209852678
0.633013013	0.211286491
0.634104104	0.212670128
0.635195195	0.214008078
0.636286286	0.215304187
0.637377377	0.216561783
0.638468468	0.217783768
0.63955956	0.21897269
0.640650651	0.220130803
0.641741742	0.221260112
0.642832833	0.222362409
0.643923924	0.223439304
0.645015015	0.224492251
0.646106106	0.225522567
0.647197197	0.226531452
0.648288288	0.227519998
0.649379379	0.22848921
0.65047047	0.229440007
0.651561562	0.23037324
0.652652653	0.231289691
0.653743744	0.232190088
0.654834835	0.233075105
0.655925926	0.23394537
0.657017017	0.234801466
0.658108108	0.235643943
0.659199199	0.23647331
0.66029029	0.237290047
0.661381381	0.238094606
0.662472472	0.238887411
0.663563564	0.23966886
0.664654655	0.24043933
0.665745746	0.241199179
0.666836837	0.241948741
0.667927928	0.242688337
0.669019019	0.24341827
0.67011011	0.244138826
0.671201201	0.244850278
0.672292292	0.245552887
0.673383383	0.2462469
0.674474474	0.246932553
0.675565566	0.247610071
0.676656657	0.24827967
0.677747748	0.248941555
0.678838839	0.249595922
0.67992993	0.250242961
0.681021021	0.250882852
0.682112112	0.251515767
0.683203203	0.252141874
0.684294294	0.252761332
0.685385385	0.253374294
0.686476476	0.253980907
0.687567568	0.254581315
0.688658659	0.255175652
0.68974975	0.255764052
0.690840841	0.256346641
0.691931932	0.256923541
0.693023023	0.257494871
0.694114114	0.258060745
0.695205205	0.258621273
0.696296296	0.259176562
0.697387387	0.259726714
0.698478478	0.260271829
0.69956957	0.260812005
0.700660661	0.261347333
0.701751752	0.261877906
0.702842843	0.26240381
0.703933934	0.26292513
0.705025025	0.26344195
0.706116116	0.263954349
0.707207207	0.264462404
0.708298298	0.264966192
0.709389389	0.265465786
0.71048048	0.265961257
0.711571572	0.266452673
0.712662663	0.266940104
0.713753754	0.267423613
0.714844845	0.267903265
0.715935936	0.268379121
0.717027027	0.268851243
0.718118118	0.269319689
0.719209209	0.269784517
0.7203003	0.270245781
0.721391391	0.270703537
0.722482482	0.271157838
0.723573574	0.271608735
0.724664665	0.27205628
0.725755756	0.272500521
0.726846847	0.272941506
0.727937938	0.273379283
0.729029029	0.273813897
0.73012012	0.274245393
0.731211211	0.274673815
0.732302302	0.275099205
0.733393393	0.275521607
0.734484484	0.275941059
0.735575576	0.276357603
0.736666667	0.276771277
0.737757758	0.27718212
0.738848849	0.277590169
0.73993994	0.277995461
0.741031031	0.278398031
0.742122122	0.278797915
0.743213213	0.279195147
0.744304304	0.279589761
0.745395395	0.279981789
0.746486486	0.280371265
0.747577578	0.280758219
0.748668669	0.281142683
0.74975976	0.281524687
0.750850851	0.28190426
0.751941942	0.282281433
0.753033033	0.282656234
0.754124124	0.283028691
0.755215215	0.283398831
0.756306306	0.283766682
0.757397397	0.28413227
0.758488488	0.284495622
0.75957958	0.284856762
0.760670671	0.285215716
0.761761762	0.285572509
0.762852853	0.285927165
0.763943944	0.286279708
0.765035035	0.286630161
0.766126126	0.286978547
0.767217217	0.287324889
0.768308308	0.287669208
0.769399399	0.288011527
0.77049049	0.288351867
0.771581582	0.28869025
0.772672673	0.289026695
0.773763764	0.289361224
0.774854855	0.289693855
0.775945946	0.29002461
0.777037037	0.290353507
0.778128128	0.290680565
0.779219219	0.291005804
0.78031031	0.291329241
0.781401401	0.291650895
0.782492492	0.291970784
0.783583584	0.292288924
0.784674675	0.292605334
0.785765766	0.292920031
0.786856857	0.293233031
0.787947948	0.293544351
0.789039039	0.293854008
0.79013013	0.294162016
0.791221221	0.294468392
0.792312312	0.294773152
0.793403403	0.295076311
0.794494494	0.295377883
0.795585586	0.295677884
0.796676677	0.295976329
0.797767768	0.296273232
0.798858859	0.296568607
0.79994995	0.296862467
0.801041041	0.297154828
0.802132132	0.297445703
0.803223223	0.297735104
0.804314314	0.298023046
0.805405405	0.298309541
0.806496496	0.298594603
0.807587588	0.298878243
0.808678679	0.299160475
0.80976977	0.299441311
0.810860861	0.299720762
0.811951952	0.299998842
0.813043043	0.300275562
0.814134134	0.300550934
0.815225225	0.300824968
0.816316316	0.301097678
0.817407407	0.301369073
0.818498498	0.301639165
0.81958959	0.301907965
0.820680681	0.302175484
0.821771772	0.302441732
0.822862863	0.302706721
0.823953954	0.30297046
0.825045045	0.303232959
0.826136136	0.30349423
0.827227227	0.303754281
0.828318318	0.304013123
0.829409409	0.304270765
0.830500501	0.304527218
0.831591592	0.304782491
0.832682683	0.305036592
0.833773774	0.305289532
0.834864865	0.30554132
0.835955956	0.305791965
0.837047047	0.306041475
0.838138138	0.30628986
0.839229229	0.306537128
0.84032032	0.306783288
0.841411411	0.307028349
0.842502503	0.307272318
0.843593594	0.307515205
0.844684685	0.307757018
0.845775776	0.307997764
0.846866867	0.308237453
0.847957958	0.308476091
0.849049049	0.308713687
0.85014014	0.308950248
0.851231231	0.309185783
0.852322322	0.309420298
0.853413413	0.309653802
0.854504505	0.309886302
0.855595596	0.310117805
0.856686687	0.310348318
0.857777778	0.310577849
0.858868869	0.310806405
0.85995996	0.311033993
0.861051051	0.311260619
0.862142142	0.311486292
0.863233233	0.311711017
0.864324324	0.311934801
0.865415415	0.312157651
0.866506507	0.312379574
0.867597598	0.312600576
0.868688689	0.312820664
0.86977978	0.313039844
0.870870871	0.313258122
0.871961962	0.313475505
0.873053053	0.313691998
0.874144144	0.313907609
0.875235235	0.314122342
0.876326326	0.314336205
0.877417417	0.314549203
0.878508509	0.314761341
0.8795996	0.314972626
0.880690691	0.315183064
0.881781782	0.31539266
0.882872873	0.31560142
0.883963964	0.315809349
0.885055055	0.316016453
0.886146146	0.316222738
0.887237237	0.316428209
0.888328328	0.316632871
0.889419419	0.31683673
0.890510511	0.31703979
0.891601602	0.317242058
0.892692693	0.317443538
0.893783784	0.317644235
0.894874875	0.317844155
0.895965966	0.318043303
0.897057057	0.318241683
0.898148148	0.3184393
0.899239239	0.31863616
0.90033033	0.318832267
0.901421421	0.319027626
0.902512513	0.319222242
0.903603604	0.319416119
0.904694695	0.319609262
0.905785786	0.319801675
0.906876877	0.319993364
0.907967968	0.320184333
0.909059059	0.320374586
0.91015015	0.320564128
0.911241241	0.320752963
0.912332332	0.320941095
0.913423423	0.321128529
0.914514515	0.321315269
0.915605606	0.32150132
0.916696697	0.321686685
0.917787788	0.321871369
0.918878879	0.322055376
0.91996997	0.322238709
0.921061061	0.322421374
0.922152152	0.322603374
0.923243243	0.322784712
0.924334334	0.322965394
0.925425425	0.323145423
0.926516517	0.323324802
0.927607608	0.323503536
0.928698699	0.323681629
0.92978979	0.323859084
0.930880881	0.324035905
0.931971972	0.324212095
0.933063063	0.324387659
0.934154154	0.3245626
0.935245245	0.324736922
0.936336336	0.324910628
0.937427427	0.325083722
0.938518519	0.325256207
0.93960961	0.325428087
0.940700701	0.325599366
0.941791792	0.325770046
0.942882883	0.325940132
0.943973974	0.326109626
0.945065065	0.326278532
0.946156156	0.326446854
0.947247247	0.326614594
0.948338338	0.326781756
0.949429429	0.326948343
0.950520521	0.327114359
0.951611612	0.327279806
0.952702703	0.327444688
0.953793794	0.327609008
0.954884885	0.327772769
0.955975976	0.327935974
0.957067067	0.328098626
0.958158158	0.328260728
0.959249249	0.328422284
0.96034034	0.328583296
0.961431431	0.328743767
0.962522523	0.328903701
0.963613614	0.329063099
0.964704705	0.329221966
0.965795796	0.329380303
0.966886887	0.329538114
0.967977978	0.329695402
0.969069069	0.329852169
0.97016016	0.330008419
0.971251251	0.330164153
0.972342342	0.330319375
0.973433433	0.330474088
0.974524525	0.330628294
0.975615616	0.330781995
0.976706707	0.330935196
0.977797798	0.331087897
0.978888889	0.331240102
0.97997998	0.331391814
0.981071071	0.331543034
0.982162162	0.331693766
0.983253253	0.331844012
0.984344344	0.331993775
0.985435435	0.332143057
0.986526527	0.332291861
0.987617618	0.332440189
0.988708709	0.332588043
0.9897998	0.332735426
0.990890891	0.332882341
0.991981982	0.333028789
0.993073073	0.333174774
0.994164164	0.333320297
0.995255255	0.333465362
0.996346346	0.333609969
0.997437437	0.333754122
0.998528529	0.333897823
0.99961962	0.334041074
1.000710711	0.334183877
1.001801802	0.334326235
1.002892893	0.33446815
1.003983984	0.334609624
1.005075075	0.334750659
1.006166166	0.334891258
1.007257257	0.335031422
1.008348348	0.335171154
1.009439439	0.335310457
1.010530531	0.335449331
1.011621622	0.335587779
1.012712713	0.335725804
1.013803804	0.335863406
1.014894895	0.33600059
1.015985986	0.336137355
1.017077077	0.336273706
1.018168168	0.336409642
1.019259259	0.336545168
1.02035035	0.336680283
1.021441441	0.336814991
1.022532533	0.336949294
1.023623624	0.337083193
1.024714715	0.33721669
1.025805806	0.337349788
1.026896897	0.337482488
1.027987988	0.337614792
1.029079079	0.337746701
1.03017017	0.337878219
1.031261261	0.338009346
1.032352352	0.338140085
1.033443443	0.338270437
1.034534535	0.338400405
1.035625626	0.338529989
1.036716717	0.338659192
1.037807808	0.338788016
1.038898899	0.338916462
1.03998999	0.339044533
1.041081081	0.339172229
1.042172172	0.339299553
1.043263263	0.339426506
1.044354354	0.33955309
1.045445445	0.339679307
1.046536537	0.339805158
1.047627628	0.339930646
1.048718719	0.340055771
1.04980981	0.340180536
1.050900901	0.340304942
1.051991992	0.340428991
1.053083083	0.340552684
1.054174174	0.340676023
1.055265265	0.34079901
1.056356356	0.340921646
1.057447447	0.341043933
1.058538539	0.341165873
1.05962963	0.341287466
1.060720721	0.341408715
1.061811812	0.34152962
1.062902903	0.341650185
1.063993994	0.341770409
1.065085085	0.341890296
1.066176176	0.342009845
1.067267267	0.342129059
1.068358358	0.342247939
1.069449449	0.342366487
1.070540541	0.342484704
1.071631632	0.342602591
1.072722723	0.342720151
1.073813814	0.342837384
1.074904905	0.342954292
1.075995996	0.343070876
1.077087087	0.343187138
1.078178178	0.343303079
1.079269269	0.3434187
1.08036036	0.343534004
1.081451451	0.343648991
1.082542543	0.343763662
1.083633634	0.34387802
1.084724725	0.343992065
1.085815816	0.344105798
1.086906907	0.344219222
1.087997998	0.344332338
1.089089089	0.344445146
1.09018018	0.344557648
1.091271271	0.344669845
1.092362362	0.34478174
1.093453453	0.344893332
1.094544545	0.345004623
1.095635636	0.345115615
1.096726727	0.345226309
1.097817818	0.345336706
1.098908909	0.345446807
1.1	0.345556614


==> Simulations_Data/dat7_inestable.dat <==
x	y
0.618828829	0.150752227
0.61991992	0.147283332
0.621011011	0.144340896
0.622102102	0.141743306
0.623193193	0.139394462
0.624284284	0.137236176
0.625375375	0.135230032
0.626466466	0.133349081
0.627557558	0.131573553
0.628648649	0.129888428
0.62973974	0.128281976
0.630830831	0.126744827
0.631921922	0.125269351
0.633013013	0.123849242
0.634104104	0.122479208
0.635195195	0.121154763
0.636286286	0.11987206
0.637377377	0.118627772
0.638468468	0.117418997
0.63955956	0.116243188
0.640650651	0.11509809
0.641741742	0.113981699
0.642832833	0.112892224
0.643923924	0.111828055
0.645015015	0.110787737
0.646106106	0.109769955
0.647197197	0.108773509
0.648288288	0.107797306
0.649379379	0.106840343
0.65047047	0.105901699
0.651561562	0.104980526
0.652652653	0.104076041
0.653743744	0.103187516
0.654834835	0.102314278
0.655925926	0.101455699
0.657017017	0.100611195
0.658108108	0.099780219
0.659199199	0.09896226
0.66029029	0.098156838
0.661381381	0.097363503
0.662472472	0.096581831
0.663563564	0.095811423
0.664654655	0.095051903
0.665745746	0.094302914
0.666836837	0.09356412
0.667927928	0.092835202
0.669019019	0.092115858
0.67011011	0.0914058
0.671201201	0.090704756
0.672292292	0.090012466
0.673383383	0.089328682
0.674474474	0.08865317
0.675565566	0.087985704
0.676656657	0.087326068
0.677747748	0.086674058
0.678838839	0.086029477
0.67992993	0.085392136
0.681021021	0.084761856
0.682112112	0.084138464
0.683203203	0.083521792
0.684294294	0.082911683
0.685385385	0.082307982
0.686476476	0.081710542
0.687567568	0.081119222
0.688658659	0.080533885
0.68974975	0.079954399
0.690840841	0.079380638
0.691931932	0.07881248
0.693023023	0.078249806
0.694114114	0.077692502
0.695205205	0.077140458
0.696296296	0.076593568
0.697387387	0.076051729
0.698478478	0.075514842
0.69956957	0.07498281
0.700660661	0.074455539
0.701751752	0.07393294
0.702842843	0.073414924
0.703933934	0.072901408
0.705025025	0.072392308
0.706116116	0.071887544
0.707207207	0.071387039
0.708298298	0.070890717
0.709389389	0.070398506
0.71048048	0.069910335
0.711571572	0.069426133
0.712662663	0.068945834
0.713753754	0.068469372
0.714844845	0.067996684
0.715935936	0.067527708
0.717027027	0.067062383
0.718118118	0.066600651
0.719209209	0.066142454
0.7203003	0.065687737
0.721391391	0.065236446
0.722482482	0.064788526
0.723573574	0.064343927
0.724664665	0.063902598
0.725755756	0.06346449
0.726846847	0.063029555
0.727937938	0.062597746
0.729029029	0.062169017
0.73012012	0.061743323
0.731211211	0.06132062
0.732302302	0.060900867
0.733393393	0.06048402
0.734484484	0.060070039
0.735575576	0.059658885
0.736666667	0.059250518
0.737757758	0.0588449
0.738848849	0.058441994
0.73993994	0.058041762
0.741031031	0.057644169
0.742122122	0.057249181
0.743213213	0.056856762
0.744304304	0.056466879
0.745395395	0.056079499
0.746486486	0.05569459
0.747577578	0.055312119
0.748668669	0.054932057
0.74975976	0.054554372
0.750850851	0.054179035
0.751941942	0.053806017
0.753033033	0.053435288
0.754124124	0.05306682
0.755215215	0.052700587
0.756306306	0.052336561
0.757397397	0.051974714
0.758488488	0.051615022
0.75957958	0.051257458
0.760670671	0.050901998
0.761761762	0.050548616
0.762852853	0.050197288
0.763943944	0.049847991
0.765035035	0.049500701
0.766126126	0.049155394
0.767217217	0.048812049
0.768308308	0.048470643
0.769399399	0.048131153
0.77049049	0.04779356
0.771581582	0.047457841
0.772672673	0.047123975
0.773763764	0.046791943
0.774854855	0.046461723
0.775945946	0.046133297
0.777037037	0.045806645
0.778128128	0.045481747
0.779219219	0.045158584
0.78031031	0.044837139
0.781401401	0.044517393
0.782492492	0.044199328
0.783583584	0.043882926
0.784674675	0.043568169
0.785765766	0.043255041
0.786856857	0.042943525
0.787947948	0.042633603
0.789039039	0.04232526
0.79013013	0.042018479
0.791221221	0.041713244
0.792312312	0.04140954
0.793403403	0.041107352
0.794494494	0.040806662
0.795585586	0.040507458
0.796676677	0.040209724
0.797767768	0.039913445
0.798858859	0.039618607
0.79994995	0.039325195
0.801041041	0.039033196
0.802132132	0.038742596
0.803223223	0.038453381
0.804314314	0.038165537
0.805405405	0.037879052
0.806496496	0.037593912
0.807587588	0.037310105
0.808678679	0.037027616
0.80976977	0.036746435
0.810860861	0.036466548
0.811951952	0.036187943
0.813043043	0.035910608
0.814134134	0.035634532
0.815225225	0.035359701
0.816316316	0.035086105
0.817407407	0.034813732
0.818498498	0.03454257
0.81958959	0.034272608
0.820680681	0.034003836
0.821771772	0.033736242
0.822862863	0.033469815
0.823953954	0.033204545
0.825045045	0.03294042
0.826136136	0.032677431
0.827227227	0.032415567
0.828318318	0.032154818
0.829409409	0.031895174
0.830500501	0.031636624
0.831591592	0.031379159
0.832682683	0.031122769
0.833773774	0.030867444
0.834864865	0.030613175
0.835955956	0.030359952
0.837047047	0.030107765
0.838138138	0.029856607
0.839229229	0.029606466
0.84032032	0.029357335
0.841411411	0.029109204
0.842502503	0.028862065
0.843593594	0.028615907
0.844684685	0.028370724
0.845775776	0.028126506
0.846866867	0.027883244
0.847957958	0.027640931
0.849049049	0.027399557
0.85014014	0.027159115
0.851231231	0.026919596
0.852322322	0.026680992
0.853413413	0.026443295
0.854504505	0.026206497
0.855595596	0.02597059
0.856686687	0.025735566
0.857777778	0.025501418
0.858868869	0.025268137
0.85995996	0.025035717
0.861051051	0.024804149
0.862142142	0.024573425
0.863233233	0.02434354
0.864324324	0.024114484
0.865415415	0.023886251
0.866506507	0.023658834
0.867597598	0.023432225
0.868688689	0.023206417
0.86977978	0.022981404
0.870870871	0.022757177
0.871961962	0.02253373
0.873053053	0.022311056
0.874144144	0.022089148
0.875235235	0.021868
0.876326326	0.021647604
0.877417417	0.021427954
0.878508509	0.021209043
0.8795996	0.020990865
0.880690691	0.020773412
0.881781782	0.020556678
0.882872873	0.020340658
0.883963964	0.020125343
0.885055055	0.019910729
0.886146146	0.019696807
0.887237237	0.019483573
0.888328328	0.01927102
0.889419419	0.01905914
0.890510511	0.018847929
0.891601602	0.01863738
0.892692693	0.018427487
0.893783784	0.018218243
0.894874875	0.018009643
0.895965966	0.01780168
0.897057057	0.017594348
0.898148148	0.017387642
0.899239239	0.017181554
0.90033033	0.01697608
0.901421421	0.016771213
0.902512513	0.016566948
0.903603604	0.016363277
0.904694695	0.016160196
0.905785786	0.015957699
0.906876877	0.015755779
0.907967968	0.015554431
0.909059059	0.015353648
0.91015015	0.015153426
0.911241241	0.014953759
0.912332332	0.014754639
0.913423423	0.014556063
0.914514515	0.014358023
0.915605606	0.014160515
0.916696697	0.013963532
0.917787788	0.013767068
0.918878879	0.013571118
0.91996997	0.013375677
0.921061061	0.013180738
0.922152152	0.012986295
0.923243243	0.012792344
0.924334334	0.012598877
0.925425425	0.01240589
0.926516517	0.012213377
0.927607608	0.012021331
0.928698699	0.011829748
0.92978979	0.011638621
0.930880881	0.011447944
0.931971972	0.011257713
0.933063063	0.01106792
0.934154154	0.01087856
0.935245245	0.010689628
0.936336336	0.010501117
0.937427427	0.010313021
0.938518519	0.010125335
0.93960961	0.009938053
0.940700701	0.009751168
0.941791792	0.009564675
0.942882883	0.009378568
0.943973974	0.009192841
0.945065065	0.009007487
0.946156156	0.008822501
0.947247247	0.008637876
0.948338338	0.008453606
0.949429429	0.008269685
0.950520521	0.008086106
0.951611612	0.007902864
0.952702703	0.007719952
0.953793794	0.007537363
0.954884885	0.007355091
0.955975976	0.007173129
0.957067067	0.006991471
0.958158158	0.00681011
0.959249249	0.006629039
0.96034034	0.006448252
0.961431431	0.006267741
0.962522523	0.0060875
0.963613614	0.005907521
0.964704705	0.005727797
0.965795796	0.005548321
0.966886887	0.005369085
0.967977978	0.005190083
0.969069069	0.005011306
0.97016016	0.004832747
0.971251251	0.004654398
0.972342342	0.004476251
0.973433433	0.004298297
0.974524525	0.00412053
0.975615616	0.003942939
0.976706707	0.003765518
0.977797798	0.003588256
0.978888889	0.003411146
0.97997998	0.003234178
0.981071071	0.003057343
0.982162162	0.002880631
0.983253253	0.002704034
0.984344344	0.002527541
0.985435435	0.002351141
0.986526527	0.002174826
0.987617618	0.001998584
0.988708709	0.001822404
0.9897998	0.001646276
0.990890891	0.001470187
0.991981982	0.001294127
0.993073073	0.001118084
0.994164164	0.000942044
0.995255255	0.000765996
0.996346346	0.000589927
0.997437437	0.000413822
0.998528529	0.000237668
0.99961962	6.15e-05

